Probabilistic task modelling for meta-learning

We propose probabilistic task modelling -- a generative probabilistic model for collections of tasks used in meta-learning. The proposed model combines variational auto-encoding and latent Dirichlet allocation to model each task as a mixture of Gaussian distribution in an embedding space. Such modelling provides an explicit representation of a task through its task-theme mixture. We present an efficient approximation inference technique based on variational inference method for empirical Bayes parameter estimation. We perform empirical evaluations to validate the task uncertainty and task distance produced by the proposed method through correlation diagrams of the prediction accuracy on testing tasks. We also carry out experiments of task selection in meta-learning to demonstrate how the task relatedness inferred from the proposed model help to facilitate meta-learning algorithms.

==> img/ternary_mesh.csv <==
x,y,z,pdf
9.499999999999999556e-01,0.000000000000000000e+00,5.000000000000000278e-02,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00,1.000000000000000056e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00,5.000000000000000278e-02,0.000000000000000000e+00
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
9.499999999999999556e-01,0.000000000000000000e+00,5.000000000000000278e-02,0.000000000000000000e+00
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00,1.499999999999999944e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00,1.000000000000000056e-01,0.000000000000000000e+00
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
9.000000000000000222e-01,0.000000000000000000e+00,1.000000000000000056e-01,0.000000000000000000e+00
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00,2.000000000000000111e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00,1.499999999999999944e-01,0.000000000000000000e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
8.499999999999999778e-01,0.000000000000000000e+00,1.499999999999999944e-01,0.000000000000000000e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00,2.000000000000000111e-01,0.000000000000000000e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
8.000000000000000444e-01,0.000000000000000000e+00,2.000000000000000111e-01,0.000000000000000000e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00,2.999999999999999889e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,0.000000000000000000e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
7.500000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,0.000000000000000000e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00,3.499999999999999778e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00,2.999999999999999889e-01,0.000000000000000000e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
6.999999999999999556e-01,0.000000000000000000e+00,2.999999999999999889e-01,0.000000000000000000e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00,4.000000000000000222e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00,3.499999999999999778e-01,0.000000000000000000e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
6.500000000000000222e-01,0.000000000000000000e+00,3.499999999999999778e-01,0.000000000000000000e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00,4.500000000000000111e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00,4.000000000000000222e-01,0.000000000000000000e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.999999999999999778e-01,0.000000000000000000e+00,4.000000000000000222e-01,0.000000000000000000e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
5.500000000000000444e-01,0.000000000000000000e+00,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00,5.500000000000000444e-01,0.000000000000000000e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
4.500000000000000111e-01,0.000000000000000000e+00,5.500000000000000444e-01,0.000000000000000000e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00,6.500000000000000222e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
4.000000000000000222e-01,0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00,6.999999999999999556e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00,6.500000000000000222e-01,0.000000000000000000e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
3.499999999999999778e-01,0.000000000000000000e+00,6.500000000000000222e-01,0.000000000000000000e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00,6.999999999999999556e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.999999999999999889e-01,0.000000000000000000e+00,6.999999999999999556e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00,8.499999999999999778e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,0.000000000000000000e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,0.000000000000000000e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00,9.000000000000000222e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00,8.499999999999999778e-01,0.000000000000000000e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
1.499999999999999944e-01,0.000000000000000000e+00,8.499999999999999778e-01,0.000000000000000000e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00,9.499999999999999556e-01,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
1.000000000000000056e-01,0.000000000000000000e+00,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00,9.499999999999999556e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00,9.499999999999999556e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
0.000000000000000000e+00,5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
0.000000000000000000e+00,1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
0.000000000000000000e+00,1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
0.000000000000000000e+00,1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
0.000000000000000000e+00,1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
0.000000000000000000e+00,1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
0.000000000000000000e+00,1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
0.000000000000000000e+00,2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
0.000000000000000000e+00,2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
0.000000000000000000e+00,2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
0.000000000000000000e+00,2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
0.000000000000000000e+00,2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
0.000000000000000000e+00,2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
0.000000000000000000e+00,3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
0.000000000000000000e+00,3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
0.000000000000000000e+00,3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
0.000000000000000000e+00,4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
0.000000000000000000e+00,4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
0.000000000000000000e+00,4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
0.000000000000000000e+00,5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
0.000000000000000000e+00,5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
0.000000000000000000e+00,5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
0.000000000000000000e+00,5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
0.000000000000000000e+00,5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
0.000000000000000000e+00,5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
0.000000000000000000e+00,6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
0.000000000000000000e+00,6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
0.000000000000000000e+00,6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
0.000000000000000000e+00,6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
0.000000000000000000e+00,6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
0.000000000000000000e+00,6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
0.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
0.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
0.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
0.000000000000000000e+00,8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
0.000000000000000000e+00,8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
0.000000000000000000e+00,8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
0.000000000000000000e+00,8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
0.000000000000000000e+00,8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
0.000000000000000000e+00,8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
0.000000000000000000e+00,9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
0.000000000000000000e+00,9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
0.000000000000000000e+00,9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
0.000000000000000000e+00,9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
0.000000000000000000e+00,9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00
5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00
5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> results/Entropy_miniImageNet_64.csv <==
# slope = [-0.04402093], intercept = -0.38911007178493107,,
x,accuracy,xtest,ymean,ystd
-1.758306884765625000e+01,3.368421196937561035e-01,-1.883123779296875000e+01,4.398584947357370156e-01,3.905556010342908224e-01
-1.811175537109375000e+01,5.578947663307189941e-01,-1.881427371863162890e+01,4.391117204376160377e-01,3.902205958048088341e-01
-1.782571411132812500e+01,3.789473772048950195e-01,-1.879730964429450779e+01,4.383649461394950597e-01,3.898856050392605632e-01
-1.782812500000000000e+01,2.631579041481018066e-01,-1.878034556995738669e+01,4.376181718413740818e-01,3.895506287749602725e-01
-1.809930419921875000e+01,3.473684489727020264e-01,-1.876338149562026558e+01,4.368713975432531038e-01,3.892156670493492898e-01
-1.771398925781250000e+01,4.315789639949798584e-01,-1.874641742128314448e+01,4.361246232451321259e-01,3.888807198999962855e-01
-1.774414062500000000e+01,4.736842215061187744e-01,-1.872945334694602337e+01,4.353778489470111479e-01,3.885457873645976057e-01
-1.753158569335937500e+01,3.157894909381866455e-01,-1.871248927260890227e+01,4.346310746488901700e-01,3.882108694809784377e-01
-1.883123779296875000e+01,3.894737064838409424e-01,-1.869552519827178116e+01,4.338843003507691920e-01,3.878759662870926439e-01
-1.793713378906250000e+01,4.842105507850646973e-01,-1.867856112393466006e+01,4.331375260526483251e-01,3.875410778210237051e-01
-1.855401611328125000e+01,5.157895088195800781e-01,-1.866159704959753896e+01,4.323907517545273471e-01,3.872062041209851646e-01
-1.730541992187500000e+01,3.684210777282714844e-01,-1.864463297526041785e+01,4.316439774564063692e-01,3.868713452253212948e-01
-1.793270874023437500e+01,5.052632093429565430e-01,-1.862766890092329675e+01,4.308972031582853912e-01,3.865365011725073741e-01
-1.752349853515625000e+01,4.315789639949798584e-01,-1.861070482658617564e+01,4.301504288601644133e-01,3.862016720011505200e-01
-1.792324829101562500e+01,3.368421196937561035e-01,-1.859374075224905454e+01,4.294036545620434353e-01,3.858668577499900776e-01
-1.772918701171875000e+01,3.052631616592407227e-01,-1.857677667791193343e+01,4.286568802639224574e-01,3.855320584578982301e-01
-1.772113037109375000e+01,3.052631616592407227e-01,-1.855981260357481233e+01,4.279101059658014794e-01,3.851972741638806652e-01
-1.741104125976562500e+01,4.000000059604644775e-01,-1.854284852923768767e+01,4.271633316676803904e-01,3.848625049070768522e-01
-1.796777343750000000e+01,2.526316046714782715e-01,-1.852588445490056657e+01,4.264165573695594125e-01,3.845277507267610972e-01
-1.797448730468750000e+01,4.105263352394104004e-01,-1.850892038056344546e+01,4.256697830714384345e-01,3.841930116623424873e-01
-1.747988891601562500e+01,3.263157904148101807e-01,-1.849195630622632436e+01,4.249230087733174566e-01,3.838582877533660009e-01
-1.829901123046875000e+01,4.631579220294952393e-01,-1.847499223188920325e+01,4.241762344751964786e-01,3.835235790395127853e-01
-1.773608398437500000e+01,4.210526347160339355e-01,-1.845802815755208215e+01,4.234294601770755007e-01,3.831888855606008781e-01
-1.813598632812500000e+01,5.157895088195800781e-01,-1.844106408321496104e+01,4.226826858789545227e-01,3.828542073565857629e-01
-1.775924682617187500e+01,2.000000029802322388e-01,-1.842410000887783994e+01,4.219359115808335448e-01,3.825195444675607015e-01
-1.845568847656250000e+01,4.842105507850646973e-01,-1.840713593454071884e+01,4.211891372827125668e-01,3.821848969337579005e-01
-1.764874267578125000e+01,4.421052932739257812e-01,-1.839017186020359773e+01,4.204423629845915888e-01,3.818502647955485663e-01
-1.793389892578125000e+01,5.368421077728271484e-01,-1.837320778586647663e+01,4.196955886864706109e-01,3.815156480934436267e-01
-1.765820312500000000e+01,4.000000059604644775e-01,-1.835624371152935552e+01,4.189488143883496329e-01,3.811810468680945085e-01
-1.870019531250000000e+01,4.526315927505493164e-01,-1.833927963719223442e+01,4.182020400902286550e-01,3.808464611602935812e-01
-1.816815185546875000e+01,4.210526347160339355e-01,-1.832231556285511331e+01,4.174552657921076770e-01,3.805118910109747676e-01
-1.741885375976562500e+01,3.894737064838409424e-01,-1.830535148851799221e+01,4.167084914939868101e-01,3.801773364612140993e-01
-1.811352539062500000e+01,4.526315927505493164e-01,-1.828838741418087110e+01,4.159617171958658322e-01,3.798427975522306599e-01
-1.855920410156250000e+01,5.157895088195800781e-01,-1.827142333984375000e+01,4.152149428977448542e-01,3.795082743253866964e-01
-1.781134033203125000e+01,5.263158082962036133e-01,-1.825445926550662890e+01,4.144681685996238762e-01,3.791737668221885071e-01
-1.759182739257812500e+01,2.000000029802322388e-01,-1.823749519116950779e+01,4.137213943015028983e-01,3.788392750842871637e-01
-1.722531127929687500e+01,3.684210777282714844e-01,-1.822053111683238669e+01,4.129746200033819203e-01,3.785047991534788436e-01
-1.833703613281250000e+01,3.473684489727020264e-01,-1.820356704249526558e+01,4.122278457052609424e-01,3.781703390717058300e-01
-1.849426269531250000e+01,6.000000238418579102e-01,-1.818660296815814448e+01,4.114810714071399644e-01,3.778358948810566775e-01
-1.831365966796875000e+01,3.052631616592407227e-01,-1.816963889382102337e+01,4.107342971090189865e-01,3.775014666237672123e-01
-1.773114013671875000e+01,3.052631616592407227e-01,-1.815267481948390227e+01,4.099875228108980085e-01,3.771670543422210864e-01
-1.804431152343750000e+01,3.684210777282714844e-01,-1.813571074514678116e+01,4.092407485127770306e-01,3.768326580789502778e-01
-1.824404907226562500e+01,3.473684489727020264e-01,-1.811874667080966006e+01,4.084939742146560526e-01,3.764982778766358673e-01
-1.795315551757812500e+01,5.263158082962036133e-01,-1.810178259647253896e+01,4.077471999165350747e-01,3.761639137781086495e-01
-1.796716308593750000e+01,3.157894909381866455e-01,-1.808481852213541785e+01,4.070004256184140967e-01,3.758295658263497985e-01
-1.737799072265625000e+01,3.894737064838409424e-01,-1.806785444779829675e+01,4.062536513202931188e-01,3.754952340644914233e-01
-1.822430419921875000e+01,4.000000059604644775e-01,-1.805089037346117564e+01,4.055068770221722518e-01,3.751609185358174003e-01
-1.830468750000000000e+01,2.947368621826171875e-01,-1.803392629912405454e+01,4.047601027240512739e-01,3.748266192837637623e-01
-1.820855712890625000e+01,4.105263352394104004e-01,-1.801696222478693343e+01,4.040133284259302959e-01,3.744923363519196968e-01
-1.782528686523437500e+01,3.368421196937561035e-01,-1.799999815044981233e+01,4.032665541278093180e-01,3.741580697840278802e-01
-1.785064697265625000e+01,4.684210658073425515e-01,-1.798303407611268767e+01,4.025197798296881180e-01,3.738238196239853650e-01
-1.807205200195312500e+01,3.894737064838409424e-01,-1.796607000177556657e+01,4.017730055315671400e-01,3.734895859158443021e-01
-1.798437500000000000e+01,5.578947663307189941e-01,-1.794910592743844546e+01,4.010262312334462731e-01,3.731553687038123290e-01
-1.794219970703125000e+01,3.052631616592407227e-01,-1.793214185310132436e+01,4.002794569353252951e-01,3.728211680322534582e-01
-1.854931640625000000e+01,3.578947484493255615e-01,-1.791517777876420325e+01,3.995326826372043172e-01,3.724869839456887988e-01
-1.860137939453125000e+01,3.368421196937561035e-01,-1.789821370442708215e+01,3.987859083390833392e-01,3.721528164887970003e-01
-1.747610473632812500e+01,4.315789639949798584e-01,-1.788124963008996104e+01,3.980391340409623613e-01,3.718186657064153633e-01
-1.769903564453125000e+01,2.631579041481018066e-01,-1.786428555575283994e+01,3.972923597428413833e-01,3.714845316435399503e-01
-1.719134521484375000e+01,4.315789639949798584e-01,-1.784732148141571884e+01,3.965455854447204054e-01,3.711504143453268068e-01
-1.839624023437500000e+01,2.842105329036712646e-01,-1.783035740707859773e+01,3.957988111465994274e-01,3.708163138570924611e-01
-1.772668457031250000e+01,4.105263352394104004e-01,-1.781339333274147663e+01,3.950520368484784495e-01,3.704822302243145904e-01
-1.843676757812500000e+01,4.210526347160339355e-01,-1.779642925840435552e+01,3.943052625503574715e-01,3.701481634926326869e-01
-1.781649780273437500e+01,3.052631616592407227e-01,-1.777946518406723442e+01,3.935584882522364936e-01,3.698141137078489460e-01
-1.804019165039062500e+01,4.526315927505493164e-01,-1.776250110973011331e+01,3.928117139541155156e-01,3.694800809159288213e-01
-1.853778076171875000e+01,5.578947663307189941e-01,-1.774553703539299221e+01,3.920649396559945377e-01,3.691460651630017464e-01
-1.721194458007812500e+01,4.526315927505493164e-01,-1.772857296105587110e+01,3.913181653578735597e-01,3.688120664953620231e-01
-1.798699951171875000e+01,4.421052932739257812e-01,-1.771160888671875000e+01,3.905713910597525818e-01,3.684780849594693763e-01
-1.778680419921875000e+01,3.894737064838409424e-01,-1.769464481238162890e+01,3.898246167616317148e-01,3.681441206019497869e-01
-1.821240234375000000e+01,5.894737243652343750e-01,-1.767768073804450779e+01,3.890778424635107369e-01,3.678101734695959912e-01
-1.874932861328125000e+01,4.842105329036712758e-01,-1.766071666370738669e+01,3.883310681653897589e-01,3.674762436093686468e-01
-1.738330078125000000e+01,3.157895088195800670e-01,-1.764375258937026558e+01,3.875842938672687810e-01,3.671423310683966656e-01
-1.802337646484375000e+01,4.000000059604644775e-01,-1.762678851503314448e+01,3.868375195691478030e-01,3.668084358939781575e-01
-1.802090454101562500e+01,4.315789639949798584e-01,-1.760982444069602337e+01,3.860907452710268251e-01,3.664745581335811520e-01
-1.807348632812500000e+01,3.684210777282714844e-01,-1.759286036635890227e+01,3.853439709729058471e-01,3.661406978348443753e-01
-1.808587646484375000e+01,2.947368621826171875e-01,-1.757589629202178116e+01,3.845971966747848692e-01,3.658068550455779167e-01
-1.786944580078125000e+01,2.315789610147476196e-01,-1.755893221768466006e+01,3.838504223766638912e-01,3.654730298137641165e-01
-1.828973388671875000e+01,4.000000059604644775e-01,-1.754196814334753896e+01,3.831036480785429132e-01,3.651392221875581212e-01
-1.752636718750000000e+01,4.105263352394104004e-01,-1.752500406901041785e+01,3.823568737804219353e-01,3.648054322152888274e-01
-1.830206298828125000e+01,5.052632093429565430e-01,-1.750803999467329675e+01,3.816100994823009573e-01,3.644716599454597694e-01
-1.777642822265625000e+01,4.947368502616882324e-01,-1.749107592033617564e+01,3.808633251841799794e-01,3.641379054267495641e-01
-1.826153564453125000e+01,4.421052932739257812e-01,-1.747411184599905454e+01,3.801165508860590014e-01,3.638041687080129094e-01
-1.723828125000000000e+01,3.052631616592407227e-01,-1.745714777166193343e+01,3.793697765879380235e-01,3.634704498382814175e-01
-1.806890869140625000e+01,5.263158082962036133e-01,-1.744018369732481233e+01,3.786230022898170455e-01,3.631367488667641696e-01
-1.725973510742187500e+01,4.736842215061187744e-01,-1.742321962298768767e+01,3.778762279916959566e-01,3.628030658428486599e-01
-1.818719482421875000e+01,3.368421196937561035e-01,-1.740625554865056657e+01,3.771294536935749786e-01,3.624694008161017389e-01
-1.798376464843750000e+01,4.000000059604644775e-01,-1.738929147431344546e+01,3.763826793954540006e-01,3.621357538362701134e-01
-1.857391357421875000e+01,3.789473772048950195e-01,-1.737232739997632436e+01,3.756359050973330227e-01,3.618021249532814565e-01
-1.763842773437500000e+01,3.578947484493255615e-01,-1.735536332563920325e+01,3.748891307992120447e-01,3.614685142172447407e-01
-1.827331542968750000e+01,3.052631616592407227e-01,-1.733839925130208215e+01,3.741423565010910668e-01,3.611349216784516813e-01
-1.824218750000000000e+01,4.842105507850646973e-01,-1.732143517696496104e+01,3.733955822029701999e-01,3.608013473873771249e-01
-1.746612548828125000e+01,3.052631616592407227e-01,-1.730447110262783994e+01,3.726488079048492219e-01,3.604677913946799928e-01
-1.809954833984375000e+01,3.157894909381866455e-01,-1.728750702829071884e+01,3.719020336067282440e-01,3.601342537512040587e-01
-1.715179443359375000e+01,3.473684489727020264e-01,-1.727054295395359773e+01,3.711552593086072660e-01,3.598007345079788921e-01
-1.820947265625000000e+01,4.105263352394104004e-01,-1.725357887961647663e+01,3.704084850104862880e-01,3.594672337162206355e-01
-1.807507324218750000e+01,5.368421077728271484e-01,-1.723661480527935552e+01,3.696617107123653101e-01,3.591337514273327813e-01
-1.829559326171875000e+01,4.631579220294952393e-01,-1.721965073094223442e+01,3.689149364142443321e-01,3.588002876929070606e-01
-1.768920898437500000e+01,5.263158082962036133e-01,-1.720268665660511331e+01,3.681681621161233542e-01,3.584668425647243861e-01
-1.835388183593750000e+01,3.263157904148101807e-01,-1.718572258226799221e+01,3.674213878180023762e-01,3.581334160947554635e-01
-1.803918457031250000e+01,4.421052932739257812e-01,-1.716875850793087110e+01,3.666746135198813983e-01,3.578000083351620675e-01
-1.763372802734375000e+01,3.789473772048950195e-01,-1.715179443359375000e+01,3.659278392217604203e-01,3.574666193382973756e-01


==> results/Entropy_omniglot.csv <==
# slope = [-0.01446709], intercept = 0.4905035577312847,,
x,accuracy,xtest,ymean,ystd
-1.970870971679687500e+01,7.684211134910583496e-01,-2.468687438964843750e+01,8.476507668147780228e-01,1.668520374172741128e-01
-1.808889770507812500e+01,8.315789699554443359e-01,-2.459828756313131137e+01,8.463691733107651105e-01,1.665201515523223041e-01
-1.688189697265625000e+01,8.631579279899597168e-01,-2.450970073661418880e+01,8.450875798067523093e-01,1.661887995545264229e-01
-1.672521972656250000e+01,8.315789699554443359e-01,-2.442111391009706267e+01,8.438059863027393970e-01,1.658579846235747890e-01
-1.615652465820312500e+01,7.473684549331665039e-01,-2.433252708357994010e+01,8.425243927987265957e-01,1.655277099795276485e-01
-1.708471679687500000e+01,6.000000238418579102e-01,-2.424394025706281397e+01,8.412427992947137945e-01,1.651979788629161783e-01
-1.877893066406250000e+01,4.526315927505493164e-01,-2.415535343054569140e+01,8.399612057907008822e-01,1.648687945348409900e-01
-1.694952392578125000e+01,7.263157963752746582e-01,-2.406676660402856527e+01,8.386796122866879699e-01,1.645401602770702187e-01
-2.468687438964843750e+01,8.000000119209289551e-01,-2.397817977751144269e+01,8.373980187826752797e-01,1.642120793921371114e-01
-2.277346801757812500e+01,8.526316285133361816e-01,-2.388959295099431657e+01,8.361164252786623674e-01,1.638845552034368935e-01
-1.710949707031250000e+01,8.421052694320678711e-01,-2.380100612447719399e+01,8.348348317746494551e-01,1.635575910553233869e-01
-1.800451660156250000e+01,6.315789818763732910e-01,-2.371241929796006787e+01,8.335532382706366539e-01,1.632311903132047937e-01
-1.649694824218750000e+01,8.842105865478515625e-01,-2.362383247144294529e+01,8.322716447666238526e-01,1.629053563636389534e-01
-1.880651855468750000e+01,4.000000059604644775e-01,-2.353524564492581916e+01,8.309900512626109403e-01,1.625800926144278791e-01
-1.796612548828125000e+01,6.631579399108886719e-01,-2.344665881840869659e+01,8.297084577585981391e-01,1.622554024947118201e-01
-1.708139038085937500e+01,8.315789699554443359e-01,-2.335807199189157046e+01,8.284268642545853378e-01,1.619312894550622439e-01
-2.162475280761718821e+01,8.000000119209289551e-01,-2.326948516537444789e+01,8.271452707505724256e-01,1.616077569675744563e-01
-1.738604736328125000e+01,7.052631974220275879e-01,-2.318089833885732176e+01,8.258636772465595133e-01,1.612848085259591113e-01
-1.681222534179687500e+01,6.210526823997497559e-01,-2.309231151234019919e+01,8.245820837425468230e-01,1.609624476456332220e-01
-1.764959716796875000e+01,8.736842274665832520e-01,-2.300372468582307306e+01,8.233004902385339108e-01,1.606406778638099775e-01
-2.459826660156250000e+01,9.789474010467529297e-01,-2.291513785930595049e+01,8.220188967345209985e-01,1.603195027395879768e-01
-2.390798950195312500e+01,9.368421435356140137e-01,-2.282655103278882436e+01,8.207373032305081972e-01,1.599989258540393255e-01
-1.642013549804687500e+01,8.210526704788208008e-01,-2.273796420627170178e+01,8.194557097264953960e-01,1.596789508102969546e-01
-2.043252563476562500e+01,7.157894968986511230e-01,-2.264937737975457566e+01,8.181741162224824837e-01,1.593595812336406903e-01
-2.263937377929687500e+01,9.578948020935058594e-01,-2.256079055323745308e+01,8.168925227184696825e-01,1.590408207715825750e-01
-1.924472045898437500e+01,8.842105865478515625e-01,-2.247220372672032696e+01,8.156109292144568812e-01,1.587226730939508834e-01
-1.896826171875000000e+01,7.157894968986511230e-01,-2.238361690020320438e+01,8.143293357104439689e-01,1.584051418929732780e-01
-2.426684570312500000e+01,8.526316285133361816e-01,-2.229503007368607825e+01,8.130477422064310566e-01,1.580882308833583549e-01
-2.121817016601562500e+01,9.157894849777221680e-01,-2.220644324716895568e+01,8.117661487024183664e-01,1.577719438023766074e-01
-1.998587036132812500e+01,7.473684549331665039e-01,-2.211785642065182955e+01,8.104845551984054541e-01,1.574562844099395564e-01
-1.671884155273437500e+01,7.263157963752746582e-01,-2.202926959413470698e+01,8.092029616943925419e-01,1.571412564886780494e-01
-2.110305786132812500e+01,6.842105388641357422e-01,-2.194068276761758085e+01,8.079213681903797406e-01,1.568268638440189489e-01
-1.626409912109375000e+01,6.105263233184814453e-01,-2.185209594110045828e+01,8.066397746863669393e-01,1.565131103042606275e-01
-1.591677856445312500e+01,7.157894968986511230e-01,-2.176350911458333215e+01,8.053581811823540271e-01,1.561999997206468815e-01
-1.758242797851562500e+01,8.000000119209289551e-01,-2.167492228806620957e+01,8.040765876783412258e-01,1.558875359674395111e-01
-2.061123657226562500e+01,6.105263233184814453e-01,-2.158633546154908345e+01,8.027949941743283135e-01,1.555757229419893750e-01
-1.778015136718750000e+01,7.157894968986511230e-01,-2.149774863503196087e+01,8.015134006703155123e-01,1.552645645648058903e-01
-1.860644531250000000e+01,8.421052694320678711e-01,-2.140916180851483475e+01,8.002318071663026000e-01,1.549540647796247284e-01
-1.786508178710937500e+01,7.473684549331665039e-01,-2.132057498199771217e+01,7.989502136622897988e-01,1.546442275534742894e-01
-1.996224975585937500e+01,8.421052694320678711e-01,-2.123198815548058604e+01,7.976686201582769975e-01,1.543350568767399844e-01
-1.866601562500000000e+01,8.105263710021972656e-01,-2.114340132896346347e+01,7.963870266542640852e-01,1.540265567632271571e-01
-1.887414550781250000e+01,7.263157963752746582e-01,-2.105481450244633734e+01,7.951054331502511729e-01,1.537187312502218683e-01
-1.867959594726562500e+01,9.052631855010986328e-01,-2.096622767592921477e+01,7.938238396462384827e-01,1.534115843985501271e-01
-1.708453369140625000e+01,7.368421554565429688e-01,-2.087764084941208864e+01,7.925422461422255704e-01,1.531051202926350108e-01
-1.828082275390625000e+01,6.631579399108886719e-01,-2.078905402289496607e+01,7.912606526382126582e-01,1.527993430405518438e-01
-1.913641357421875000e+01,8.578948020935058816e-01,-2.070046719637783994e+01,7.899790591341998569e-01,1.524942567740814048e-01
-1.827453613281250000e+01,8.210526704788208008e-01,-2.061188036986071737e+01,7.886974656301870557e-01,1.521898656487610524e-01
-1.964239501953125000e+01,7.473684549331665039e-01,-2.052329354334359124e+01,7.874158721261741434e-01,1.518861738439336861e-01
-1.827172851562500000e+01,9.052631855010986328e-01,-2.043470671682646866e+01,7.861342786221613421e-01,1.515831855627944869e-01
-1.869097900390625000e+01,8.105263710021972656e-01,-2.034611989030934254e+01,7.848526851181485409e-01,1.512809050324354643e-01
-1.713146972656250000e+01,8.105263710021972656e-01,-2.025753306379221996e+01,7.835710916141356286e-01,1.509793365038877011e-01
-1.896679687500000000e+01,7.473684549331665039e-01,-2.016894623727509384e+01,7.822894981101227163e-01,1.506784842521612378e-01
-2.147326660156250000e+01,9.263158440589904785e-01,-2.008035941075797126e+01,7.810079046061100261e-01,1.503783525762823203e-01
-1.669107055664062500e+01,7.368421554565429688e-01,-1.999177258424084513e+01,7.797263111020971138e-01,1.500789457993284837e-01
-1.825213623046875000e+01,8.210526704788208008e-01,-1.990318575772372256e+01,7.784447175980842015e-01,1.497802682684609143e-01
-1.670239257812500000e+01,7.894737124443054199e-01,-1.981459893120659643e+01,7.771631240940714003e-01,1.494823243549540659e-01
-1.690234375000000000e+01,6.631579399108886719e-01,-1.972601210468947386e+01,7.758815305900585990e-01,1.491851184542228592e-01
-1.723226928710937500e+01,6.105263233184814453e-01,-1.963742527817234773e+01,7.745999370860456867e-01,1.488886549858468855e-01
-1.612573242187500000e+01,5.052632093429565430e-01,-1.954883845165522516e+01,7.733183435820328855e-01,1.485929383935920001e-01
-2.065921020507812500e+01,4.631579220294952393e-01,-1.946025162513809903e+01,7.720367500780199732e-01,1.482979731454288352e-01
-1.856994628906250000e+01,7.263157963752746582e-01,-1.937166479862097646e+01,7.707551565740071720e-01,1.480037637335486211e-01
-2.194067382812500000e+01,6.842105388641357422e-01,-1.928307797210385033e+01,7.694735630699942597e-01,1.477103146743755924e-01
-1.981707763671875000e+01,7.789474129676818848e-01,-1.919449114558672775e+01,7.681919695659814584e-01,1.474176305085767857e-01
-1.934680175781250000e+01,6.000000238418579102e-01,-1.910590431906960163e+01,7.669103760619686572e-01,1.471257158010682853e-01
-1.958010864257812500e+01,7.368421554565429688e-01,-1.901731749255247905e+01,7.656287825579557449e-01,1.468345751410184419e-01
-2.073726806640625142e+01,9.157894849777221680e-01,-1.892873066603535293e+01,7.643471890539428326e-01,1.465442131418477623e-01
-1.685519409179687500e+01,8.421052694320678711e-01,-1.884014383951823035e+01,7.630655955499301424e-01,1.462546344412253563e-01
-1.985018920898437500e+01,8.789474010467529519e-01,-1.875155701300110422e+01,7.617840020459172301e-01,1.459658437010619148e-01
-1.778582763671875000e+01,8.947368860244750977e-01,-1.866297018648398165e+01,7.605024085419043178e-01,1.456778456074994677e-01
-1.974642944335937500e+01,8.894737005233764870e-01,-1.857438335996685552e+01,7.592208150378915166e-01,1.453906448708970622e-01
-1.930661010742187500e+01,7.368421554565429688e-01,-1.848579653344973295e+01,7.579392215338787153e-01,1.451042462258130827e-01
-1.898907470703125000e+01,6.736842393875122070e-01,-1.839720970693260682e+01,7.566576280298658030e-01,1.448186544309838231e-01
-1.804626464843750000e+01,6.947368979454040527e-01,-1.830862288041548425e+01,7.553760345258530018e-01,1.445338742692980627e-01
-1.856881713867187500e+01,7.368421554565429688e-01,-1.822003605389835812e+01,7.540944410218402005e-01,1.442499105477678956e-01
-1.836807250976562500e+01,7.263157963752746582e-01,-1.813144922738123554e+01,7.528128475178272883e-01,1.439667680974955344e-01
-1.688330078125000000e+01,7.684211134910583496e-01,-1.804286240086410942e+01,7.515312540138143760e-01,1.436844517736359517e-01
-2.271557617187500000e+01,9.157894849777221680e-01,-1.795427557434698684e+01,7.502496605098016857e-01,1.434029664553554684e-01
-1.685571289062500000e+01,6.210526823997497559e-01,-1.786568874782986072e+01,7.489680670057887735e-01,1.431223170457861238e-01
-1.825360107421875000e+01,8.000000119209289551e-01,-1.777710192131273814e+01,7.476864735017758612e-01,1.428425084719757987e-01
-1.945544433593750000e+01,7.473684549331665039e-01,-1.768851509479561201e+01,7.464048799977630599e-01,1.425635456848337035e-01
-2.308709716796875000e+01,8.947368860244750977e-01,-1.759992826827848944e+01,7.451232864937502587e-01,1.422854336590716751e-01
-2.203845214843750000e+01,8.842105865478515625e-01,-1.751134144176136331e+01,7.438416929897373464e-01,1.420081773931407831e-01
-2.236685180664062500e+01,7.684211134910583496e-01,-1.742275461524424074e+01,7.425600994857245452e-01,1.417317819091633291e-01
-2.252365112304687500e+01,8.421052694320678711e-01,-1.733416778872711461e+01,7.412785059817116329e-01,1.414562522528599875e-01
-2.219696044921875000e+01,8.736842274665832520e-01,-1.724558096220999204e+01,7.399969124776988316e-01,1.411815934934725070e-01
-1.944610595703125000e+01,7.052631974220275879e-01,-1.715699413569286591e+01,7.387153189736859193e-01,1.409078107236809985e-01
-2.037307739257812500e+01,5.789473652839660645e-01,-1.706840730917574334e+01,7.374337254696731181e-01,1.406349090595166995e-01
-1.979223632812500000e+01,6.421052813529968262e-01,-1.697982048265861721e+01,7.361521319656603168e-01,1.403628936402694649e-01
-1.744671630859375000e+01,5.578947663307189941e-01,-1.689123365614149463e+01,7.348705384616474046e-01,1.400917696283899838e-01
-1.842434692382812500e+01,7.052631974220275879e-01,-1.680264682962436851e+01,7.335889449576346033e-01,1.398215422093871119e-01
-1.742358398437500000e+01,8.736842274665832520e-01,-1.671406000310724593e+01,7.323073514536218021e-01,1.395522165917194579e-01
-1.786395263671875000e+01,6.000000238418579102e-01,-1.662547317659011981e+01,7.310257579496088898e-01,1.392837980066819192e-01
-1.818597412109375000e+01,9.263158440589904785e-01,-1.653688635007299723e+01,7.297441644455960885e-01,1.390162917082864991e-01
-1.784020996093750000e+01,7.684211134910583496e-01,-1.644829952355587110e+01,7.284625709415831762e-01,1.387497029731374620e-01
-1.721466064453125000e+01,7.473684549331665039e-01,-1.635971269703874498e+01,7.271809774375703750e-01,1.384840371003010773e-01
-1.650802612304687500e+01,7.473684549331665039e-01,-1.627112587052162240e+01,7.258993839335574627e-01,1.382192994111694218e-01
-1.668731689453125000e+01,8.947368860244750977e-01,-1.618253904400449983e+01,7.246177904295446615e-01,1.379554952493182440e-01
-1.762615966796875000e+01,8.842105865478515625e-01,-1.609395221748737370e+01,7.233361969255318602e-01,1.376926299803589993e-01
-1.706848144531250000e+01,6.736842393875122070e-01,-1.600536539097024757e+01,7.220546034215189479e-01,1.374307089917850000e-01
-1.699340820312500000e+01,8.421052694320678711e-01,-1.591677856445312500e+01,7.207730099175060356e-01,1.371697376928109613e-01


==> results/Induction_curves.csv <==
x,PTM,Task2Vec,Worst case,Random
0.000000000000000000e+00,2.436842173337936401e+01,2.417894899845123291e+01,2.544210553169250488e+01,2.550526559352874756e+01
5.000000000000000000e-01,2.442021122574806213e+01,2.421810686588287354e+01,2.547915816307068226e+01,2.551916033029555919e+01
1.000000000000000000e+00,2.447496493637561699e+01,2.428490262031555602e+01,2.552768028974533010e+01,2.554267190098761731e+01
1.500000000000000000e+00,2.454230778595209017e+01,2.435646776342392172e+01,2.554323196864128320e+01,2.556129218494891475e+01
2.000000000000000000e+00,2.462367218054127349e+01,2.443018056456566356e+01,2.563194630589962131e+01,2.564501373895882708e+01
2.500000000000000000e+00,2.469183036973531742e+01,2.450452434573803373e+01,2.567551795726957664e+01,2.568032402545513193e+01
3.000000000000000000e+00,2.478452009662634836e+01,2.459211808247516018e+01,2.573906025096003347e+01,2.572103335038120520e+01
3.500000000000000000e+00,2.486567182392431974e+01,2.466217049526260752e+01,2.582343697536130733e+01,2.576808641059983884e+01
4.000000000000000000e+00,2.492372681090774833e+01,2.472345341439788413e+01,2.587938930976766017e+01,2.580451420455885980e+01
4.500000000000000000e+00,2.500419963997356376e+01,2.481614225121170136e+01,2.596727522075781991e+01,2.589347657044250894e+01
5.000000000000000000e+00,2.512243146309968722e+01,2.490318782678835774e+01,2.604603502773639789e+01,2.597876497656036321e+01
5.500000000000000000e+00,2.521514075515193198e+01,2.500701880654256470e+01,2.614532485555539054e+01,2.606592651584675480e+01
6.000000000000000000e+00,2.530199585325690492e+01,2.510077321009387319e+01,2.623757626068503512e+01,2.614102904847613829e+01
6.500000000000000000e+00,2.542921910691091014e+01,2.523244196382183802e+01,2.635703531248244502e+01,2.626578742220326745e+01
7.000000000000000000e+00,2.553137157169652127e+01,2.532989838444073172e+01,2.645347357189670845e+01,2.633731378391621547e+01
7.500000000000000000e+00,2.563548099529265301e+01,2.546414255647282943e+01,2.656314094452157448e+01,2.640172542144589940e+01
8.000000000000000000e+00,2.576256089708098429e+01,2.560243866004002911e+01,2.667566759582691205e+01,2.649895412712830378e+01
8.500000000000000000e+00,2.590688865815471331e+01,2.575691620443566521e+01,2.679562797876602787e+01,2.662686983475831681e+01
9.000000000000000000e+00,2.603759304092499960e+01,2.589798842207211038e+01,2.691403124846775086e+01,2.674422721202326514e+01
9.500000000000000000e+00,2.618147278525481170e+01,2.603013395119612738e+01,2.708417173460526683e+01,2.687650061579991956e+01
1.000000000000000000e+01,2.630626443827239669e+01,2.616911025118755418e+01,2.719238307387327325e+01,2.699939167692065922e+01
1.050000000000000000e+01,2.642182338364925087e+01,2.628257017777848503e+01,2.730390385969958089e+01,2.709771964023435942e+01
1.100000000000000000e+01,2.655928166275666058e+01,2.644976090011555314e+01,2.746329950353296567e+01,2.725008109816437951e+01
1.150000000000000000e+01,2.672914869521197900e+01,2.662434463108785465e+01,2.762540195504403684e+01,2.738107953485206636e+01
1.200000000000000000e+01,2.683203942373846473e+01,2.677122617480261368e+01,2.777836763697053613e+01,2.747724747395544043e+01
1.250000000000000000e+01,2.697792498528505689e+01,2.693517012817424217e+01,2.786827400287431544e+01,2.762833414297609025e+01
1.300000000000000000e+01,2.712826122139249563e+01,2.712951939656641542e+01,2.801259275934332038e+01,2.779492539430540887e+01
1.350000000000000000e+01,2.729138024159736986e+01,2.731345532861570291e+01,2.815823567239452174e+01,2.792786900420570717e+01
1.400000000000000000e+01,2.742534212031262797e+01,2.748108100649391972e+01,2.831107097945062989e+01,2.809541689689152122e+01
1.450000000000000000e+01,2.757115106903644275e+01,2.763819624902349403e+01,2.844948118646760804e+01,2.825982435532896631e+01
1.500000000000000000e+01,2.773425440292228217e+01,2.782122180186819094e+01,2.861607051695806803e+01,2.843568055539050832e+01
1.550000000000000000e+01,2.788420094146982109e+01,2.798521844165175310e+01,2.873974914619639165e+01,2.859265116984193256e+01
1.600000000000000000e+01,2.804062223069630377e+01,2.815288254682537072e+01,2.892242787047156227e+01,2.874985080929451797e+01
1.650000000000000000e+01,2.818759926676856509e+01,2.834666703227191675e+01,2.905366356580108089e+01,2.890769594045893953e+01
1.700000000000000000e+01,2.833984730193719415e+01,2.852499691050617869e+01,2.917301138937946803e+01,2.906659470071165075e+01
1.750000000000000000e+01,2.847810302971512897e+01,2.870418124649268421e+01,2.934323538429008948e+01,2.920294707564884007e+01
1.800000000000000000e+01,2.863843572639164137e+01,2.885283451664720644e+01,2.945826543673612363e+01,2.935320394672359967e+01
1.850000000000000000e+01,2.879429862750254543e+01,2.902819890738039987e+01,2.962446859914702912e+01,2.951266622830090469e+01
1.900000000000000000e+01,2.893272848661372265e+01,2.918363499026794727e+01,2.976503189811974792e+01,2.966136029524489359e+01
1.950000000000000000e+01,2.907196870943821310e+01,2.930733072393808669e+01,2.988257336697650501e+01,2.976981732586648377e+01
2.000000000000000000e+01,2.923937145542004501e+01,2.947192100168268425e+01,3.003376401980756683e+01,2.993610521825982929e+01
2.050000000000000000e+01,2.939626828429580030e+01,2.960690366557618347e+01,3.014172037412363636e+01,3.006917264321821293e+01
2.100000000000000000e+01,2.955697451517513130e+01,2.977602878396464092e+01,3.030204387078926942e+01,3.023873658710906653e+01
2.150000000000000000e+01,2.970520346359233343e+01,2.989377142191984049e+01,3.040484515169105251e+01,3.035501450200385065e+01
2.200000000000000000e+01,2.987509945249462362e+01,3.005758023239211596e+01,3.056201144846344420e+01,3.048749317428982053e+01
2.250000000000000000e+01,3.001233432324316297e+01,3.020906023241575156e+01,3.067877126431686818e+01,3.060363805996860265e+01
2.300000000000000000e+01,3.013524557907337709e+01,3.037266851083781205e+01,3.080182747088172590e+01,3.072946007225250753e+01
2.350000000000000000e+01,3.027822493358230460e+01,3.054668883685289771e+01,3.093589624287140794e+01,3.086287089655666449e+01
2.400000000000000000e+01,3.042402889795005549e+01,3.067743931809999580e+01,3.105486256789190946e+01,3.100835033556294107e+01
2.450000000000000000e+01,3.055828519600195037e+01,3.081357480593462483e+01,3.119250216536524789e+01,3.111555180285833089e+01
2.500000000000000000e+01,3.067933006861617784e+01,3.096193493880610603e+01,3.133475741628554090e+01,3.127218817976885035e+01
2.550000000000000000e+01,3.080153294506902029e+01,3.110311733730858208e+01,3.146574649876427543e+01,3.140632341903068081e+01
2.600000000000000000e+01,3.093750232002307854e+01,3.126210763958355798e+01,3.159916842572639339e+01,3.155630226919636172e+01
2.650000000000000000e+01,3.105033127934084902e+01,3.138591813056782343e+01,3.175497458081339985e+01,3.165128149658236367e+01
2.700000000000000000e+01,3.118742993176916656e+01,3.151988400686714442e+01,3.187545408394810664e+01,3.181320325243867586e+01
2.750000000000000000e+01,3.135673400647362996e+01,3.165369690850927498e+01,3.200131343002259143e+01,3.195630764756827702e+01
2.800000000000000000e+01,3.148602041551652420e+01,3.179304403233173559e+01,3.213033984572923885e+01,3.209107628145162749e+01
2.850000000000000000e+01,3.163124741206764767e+01,3.193739370628486540e+01,3.226962779225718947e+01,3.222378111347335761e+01
2.900000000000000000e+01,3.172620146143828990e+01,3.203401426277363839e+01,3.236044582105254364e+01,3.234962131714306111e+01
2.950000000000000000e+01,3.185736167922643247e+01,3.214996559029587786e+01,3.248102638770187411e+01,3.248515526466342607e+01
3.000000000000000000e+01,3.198905660634365944e+01,3.228359787219417854e+01,3.258572165346208749e+01,3.258513637396212914e+01
3.050000000000000000e+01,3.213538074937089561e+01,3.241308384321709468e+01,3.270769148362221301e+01,3.272880207948154663e+01
3.100000000000000000e+01,3.224004158931663966e+01,3.252355901518392756e+01,3.283627455141833451e+01,3.281991030398231146e+01
3.150000000000000000e+01,3.237776713139353291e+01,3.265392996029605399e+01,3.295997013859508229e+01,3.297509108693159874e+01
3.200000000000000000e+01,3.250094866191553677e+01,3.276737770252842807e+01,3.308834973581936367e+01,3.307179983075997853e+01
3.250000000000000000e+01,3.260503495858613121e+01,3.283813542124779161e+01,3.321331964667776759e+01,3.317394284510821478e+01
3.300000000000000000e+01,3.270535534048054416e+01,3.295610959407893858e+01,3.335642171106157150e+01,3.330267456712450524e+01
3.350000000000000000e+01,3.282156405961011103e+01,3.307804005121850821e+01,3.347266174512494530e+01,3.343114741435929460e+01
3.400000000000000000e+01,3.289334334684594552e+01,3.313858457446247741e+01,3.353289274388791341e+01,3.351789293721773788e+01
3.450000000000000000e+01,3.302221332587917857e+01,3.324739185054448143e+01,3.366012966487761560e+01,3.365764040226488873e+01
3.500000000000000000e+01,3.312176910942950059e+01,3.333191770452022240e+01,3.376082185841477923e+01,3.374596130952491535e+01
3.550000000000000000e+01,3.319996530759369335e+01,3.342191096320753019e+01,3.385171071547408417e+01,3.383251579863974712e+01
3.600000000000000000e+01,3.331133445351396460e+01,3.353410434575383192e+01,3.393572916925923977e+01,3.393144445834444412e+01
3.650000000000000000e+01,3.339689727469377800e+01,3.360994861935053990e+01,3.398880411519763101e+01,3.400797351671783986e+01
3.700000000000000000e+01,3.345969618089210229e+01,3.369122334605638969e+01,3.407913333522751032e+01,3.406970882797299538e+01
3.750000000000000000e+01,3.355808121673928213e+01,3.378981994112790943e+01,3.416870858888352558e+01,3.419231467144069825e+01
3.800000000000000000e+01,3.362502488949311896e+01,3.382244465341221940e+01,3.421986075329893850e+01,3.426488946718425410e+01
3.850000000000000000e+01,3.371757706790412357e+01,3.393189051189274608e+01,3.429714777714363549e+01,3.433706538503965788e+01
3.900000000000000000e+01,3.382154136869768735e+01,3.401788433064506734e+01,3.439752062036022551e+01,3.444190308544128243e+01
3.950000000000000000e+01,3.392363690708071999e+01,3.411878981665865496e+01,3.449820182597593998e+01,3.452401242048767926e+01
4.000000000000000000e+01,3.400011159287404183e+01,3.419178249147110904e+01,3.456950098115640202e+01,3.461269010865095197e+01
4.050000000000000000e+01,3.407210939487200108e+01,3.424142055980804145e+01,3.463347943267890372e+01,3.467517320680752135e+01
4.100000000000000000e+01,3.418350935670905955e+01,3.435659216053281284e+01,3.471807300854558775e+01,3.477366979798448199e+01
4.150000000000000000e+01,3.429204974849333354e+01,3.442924984378471009e+01,3.482960634045460324e+01,3.485082798762278600e+01
4.200000000000000000e+01,3.437778772109471959e+01,3.451140172005888473e+01,3.489111949166064619e+01,3.495423248700195273e+01
4.250000000000000000e+01,3.443696885078995962e+01,3.458075268851491302e+01,3.496213926252919180e+01,3.500862153635478080e+01
4.300000000000000000e+01,3.451222953194829302e+01,3.469040084790226786e+01,3.505763333946121918e+01,3.506571228922143035e+01
4.350000000000000000e+01,3.461714285070263486e+01,3.477659286193863863e+01,3.515858598025103987e+01,3.514966122416972638e+01
4.400000000000000000e+01,3.471890528505515761e+01,3.482548206955353010e+01,3.524973007561793992e+01,3.523929962581548381e+01
4.450000000000000000e+01,3.484579037343821994e+01,3.491844614060676832e+01,3.533315656852315811e+01,3.533072422032385873e+01
4.500000000000000000e+01,3.492066405714606248e+01,3.496934038517591858e+01,3.541428296075422111e+01,3.538726764006548819e+01
4.550000000000000000e+01,3.503088237495256863e+01,3.505079570288820179e+01,3.552115525146361108e+01,3.546141703070671269e+01
4.600000000000000000e+01,3.515510688243322335e+01,3.515841138777987851e+01,3.561115326517059998e+01,3.554545188703777114e+01
4.650000000000000000e+01,3.523116268135758844e+01,3.521608530451356955e+01,3.565850920272439595e+01,3.561075339579055310e+01
4.700000000000000000e+01,3.530948684880434740e+01,3.528523733804732387e+01,3.571123378929216585e+01,3.569685415095289471e+01
4.750000000000000000e+01,3.543403398736232646e+01,3.541216417926855087e+01,3.581974597282790995e+01,3.581639080994204960e+01
4.800000000000000000e+01,3.551903755177095690e+01,3.551128935300053513e+01,3.588545632041923739e+01,3.590364196655967532e+01
4.850000000000000000e+01,3.561286734436804835e+01,3.562022152397123165e+01,3.595974724932396782e+01,3.598872705283424978e+01
4.900000000000000000e+01,3.571934684869604837e+01,3.572865924036528185e+01,3.603844708020494636e+01,3.608579465054481261e+01
4.950000000000000000e+01,3.580938097895997885e+01,3.582040189484859383e+01,3.612609921394493284e+01,3.618765771127689135e+01
5.000000000000000000e+01,3.588708812714201457e+01,3.590041496758166062e+01,3.616210355489186412e+01,3.624600988370388421e+01
5.050000000000000000e+01,3.598134640083879532e+01,3.599188036160084891e+01,3.624622994111138041e+01,3.635203708516920784e+01
5.100000000000000000e+01,3.601835108559973264e+01,3.604425329275613166e+01,3.631435801562899712e+01,3.643783847412683485e+01
5.150000000000000000e+01,3.609924727704539293e+01,3.611284193934530862e+01,3.635691301601816861e+01,3.653076594593916582e+01
5.200000000000000000e+01,3.615263078357662607e+01,3.616321674576104073e+01,3.640935373948152431e+01,3.657130854738095138e+01
5.250000000000000000e+01,3.621168349455762581e+01,3.621658400455004312e+01,3.645800878200146400e+01,3.661567187571616699e+01
5.300000000000000000e+01,3.633292353138872954e+01,3.631856814467617767e+01,3.655263814331441097e+01,3.670251639623253936e+01
5.350000000000000000e+01,3.640563350186584302e+01,3.633998628392651398e+01,3.662242754639508036e+01,3.673772927622033535e+01
5.400000000000000000e+01,3.646636297345678912e+01,3.642771293735641791e+01,3.666366325869655185e+01,3.682213264872663672e+01
5.450000000000000000e+01,3.655303575833350749e+01,3.652442188079969299e+01,3.672702162775799906e+01,3.690716371344161217e+01
5.500000000000000000e+01,3.660344873939867938e+01,3.660656505023936091e+01,3.678637596296407253e+01,3.697259941198925048e+01
5.550000000000000000e+01,3.665895876460689351e+01,3.665232854417551778e+01,3.684517478228206500e+01,3.703609482574988476e+01
5.600000000000000000e+01,3.667883224119692898e+01,3.668096621220268361e+01,3.685795550122840325e+01,3.705158349480190338e+01
5.650000000000000000e+01,3.673788722250213823e+01,3.673555745877084888e+01,3.693827010078711481e+01,3.712276238475084256e+01
5.700000000000000000e+01,3.678607689912601586e+01,3.680674110167536384e+01,3.698224159623993756e+01,3.716093873886627819e+01
5.750000000000000000e+01,3.686719749991073769e+01,3.688597475317166641e+01,3.704680730794763832e+01,3.721919370085195311e+01
5.800000000000000000e+01,3.692880094380671352e+01,3.696130791237459334e+01,3.713576594290135802e+01,3.730196774147343319e+01
5.850000000000000000e+01,3.697169862116242456e+01,3.701113441936072235e+01,3.717347170224843467e+01,3.734834948916777364e+01
5.900000000000000000e+01,3.705184365398056912e+01,3.711301700040557705e+01,3.723926543796893895e+01,3.741317201201869125e+01
5.950000000000000000e+01,3.708449104413032416e+01,3.714675668328564484e+01,3.725911175819973664e+01,3.748196123415090852e+01
6.000000000000000000e+01,3.715374864146060929e+01,3.721540053864886488e+01,3.732129798035309420e+01,3.755379572715740011e+01
6.050000000000000000e+01,3.721004210973629256e+01,3.729151362753867716e+01,3.739213520672397095e+01,3.761577246688061393e+01
6.100000000000000000e+01,3.725215706630103085e+01,3.729536762918452553e+01,3.738513466615226122e+01,3.762429916203228686e+01
6.150000000000000000e+01,3.727658765649280070e+01,3.733030240201664185e+01,3.744480043014657156e+01,3.766044479681455925e+01
6.200000000000000000e+01,3.734768751852483604e+01,3.735485427433687278e+01,3.750369392607168351e+01,3.771818331909116040e+01
6.250000000000000000e+01,3.740157593410130232e+01,3.739533618884632205e+01,3.757467271802907050e+01,3.775603023162778982e+01
6.300000000000000000e+01,3.741754447359340929e+01,3.741542947174512079e+01,3.758086349447293628e+01,3.776112020066847919e+01
6.350000000000000000e+01,3.748793043533689939e+01,3.745659459475452024e+01,3.765324628514179750e+01,3.781347677757781156e+01
6.400000000000000000e+01,3.756932974937491565e+01,3.751546273099283013e+01,3.773154980578906503e+01,3.788162834979526394e+01
6.450000000000000000e+01,3.760678529601567988e+01,3.753294295944334635e+01,3.773755043055723490e+01,3.789873266405546559e+01
6.500000000000000000e+01,3.766159700020202905e+01,3.760544200678676674e+01,3.776364154736189249e+01,3.795507386627743074e+01
6.550000000000000000e+01,3.773215459715096642e+01,3.768849109750201620e+01,3.779952661770173705e+01,3.803428823348771459e+01
6.600000000000000000e+01,3.775687996538631808e+01,3.768356339572257241e+01,3.780016769812540645e+01,3.805949722036672966e+01
6.650000000000000000e+01,3.778847921204874893e+01,3.772610271483280542e+01,3.777953277477737259e+01,3.809430733937873725e+01
6.700000000000000000e+01,3.787060442513290326e+01,3.781726489086375409e+01,3.785257375876241781e+01,3.818863178200003006e+01
6.750000000000000000e+01,3.790077133662643405e+01,3.785860384530860046e+01,3.789446967748136785e+01,3.824001709628450385e+01
6.800000000000000000e+01,3.796486119839946127e+01,3.790016863869127661e+01,3.793594872503663140e+01,3.830763781873564255e+01
6.850000000000000000e+01,3.801693243985504722e+01,3.792806001746622258e+01,3.797533505000870946e+01,3.836106406760232090e+01
6.900000000000000000e+01,3.804143592457997869e+01,3.796065671840398181e+01,3.801119678200719676e+01,3.838942174285427456e+01
6.950000000000000000e+01,3.808187041924603022e+01,3.800965413577463892e+01,3.803118340096681749e+01,3.841615964657446369e+01
7.000000000000000000e+01,3.809202250203772167e+01,3.801767158334020991e+01,3.804571766141427247e+01,3.844888914319527373e+01
7.050000000000000000e+01,3.812407681975819429e+01,3.808068658181104382e+01,3.806859282368129271e+01,3.850580613333781343e+01
7.100000000000000000e+01,3.818559534392134935e+01,3.812265182299127986e+01,3.810006311694215952e+01,3.857084794152203244e+01
7.150000000000000000e+01,3.821977821291039135e+01,3.815956722763635156e+01,3.812227241730931127e+01,3.859143103800470698e+01
7.200000000000000000e+01,3.825896162146864299e+01,3.819953380868939519e+01,3.816740594988582558e+01,3.861602352787464554e+01
7.250000000000000000e+01,3.831188766943859036e+01,3.824880631038730883e+01,3.821311047704823238e+01,3.864686098292293082e+01
7.300000000000000000e+01,3.836691311013399286e+01,3.829646179123523098e+01,3.825747986645669840e+01,3.867581854723816548e+01
7.350000000000000000e+01,3.839410118650858550e+01,3.832590098840918102e+01,3.829780401399679590e+01,3.871493378334906765e+01
7.400000000000000000e+01,3.844558764441445931e+01,3.836738299677438846e+01,3.830826900381573097e+01,3.875474037997517485e+01
7.450000000000000000e+01,3.853141275609296912e+01,3.843035116516226424e+01,3.835094574629419384e+01,3.880364563293399272e+01
7.500000000000000000e+01,3.862120556248692083e+01,3.850048103360553853e+01,3.843108478653799409e+01,3.888694116376439069e+01
7.550000000000000000e+01,3.867320255900619941e+01,3.852983985403831468e+01,3.849404206076268053e+01,3.894562341297216079e+01
7.600000000000000000e+01,3.871237011488173607e+01,3.856808517951233028e+01,3.853805596823517021e+01,3.896460572058018101e+01
7.650000000000000000e+01,3.875959643027361778e+01,3.860935508297774987e+01,3.859655805916709426e+01,3.901247152080709668e+01
7.700000000000000000e+01,3.881829929088704745e+01,3.867906272714491678e+01,3.864546904485722933e+01,3.906759054484728466e+01
7.750000000000000000e+01,3.879751229982028349e+01,3.865727098285211127e+01,3.867129653424893121e+01,3.904160720509597127e+01
7.800000000000000000e+01,3.884450943675082613e+01,3.868412557511599914e+01,3.872250223493831811e+01,3.905888036046685841e+01
7.850000000000000000e+01,3.888193504391424682e+01,3.871233784758737073e+01,3.876089432090056164e+01,3.909033436031318587e+01
7.900000000000000000e+01,3.888808585853126232e+01,3.870524900288995696e+01,3.876567646547696455e+01,3.911210664592338304e+01
7.950000000000000000e+01,3.893348204789292311e+01,3.872209140051388943e+01,3.884720509639233654e+01,3.915218032511581470e+01
8.000000000000000000e+01,3.898007560912547120e+01,3.874091276944880491e+01,3.886710315230521928e+01,3.919797888169943434e+01
8.050000000000000000e+01,3.897415836017232493e+01,3.875262083642463296e+01,3.889712954657647259e+01,3.923633511617634895e+01
8.100000000000000000e+01,3.898162262214902540e+01,3.878135791611795469e+01,3.889329226608500534e+01,3.928697686830914648e+01
8.150000000000000000e+01,3.901272706431358728e+01,3.880594129332186526e+01,3.893437385518866023e+01,3.931828999331555963e+01
8.200000000000000000e+01,3.905184100466335906e+01,3.885908567775205569e+01,3.897189694603608956e+01,3.935634530121826202e+01
8.250000000000000000e+01,3.909269894947030366e+01,3.889790400854287356e+01,3.900130112967014639e+01,3.939469212098963879e+01
8.300000000000000000e+01,3.914137132240961137e+01,3.895426176480160763e+01,3.904380144279299003e+01,3.945100884366002703e+01
8.350000000000000000e+01,3.915685971903958063e+01,3.895749237976345114e+01,3.901324125894979744e+01,3.946493606878724592e+01
8.400000000000000000e+01,3.923688045264874802e+01,3.903139520789220995e+01,3.907739752246633458e+01,3.951690052242218343e+01
8.450000000000000000e+01,3.929656393229129918e+01,3.911308313730293662e+01,3.913563908179025930e+01,3.956866778140580720e+01
8.500000000000000000e+01,3.933758004467864566e+01,3.912682153797622675e+01,3.916008423386645632e+01,3.951918920736719798e+01
8.550000000000000000e+01,3.940682850958859973e+01,3.916723249014364683e+01,3.919919836130002722e+01,3.954901599927728739e+01
8.600000000000000000e+01,3.946100779203888465e+01,3.922178263766590334e+01,3.925542495105797514e+01,3.956519361300374271e+01
8.650000000000000000e+01,3.949220873586089198e+01,3.924955754475755754e+01,3.929347435856910664e+01,3.959557398203853751e+01
8.700000000000000000e+01,3.952299618441179518e+01,3.931109271861139831e+01,3.932044700205874221e+01,3.959503098689483380e+01
8.750000000000000000e+01,3.956264156544158084e+01,3.934592353471798987e+01,3.935572230331242594e+01,3.962797252213664478e+01
8.800000000000000000e+01,3.958402034118841328e+01,3.938405774260868242e+01,3.934334473850228164e+01,3.965667626577808136e+01
8.850000000000000000e+01,3.959991891528734698e+01,3.939679764688813179e+01,3.934679365059793099e+01,3.970775330555269989e+01
8.900000000000000000e+01,3.960728897808649407e+01,3.940970385989733415e+01,3.932343678854940805e+01,3.973380881549907429e+01
8.950000000000000000e+01,3.964609059766416266e+01,3.942172031822565970e+01,3.932707333603876521e+01,3.972839582802804870e+01
9.000000000000000000e+01,3.967358988537365860e+01,3.940486487943240235e+01,3.931568979778478479e+01,3.974035427436345458e+01
9.050000000000000000e+01,3.970538128985658943e+01,3.941929393663349401e+01,3.935127076672930002e+01,3.972975775158217715e+01
9.100000000000000000e+01,3.967801052910310489e+01,3.941511862060681182e+01,3.933266646488577578e+01,3.972800474628503054e+01
9.150000000000000000e+01,3.969455564231254385e+01,3.943523732353876454e+01,3.931675000873793380e+01,3.975386575102211140e+01
9.200000000000000000e+01,3.973666455473866677e+01,3.947832207062877785e+01,3.936999399473108241e+01,3.981520954901588993e+01
9.250000000000000000e+01,3.977456285162607230e+01,3.952265041843510573e+01,3.940427835613132146e+01,3.985174746962309200e+01
9.300000000000000000e+01,3.977044001948597440e+01,3.956777638812808107e+01,3.942461386435277859e+01,3.986081783591590977e+01
9.350000000000000000e+01,3.979503127154833919e+01,3.961242088563789565e+01,3.946601636817839420e+01,3.993412785258396980e+01
9.400000000000000000e+01,3.982923595083539681e+01,3.963617251227098848e+01,3.946322236317963217e+01,3.991081374760444334e+01
9.450000000000000000e+01,3.981833545976211042e+01,3.964765960565807745e+01,3.942448428453405285e+01,3.992249227283850388e+01
9.500000000000000000e+01,3.983207405814590629e+01,3.967470646599700501e+01,3.946757356879881229e+01,3.994677928670332534e+01
9.550000000000000000e+01,3.979943261894465678e+01,3.967089657272671843e+01,3.947211686518406992e+01,3.994279108675722512e+01
9.600000000000000000e+01,3.985144399994437237e+01,3.971937338709890497e+01,3.955951666903182229e+01,3.999467212148265105e+01
9.650000000000000000e+01,3.985609936410136811e+01,3.972393331325111632e+01,3.949969475815942133e+01,3.998614716355006493e+01
9.700000000000000000e+01,3.987097739684649866e+01,3.973787572233018039e+01,3.951075355254853605e+01,3.999652954407056882e+01
9.750000000000000000e+01,3.989334736154384586e+01,3.978017085118267460e+01,3.955127535703162778e+01,3.998944110292364940e+01
9.800000000000000000e+01,3.990011204854834403e+01,3.981509378608773631e+01,3.956593411836557550e+01,3.999681021457718089e+01
9.850000000000000000e+01,3.992758351716066301e+01,3.982952880497352055e+01,3.959082600394946638e+01,4.003540037842681443e+01
9.900000000000000000e+01,3.995176874953123303e+01,3.980304353120789074e+01,3.957185165267846116e+01,4.002311346527584845e+01
9.950000000000000000e+01,3.995441761869648900e+01,3.980698267250465960e+01,3.958483568686273912e+01,4.005233545347765300e+01
1.000000000000000000e+02,3.999469771267266083e+01,3.981505356268707629e+01,3.960345482052233734e+01,4.005992034335753260e+01
1.005000000000000000e+02,4.000764593247239986e+01,3.983538410659522810e+01,3.962170157150874417e+01,4.005851142480596394e+01
1.010000000000000000e+02,3.996601938244096175e+01,3.981467644735150913e+01,3.961558333883802874e+01,4.005923598028353894e+01
1.015000000000000000e+02,3.998501484218898838e+01,3.981964613156213773e+01,3.959758750610667732e+01,3.999973551866202826e+01
1.020000000000000000e+02,4.001205139656057241e+01,3.981314796858589489e+01,3.962984634014820529e+01,4.001237241534445133e+01
1.025000000000000000e+02,3.994402092895116851e+01,3.985583242456604580e+01,3.966861785969534537e+01,4.005654605573308658e+01
1.030000000000000000e+02,3.999566688661955283e+01,3.986861051665623989e+01,3.969566660216422349e+01,4.008278357286229010e+01
1.035000000000000000e+02,3.999322726133146233e+01,3.987713309840303566e+01,3.969922699877770356e+01,4.008133843693131837e+01
1.040000000000000000e+02,4.000746803179010413e+01,3.990948521754765466e+01,3.972208459756939192e+01,4.012286961525613549e+01
1.045000000000000000e+02,3.998458187906674510e+01,3.992476921467375206e+01,3.975206401338702022e+01,4.015157014569576432e+01
1.050000000000000000e+02,4.003562714133816769e+01,3.995280017420275698e+01,3.979154909315422373e+01,4.010601244998094472e+01
1.055000000000000000e+02,4.003554622464054802e+01,3.995837576156190352e+01,3.980666552950403059e+01,4.011105013469332903e+01
1.060000000000000000e+02,4.009315110939761695e+01,3.997141880617564169e+01,3.981263752649299192e+01,4.011430281726405411e+01
1.065000000000000000e+02,4.010181444199940159e+01,4.000062206953272437e+01,3.983301639112502812e+01,4.011938521823612547e+01
1.070000000000000000e+02,4.011114660237053187e+01,4.001513600725049713e+01,3.986098769467688641e+01,4.013131330976984401e+01
1.075000000000000000e+02,4.011839740708611401e+01,4.003399124513618546e+01,3.986924168565258242e+01,4.015268710413276665e+01
1.080000000000000000e+02,4.015287162203032523e+01,4.005436409071228354e+01,3.989838319576200831e+01,4.018331762766366921e+01
1.085000000000000000e+02,4.013360368887256158e+01,4.005538211647708380e+01,3.990104717418838476e+01,4.017901971621528645e+01
1.090000000000000000e+02,4.019640534613606775e+01,4.009722189760564248e+01,3.993544729508145252e+01,4.022975513924708935e+01
1.095000000000000000e+02,4.019752992065942010e+01,4.008664588454595901e+01,3.993189625857313274e+01,4.022684429683049245e+01
1.100000000000000000e+02,4.018052673521390972e+01,4.010786034978197989e+01,3.993662678261279098e+01,4.025683377092882154e+01
1.105000000000000000e+02,4.016681094395217144e+01,4.011412421813042783e+01,3.991936794319237691e+01,4.025464449751067519e+01
1.110000000000000000e+02,4.018852738744571695e+01,4.014215756209117814e+01,3.994329639643942897e+01,4.026597269911700749e+01
1.115000000000000000e+02,4.018138845771972001e+01,4.013257760779455197e+01,3.997348315520192585e+01,4.026844274966271087e+01
1.120000000000000000e+02,4.021460285165125725e+01,4.015876821872459601e+01,3.996580302380564831e+01,4.029360024659817441e+01
1.125000000000000000e+02,4.020904764869462156e+01,4.017306656393338216e+01,3.997722385793708355e+01,4.030372828601206692e+01
1.130000000000000000e+02,4.023876146872716930e+01,4.020665787595381602e+01,4.000357415378478265e+01,4.034481167546150004e+01
1.135000000000000000e+02,4.022514418403188330e+01,4.023599846044294992e+01,4.001823957342286064e+01,4.037370494361929474e+01
1.140000000000000000e+02,4.023222027316771232e+01,4.026096274874141301e+01,4.005934848057043496e+01,4.038307298351415398e+01
1.145000000000000000e+02,4.022673376899143705e+01,4.025911194297770379e+01,4.004763522340332571e+01,4.039056947376833762e+01
1.150000000000000000e+02,4.022956753471649449e+01,4.024003497927226647e+01,4.003594570777422490e+01,4.039160020684775532e+01
1.155000000000000000e+02,4.024792361034128874e+01,4.025481328492821831e+01,4.003143738064342472e+01,4.039429457371299748e+01
1.160000000000000000e+02,4.028928098267029156e+01,4.027308544936728651e+01,4.006028236693254030e+01,4.039967186011044475e+01
1.165000000000000000e+02,4.028875856806830313e+01,4.026846590632690237e+01,4.008139253170478611e+01,4.040136263988439680e+01
1.170000000000000000e+02,4.034066763514077536e+01,4.031572821671370122e+01,4.011955419084394237e+01,4.044912486968024723e+01
1.175000000000000000e+02,4.033448590856711036e+01,4.031657158609143465e+01,4.016389995538140312e+01,4.044835292402538585e+01
1.180000000000000000e+02,4.034569093097727688e+01,4.031845070610834370e+01,4.016588511793302274e+01,4.045538590989072958e+01
1.185000000000000000e+02,4.036551396357309329e+01,4.032555539346323314e+01,4.020088326011018864e+01,4.044880454648264845e+01
1.190000000000000000e+02,4.034388795563723562e+01,4.032809693175408938e+01,4.019286559872268327e+01,4.044214428673738126e+01
1.195000000000000000e+02,4.039279972251021178e+01,4.035669292396998742e+01,4.022985041454821697e+01,4.047603830085538590e+01
1.200000000000000000e+02,4.042368060359405746e+01,4.039650649705491503e+01,4.026251657316170451e+01,4.047493861018235606e+01
1.205000000000000000e+02,4.045436491426693237e+01,4.038394480011247367e+01,4.025284519830247376e+01,4.046712409834705682e+01
1.210000000000000000e+02,4.053201446958114218e+01,4.041795012633159700e+01,4.033515673496447107e+01,4.052325536363353820e+01
1.215000000000000000e+02,4.058747948204651834e+01,4.041569643949024027e+01,4.037203259453932702e+01,4.052373767457375919e+01
1.220000000000000000e+02,4.053488783183964017e+01,4.036738256076834119e+01,4.032396042190039509e+01,4.047705245565106935e+01
1.225000000000000000e+02,4.050882166890707481e+01,4.038108758003179588e+01,4.032442862356904811e+01,4.046372199356273569e+01
1.230000000000000000e+02,4.053275053214072443e+01,4.037915009690573243e+01,4.030720323993662646e+01,4.047023707443199214e+01
1.235000000000000000e+02,4.058209557919520449e+01,4.041177765195156724e+01,4.032442760527553105e+01,4.050462185082284350e+01
1.240000000000000000e+02,4.056224318310660237e+01,4.040206844559604349e+01,4.029941274940186702e+01,4.046989786587852933e+01
1.245000000000000000e+02,4.057731412344913480e+01,4.039823762031662113e+01,4.029637189641425010e+01,4.046555254661485179e+01
1.250000000000000000e+02,4.061103106748925029e+01,4.041258868002119442e+01,4.031654975509775340e+01,4.049982048995669714e+01
1.255000000000000000e+02,4.065859998023141486e+01,4.046328430269915089e+01,4.036285038850913764e+01,4.053929779498604802e+01
1.260000000000000000e+02,4.064437535830851544e+01,4.048307130333645176e+01,4.036822498779461199e+01,4.057356449859789649e+01
1.265000000000000000e+02,4.065696156072562673e+01,4.049825203224941816e+01,4.039391318283623633e+01,4.058083005984129699e+01
1.270000000000000000e+02,4.062971712445206407e+01,4.048028704691754598e+01,4.039740338460309488e+01,4.053131874476584073e+01
1.275000000000000000e+02,4.062049121496168169e+01,4.045552343950122776e+01,4.040945536936312266e+01,4.054090294592796084e+01
1.280000000000000000e+02,4.060366039065863220e+01,4.042851823775908571e+01,4.040379261676559253e+01,4.050945334718777247e+01
1.285000000000000000e+02,4.057411354049622076e+01,4.040500053013128223e+01,4.040876941869664307e+01,4.050115906421770973e+01
1.290000000000000000e+02,4.061189444469697918e+01,4.043942689577606586e+01,4.046122567504851020e+01,4.055324119289658569e+01
1.295000000000000000e+02,4.064134082141659121e+01,4.041758578704068583e+01,4.044947489020430709e+01,4.056870271286113905e+01
1.300000000000000000e+02,4.064704037599046416e+01,4.041407618574842786e+01,4.042490647871156284e+01,4.057964447071481828e+01
1.305000000000000000e+02,4.064525749407643218e+01,4.043211048225058590e+01,4.043177682266714612e+01,4.057563056222321762e+01
1.310000000000000000e+02,4.062729977337505005e+01,4.042936306468550356e+01,4.043177288516323387e+01,4.056601273495245152e+01
1.315000000000000000e+02,4.066506963054960266e+01,4.042624954826102623e+01,4.044608481038691394e+01,4.055742935864848420e+01
1.320000000000000000e+02,4.071345248447868670e+01,4.044214566506482100e+01,4.049779475890497338e+01,4.057659659979887579e+01
1.325000000000000000e+02,4.070697292310469351e+01,4.042172384618109504e+01,4.051015467583777507e+01,4.058443314943894364e+01
1.330000000000000000e+02,4.074104402162654992e+01,4.044634206405498844e+01,4.051363580740342485e+01,4.061906028759381115e+01
1.335000000000000000e+02,4.073864420843187162e+01,4.041846787179503053e+01,4.051725783994309893e+01,4.059994227878712536e+01
1.340000000000000000e+02,4.076197662898125174e+01,4.042083540896667415e+01,4.053659694065155605e+01,4.058983821718507556e+01
1.345000000000000000e+02,4.075768449840204966e+01,4.043452398929289870e+01,4.055660187737258582e+01,4.059004148908099552e+01
1.350000000000000000e+02,4.077495191620302961e+01,4.042730724627004690e+01,4.055494353319596001e+01,4.058603016382741657e+01
1.355000000000000000e+02,4.079608451735955299e+01,4.044991902408938955e+01,4.057184467159194696e+01,4.059094117571276428e+01
1.360000000000000000e+02,4.078963656377536040e+01,4.045776278237484291e+01,4.058503940953447398e+01,4.061280661781206192e+01
1.365000000000000000e+02,4.080879122353302790e+01,4.045681807846609246e+01,4.057839131900232132e+01,4.063402422746403175e+01
1.370000000000000000e+02,4.084398386973116857e+01,4.042831331870721812e+01,4.058366563138951477e+01,4.063839640528733810e+01
1.375000000000000000e+02,4.087215689524029472e+01,4.046501023544998787e+01,4.061136078132428651e+01,4.066268112048069838e+01
1.380000000000000000e+02,4.088060851412946306e+01,4.046349953526902965e+01,4.063471254375947694e+01,4.065426961251963434e+01
1.385000000000000000e+02,4.091710162138517859e+01,4.048096641199147427e+01,4.066496571634238677e+01,4.066644742245964039e+01
1.390000000000000000e+02,4.094086490178172255e+01,4.052713656634518458e+01,4.071124536910996028e+01,4.068680273962399951e+01
1.395000000000000000e+02,4.095552132954183122e+01,4.049659386601269517e+01,4.070923102157273377e+01,4.069559302054776850e+01
1.400000000000000000e+02,4.095872669884943207e+01,4.049381992240444816e+01,4.070978330385505473e+01,4.067957593600428368e+01
1.405000000000000000e+02,4.096292063840225950e+01,4.047868038613897568e+01,4.071579821383538444e+01,4.066366866954631121e+01
1.410000000000000000e+02,4.098408329001104988e+01,4.046763312509970234e+01,4.073242964869807992e+01,4.068850061708586452e+01
1.415000000000000000e+02,4.091219111014222420e+01,4.047217521128544604e+01,4.074304425791452644e+01,4.070083590135592999e+01
1.420000000000000000e+02,4.094152627410728940e+01,4.049873173233211077e+01,4.078944658829806968e+01,4.074913501689738382e+01
1.425000000000000000e+02,4.091364316969905701e+01,4.047338870760215457e+01,4.072713135562497655e+01,4.071057338665831082e+01
1.430000000000000000e+02,4.092968612652220628e+01,4.046981572553003303e+01,4.073890454872960731e+01,4.070057246255765193e+01
1.435000000000000000e+02,4.094140821610265846e+01,4.047978789265548016e+01,4.073570544678394612e+01,4.074340317353140506e+01
1.440000000000000000e+02,4.096636955344762754e+01,4.050977112097027799e+01,4.075088611896093482e+01,4.072179830700596881e+01
1.445000000000000000e+02,4.096767376943434158e+01,4.053725997227066102e+01,4.077018423301131378e+01,4.075325709479879777e+01
1.450000000000000000e+02,4.099379398455545243e+01,4.054125167553902287e+01,4.078657004191187951e+01,4.076913935204223094e+01
1.455000000000000000e+02,4.098297079441664437e+01,4.053021613034382398e+01,4.079210183515781551e+01,4.076407241239823520e+01
1.460000000000000000e+02,4.101804822688265517e+01,4.056592760888059956e+01,4.083815458481253557e+01,4.077868574526294054e+01
1.465000000000000000e+02,4.104337153606478950e+01,4.057692486881388305e+01,4.086181257370557773e+01,4.081742784771378751e+01
1.470000000000000000e+02,4.103134627129045242e+01,4.054012325269371075e+01,4.083952370801943488e+01,4.080697408283943872e+01
1.475000000000000000e+02,4.101450882607399251e+01,4.053479453250907483e+01,4.080083855240533808e+01,4.078157145525903360e+01
1.480000000000000000e+02,4.099106079118077872e+01,4.055125655649741390e+01,4.079092709704250552e+01,4.079372951160841154e+01
1.485000000000000000e+02,4.097313434311838876e+01,4.056086304863558922e+01,4.080500333621432674e+01,4.077911813453389556e+01
1.490000000000000000e+02,4.100188221323996629e+01,4.058059318680227534e+01,4.083964012595061632e+01,4.079343055295588982e+01
1.495000000000000000e+02,4.102184458614130591e+01,4.061150769931363413e+01,4.083547893048726962e+01,4.081440406159052969e+01
1.500000000000000000e+02,4.106098670490508340e+01,4.064390915762823653e+01,4.086971673194344135e+01,4.083116867515623483e+01
1.505000000000000000e+02,4.105934595983591606e+01,4.064029414424114606e+01,4.088179613120654921e+01,4.083812425539608881e+01
1.510000000000000000e+02,4.107752748698928968e+01,4.064264621128079114e+01,4.088668654429866933e+01,4.085525655950706181e+01
1.515000000000000000e+02,4.108545065493902371e+01,4.065484596564022723e+01,4.089632125165656618e+01,4.083646725139507794e+01
1.520000000000000000e+02,4.109889955647875581e+01,4.069501224565680531e+01,4.092028957245015164e+01,4.083994848242461018e+01
1.525000000000000000e+02,4.112007949620016944e+01,4.072721727828196947e+01,4.096630485062318883e+01,4.085662325478433132e+01
1.530000000000000000e+02,4.116757269263404595e+01,4.075056773004146748e+01,4.099897881130802091e+01,4.090475401333671357e+01
1.535000000000000000e+02,4.118948440568581759e+01,4.075745114034084793e+01,4.097478871529121136e+01,4.090097472896842135e+01
1.540000000000000000e+02,4.118569475381172396e+01,4.077430213470017151e+01,4.097466142262143052e+01,4.090211319241975474e+01
1.545000000000000000e+02,4.119566510813658766e+01,4.076639507292886577e+01,4.097874720751663347e+01,4.087228149938358257e+01
1.550000000000000000e+02,4.117112029047092392e+01,4.075864615239299127e+01,4.094990911744268658e+01,4.084557272347229429e+01
1.555000000000000000e+02,4.122159267912562086e+01,4.080221010201816512e+01,4.098438465802855291e+01,4.088487185841172078e+01
1.560000000000000000e+02,4.121084509401768514e+01,4.080406065677178162e+01,4.096238121713009406e+01,4.088885866253834678e+01
1.565000000000000000e+02,4.116515454168185784e+01,4.077703210886995322e+01,4.093534417170594963e+01,4.086644992228623607e+01
1.570000000000000000e+02,4.117069359772169435e+01,4.079222834222661476e+01,4.096126890057270487e+01,4.087269987758349288e+01
1.575000000000000000e+02,4.116433237192738659e+01,4.076438382258896098e+01,4.094899093266791112e+01,4.084808802976631625e+01
1.580000000000000000e+02,4.117030891857300645e+01,4.076678037932580878e+01,4.094601115836040606e+01,4.085049475080703729e+01
1.585000000000000000e+02,4.118648171015698978e+01,4.080407640025264016e+01,4.098540676065554322e+01,4.084801123489933161e+01
1.590000000000000000e+02,4.117769948606051145e+01,4.079283698669613756e+01,4.099938289105598699e+01,4.085336682231223904e+01
1.595000000000000000e+02,4.120593501421878813e+01,4.082055924123635293e+01,4.105265841349075373e+01,4.086787845582144030e+01
1.600000000000000000e+02,4.123339530820855003e+01,4.085762177934634565e+01,4.107328946744231501e+01,4.085683672599563465e+01
1.605000000000000000e+02,4.122851691467865010e+01,4.086510097513378525e+01,4.105519212730459344e+01,4.085296316934742578e+01
1.610000000000000000e+02,4.119742028072315776e+01,4.083369370717987579e+01,4.103703568675891944e+01,4.083990392598763464e+01
1.615000000000000000e+02,4.121389293948552535e+01,4.083870407433114025e+01,4.103461077702841209e+01,4.085384272300194652e+01
1.620000000000000000e+02,4.124161512218064729e+01,4.082698263089841362e+01,4.105181335881297855e+01,4.088560801255434995e+01
1.625000000000000000e+02,4.126794076680047851e+01,4.084033775939311539e+01,4.107751393999105716e+01,4.091736956713175744e+01
1.630000000000000000e+02,4.126258198770410246e+01,4.081847838999320999e+01,4.108712158393598912e+01,4.090407481384301747e+01
1.635000000000000000e+02,4.126406719916538179e+01,4.080652988943120363e+01,4.109169497247440006e+01,4.091778281112694771e+01
1.640000000000000000e+02,4.127204905737247032e+01,4.080239932788220614e+01,4.109617689324204548e+01,4.092237453783134526e+01
1.645000000000000000e+02,4.123839759172032160e+01,4.078887769611429803e+01,4.108225338351059719e+01,4.090540078383772027e+01
1.650000000000000000e+02,4.121699807288457151e+01,4.075983704776680838e+01,4.107134521044793019e+01,4.091024015108790479e+01
1.655000000000000000e+02,4.123392132982974090e+01,4.079242983279718970e+01,4.107307621277126231e+01,4.093519329512959359e+01
1.660000000000000000e+02,4.120629556846675712e+01,4.076710756661228885e+01,4.105056208241003191e+01,4.094112106060136114e+01
1.665000000000000000e+02,4.123943284832056833e+01,4.078208124360340037e+01,4.108218246927516759e+01,4.095450918016081232e+01
1.670000000000000000e+02,4.123822318848932156e+01,4.077380807604868096e+01,4.105464411125623769e+01,4.090573482249677539e+01
1.675000000000000000e+02,4.121156400797988084e+01,4.078191092787533734e+01,4.104113020995381333e+01,4.089477805975884905e+01
1.680000000000000000e+02,4.121828011074722298e+01,4.078690433258596215e+01,4.100199182559192934e+01,4.088846148759260046e+01
1.685000000000000000e+02,4.125201979417681741e+01,4.077474521875070934e+01,4.100721519127048964e+01,4.089574493642580677e+01
1.690000000000000000e+02,4.125266363148190862e+01,4.079925034775429538e+01,4.101275513684617380e+01,4.083340903244826592e+01
1.695000000000000000e+02,4.124824196590793690e+01,4.079379171180140418e+01,4.100428954674352866e+01,4.082684617559080209e+01
1.700000000000000000e+02,4.128180345944500118e+01,4.079812645362280676e+01,4.100988800520974564e+01,4.084946719103619728e+01
1.705000000000000000e+02,4.130290428200261488e+01,4.083669026551181247e+01,4.103705872388057685e+01,4.088974105465108266e+01
1.710000000000000000e+02,4.127874096412379146e+01,4.084690385123474243e+01,4.100726492708469806e+01,4.089047256116808171e+01
1.715000000000000000e+02,4.128137672089875565e+01,4.084449215331847682e+01,4.097448810493384030e+01,4.087013683860148916e+01
1.720000000000000000e+02,4.129364396759344658e+01,4.085223394162647281e+01,4.095394573672935223e+01,4.086115517717354351e+01
1.725000000000000000e+02,4.127703430139923313e+01,4.085266297237722455e+01,4.095170896076200506e+01,4.086161630681869639e+01
1.730000000000000000e+02,4.128012523863937844e+01,4.082234661850447566e+01,4.093351694749372882e+01,4.086943665926737879e+01
1.735000000000000000e+02,4.133368067806901536e+01,4.086063655070118728e+01,4.098284663906143521e+01,4.087352164377154651e+01
1.740000000000000000e+02,4.136932288186374507e+01,4.091226594462612809e+01,4.104529499716994678e+01,4.091878809167538122e+01
1.745000000000000000e+02,4.134088380190819834e+01,4.088686277546810288e+01,4.102607335759489615e+01,4.089283343236567703e+01
1.750000000000000000e+02,4.135153985977201074e+01,4.089986239549279645e+01,4.105649927050891534e+01,4.091918732880854037e+01
1.755000000000000000e+02,4.138114068298367698e+01,4.090333886527245255e+01,4.106736930226487914e+01,4.094290885166444127e+01
1.760000000000000000e+02,4.139414945730618456e+01,4.089369316331109161e+01,4.109002195770441546e+01,4.098047178764537080e+01
1.765000000000000000e+02,4.139258227216473074e+01,4.091666142784485771e+01,4.112464263156454791e+01,4.099202027463721265e+01
1.770000000000000000e+02,4.141041490044122497e+01,4.090632822742135488e+01,4.110804457101318121e+01,4.095933782192996375e+01
1.775000000000000000e+02,4.142936454138961011e+01,4.094672801194061407e+01,4.114967317839891336e+01,4.099720374932162770e+01
1.780000000000000000e+02,4.143677725962172786e+01,4.092484613314787367e+01,4.114415342441422041e+01,4.100652288463182060e+01
1.785000000000000000e+02,4.142741017985287755e+01,4.090550712798445687e+01,4.112421775792635970e+01,4.098765564009683970e+01
1.790000000000000000e+02,4.141991463052217881e+01,4.088844967497707472e+01,4.111078604892796307e+01,4.096453416153028826e+01
1.795000000000000000e+02,4.140646374801839613e+01,4.085594386221026042e+01,4.108709667463290316e+01,4.092776985216291052e+01
1.800000000000000000e+02,4.140780819074754504e+01,4.085271973365379949e+01,4.111988108210170623e+01,4.091805657767443449e+01
1.805000000000000000e+02,4.142659944228445568e+01,4.088387591217713180e+01,4.113369400933738973e+01,4.093253761731311613e+01
1.810000000000000000e+02,4.141659382444096593e+01,4.090388266765337733e+01,4.115396755260874784e+01,4.096167639095257584e+01
1.815000000000000000e+02,4.142973568996035283e+01,4.092117346875664197e+01,4.116604613240755128e+01,4.095317975774106856e+01
1.820000000000000000e+02,4.143145678827204392e+01,4.092864477238794763e+01,4.118840944008700689e+01,4.095243196659091467e+01
1.825000000000000000e+02,4.147188034444310034e+01,4.094670347302859881e+01,4.121832549782533306e+01,4.098243599487689437e+01
1.830000000000000000e+02,4.148602171561591945e+01,4.095787470828604881e+01,4.122280115095476560e+01,4.100426097359538602e+01
1.835000000000000000e+02,4.149335396799488507e+01,4.095682249451964907e+01,4.121876622759845787e+01,4.099049159341409876e+01
1.840000000000000000e+02,4.149927637408954695e+01,4.095579132502857078e+01,4.123144354634559505e+01,4.099152390841928906e+01
1.845000000000000000e+02,4.149497507979638300e+01,4.090846498970460487e+01,4.120828841218168037e+01,4.096221976072194337e+01
1.850000000000000000e+02,4.149791773318015942e+01,4.094797994455682044e+01,4.123822793768881212e+01,4.095581749616851397e+01
1.855000000000000000e+02,4.148080149296510655e+01,4.094438881919549544e+01,4.120735814669626507e+01,4.093270115005983456e+01
1.860000000000000000e+02,4.150760655990756476e+01,4.095581687113494951e+01,4.123078998614271029e+01,4.096457345991386489e+01
1.865000000000000000e+02,4.148882287792052637e+01,4.096196373590264983e+01,4.120385843868197639e+01,4.096675570840510261e+01
1.870000000000000000e+02,4.146009909370196311e+01,4.095451397381887659e+01,4.120483394849338765e+01,4.095478905155435001e+01
1.875000000000000000e+02,4.146058135312278381e+01,4.094637111255538997e+01,4.119694783747471689e+01,4.096243013795108823e+01
1.880000000000000000e+02,4.145452767598479937e+01,4.097270687342119544e+01,4.120627209912808553e+01,4.098612895865016981e+01
1.885000000000000000e+02,4.146270033276173450e+01,4.096146328769151523e+01,4.119667303625395505e+01,4.099819587303795743e+01
1.890000000000000000e+02,4.146439370903344468e+01,4.097023403099759520e+01,4.119147642674423793e+01,4.100475829939968264e+01
1.895000000000000000e+02,4.146289536369951634e+01,4.097756621780546737e+01,4.118133112329175560e+01,4.096340002277402448e+01
1.900000000000000000e+02,4.137363750935445239e+01,4.097022545329432575e+01,4.118612561670116179e+01,4.097150046056240313e+01
1.905000000000000000e+02,4.137795429612033615e+01,4.098892626515892346e+01,4.119840312963950879e+01,4.099733363446807033e+01
1.910000000000000000e+02,4.139250052302217142e+01,4.100535828873346844e+01,4.123359298693045361e+01,4.100959750255018577e+01
1.915000000000000000e+02,4.142086108575814052e+01,4.102251428986324555e+01,4.122386855351096813e+01,4.101193188821543600e+01
1.920000000000000000e+02,4.142233862894318719e+01,4.103259035599469939e+01,4.121475965597056046e+01,4.101232487371925117e+01
1.925000000000000000e+02,4.142399714486987961e+01,4.107067542154783979e+01,4.120856974325047162e+01,4.102934154314931448e+01
1.930000000000000000e+02,4.146120145661878809e+01,4.109684091549725338e+01,4.123660892968810998e+01,4.105254423016582166e+01
1.935000000000000000e+02,4.146229323959731516e+01,4.110164096461513594e+01,4.124619258752393591e+01,4.107380919820456455e+01
1.940000000000000000e+02,4.144462634762183484e+01,4.109350289401057665e+01,4.123895296896208862e+01,4.105506989263555084e+01
1.945000000000000000e+02,4.145783913349364980e+01,4.109963284519027127e+01,4.122322655574296846e+01,4.104470538939038704e+01
1.950000000000000000e+02,4.148426135320414687e+01,4.112858756835237983e+01,4.125181470035214204e+01,4.104423238126535978e+01
1.955000000000000000e+02,4.146489195732445410e+01,4.113759478694078098e+01,4.122867319031879418e+01,4.102966357293067290e+01
1.960000000000000000e+02,4.150948891264206964e+01,4.116663242529391198e+01,4.122199448330638916e+01,4.105854401630055150e+01
1.965000000000000000e+02,4.150835180486804887e+01,4.110982611822633004e+01,4.121376516159146774e+01,4.104305740444912232e+01
1.970000000000000000e+02,4.153818482646798316e+01,4.111141907321012923e+01,4.122970041534358643e+01,4.103040680809888840e+01
1.975000000000000000e+02,4.156552641558315031e+01,4.114982233647172905e+01,4.126300118528835981e+01,4.102537766907207128e+01
1.980000000000000000e+02,4.155358435269507567e+01,4.112051013389817911e+01,4.124047803997767403e+01,4.102276487248460057e+01
1.985000000000000000e+02,4.158272324694382149e+01,4.113662629936138870e+01,4.124514221308010065e+01,4.104652014012508943e+01
1.990000000000000000e+02,4.157675301519357447e+01,4.114989379864653074e+01,4.124171308650800682e+01,4.104032664003636910e+01
1.995000000000000000e+02,4.159595485474245891e+01,4.117342230702723782e+01,4.125182623202348253e+01,4.105973066421959317e+01
2.000000000000000000e+02,4.160024634991750503e+01,4.116426971638978216e+01,4.127121079607854170e+01,4.106927292646926020e+01
2.005000000000000000e+02,4.162550461414229375e+01,4.120708964013144282e+01,4.130978660256831603e+01,4.109588751753094016e+01
2.010000000000000000e+02,4.161446822333650175e+01,4.122652684160295422e+01,4.130716982425992967e+01,4.109902244576537100e+01
2.015000000000000000e+02,4.164133676254103023e+01,4.124599634625572975e+01,4.131344749215156043e+01,4.110335781706719160e+01
2.020000000000000000e+02,4.162703639829241098e+01,4.123707646367647328e+01,4.131623122899981126e+01,4.108802754722716344e+01
2.025000000000000000e+02,4.162860096693835033e+01,4.124244023912095969e+01,4.132590662969218442e+01,4.109237229289440307e+01
2.030000000000000000e+02,4.164508159900491790e+01,4.127232829890534305e+01,4.134528325103129021e+01,4.113473539305320514e+01
2.035000000000000000e+02,4.163175895605375132e+01,4.124856599329558549e+01,4.131795655072089346e+01,4.112025123693088346e+01
2.040000000000000000e+02,4.165007120039076938e+01,4.126717366770380835e+01,4.134296584698308408e+01,4.117384625892230332e+01
2.045000000000000000e+02,4.169096457084706486e+01,4.127130392825171157e+01,4.133863286575967777e+01,4.115857988548260238e+01
2.050000000000000000e+02,4.169188214685794946e+01,4.129493051730447917e+01,4.134386022561062646e+01,4.117856623483638856e+01
2.055000000000000000e+02,4.170793924974751832e+01,4.130334774338798098e+01,4.133908830960396585e+01,4.119541599072895366e+01
2.060000000000000000e+02,4.169778050909842193e+01,4.130738609323824306e+01,4.135230657679048960e+01,4.121487614158316859e+01
2.065000000000000000e+02,4.168845651407835362e+01,4.130629104995852430e+01,4.135304993070923985e+01,4.120847337554548062e+01
2.070000000000000000e+02,4.167784533372125111e+01,4.128563897382858983e+01,4.135041003986406594e+01,4.119861970393301220e+01
2.075000000000000000e+02,4.169144636600404397e+01,4.127045256535421203e+01,4.134824399404649142e+01,4.120369999654563742e+01
2.080000000000000000e+02,4.170372275961444331e+01,4.128441197660968953e+01,4.134927912322547172e+01,4.120446815159442622e+01
2.085000000000000000e+02,4.168059570642257938e+01,4.124461848862625857e+01,4.132229355268188442e+01,4.120311564788413250e+01
2.090000000000000000e+02,4.166214172600613352e+01,4.122056822519603969e+01,4.133626876221754287e+01,4.117336914989837027e+01
2.095000000000000000e+02,4.167268839315303808e+01,4.123720951209745067e+01,4.135312238124733142e+01,4.117558601630149440e+01
2.100000000000000000e+02,4.167944516606145555e+01,4.125120221360202066e+01,4.136690206142237258e+01,4.117775854537655533e+01
2.105000000000000000e+02,4.170332997756872118e+01,4.123817820556960356e+01,4.138314301446806809e+01,4.118072971829150930e+01
2.110000000000000000e+02,4.170505286347190577e+01,4.123720417841118291e+01,4.139169070305641895e+01,4.116343096321629957e+01
2.115000000000000000e+02,4.171558340229087491e+01,4.124656540766721236e+01,4.131206743834984962e+01,4.114963603732279296e+01
2.120000000000000000e+02,4.169664019156240897e+01,4.123510780099092443e+01,4.131887872477572188e+01,4.113106438381419139e+01
2.125000000000000000e+02,4.169807582597502460e+01,4.122640568931695526e+01,4.130723805299398066e+01,4.111433788821783253e+01
2.130000000000000000e+02,4.174306173005260234e+01,4.126629864515265922e+01,4.133772492855366920e+01,4.111415641895902695e+01
2.135000000000000000e+02,4.176041106054172758e+01,4.125886742904358329e+01,4.132381256064360997e+01,4.112892593387895346e+01
2.140000000000000000e+02,4.174709758801863302e+01,4.126547957402350164e+01,4.131333635377659164e+01,4.112003164028377000e+01
2.145000000000000000e+02,4.175889252800478602e+01,4.130059110366347852e+01,4.133906968439835339e+01,4.113763104085669653e+01
2.150000000000000000e+02,4.177592524253486772e+01,4.132342142560266041e+01,4.135313041851037497e+01,4.115635211865559029e+01
2.155000000000000000e+02,4.178461728656188967e+01,4.131800566756943027e+01,4.134859414585641701e+01,4.115659350642011560e+01
2.160000000000000000e+02,4.181629338431972798e+01,4.132490877262090834e+01,4.137614860390074512e+01,4.118883007167455190e+01
2.165000000000000000e+02,4.182775702640658722e+01,4.132072640927938778e+01,4.136378358174720660e+01,4.117473768721723104e+01
2.170000000000000000e+02,4.185899137657821711e+01,4.136694349053365016e+01,4.139461321196925070e+01,4.120240083714414681e+01
2.175000000000000000e+02,4.185002212510408981e+01,4.138676257589266072e+01,4.138756309460333682e+01,4.121772128296382931e+01
2.180000000000000000e+02,4.185070594010933576e+01,4.136850101774562916e+01,4.137644344787316442e+01,4.122515635086534047e+01
2.185000000000000000e+02,4.185600765773674681e+01,4.138744679853436992e+01,4.140491464471922711e+01,4.123517958388297444e+01
2.190000000000000000e+02,4.185046651792963246e+01,4.139696102946813028e+01,4.142144796412571139e+01,4.123700233602779264e+01
2.195000000000000000e+02,4.180314140740822637e+01,4.137112711645780649e+01,4.141028219082113537e+01,4.120742019870055373e+01
2.200000000000000000e+02,4.178371017820949618e+01,4.137275726081993099e+01,4.144797134146882911e+01,4.118432448427884651e+01
2.205000000000000000e+02,4.180508864226310806e+01,4.135414423815831242e+01,4.143943301430223158e+01,4.113158539134848724e+01
2.210000000000000000e+02,4.179930268152875072e+01,4.135021925992743519e+01,4.142580230394065666e+01,4.113737479939675978e+01
2.215000000000000000e+02,4.181931667748924042e+01,4.134342545078632014e+01,4.144339153540014564e+01,4.116725893192216290e+01
2.220000000000000000e+02,4.183261456616082796e+01,4.133866223027614950e+01,4.143452375714422686e+01,4.116201903368303761e+01
2.225000000000000000e+02,4.182985704784404390e+01,4.136199427131515449e+01,4.145214908314498814e+01,4.119056818710132717e+01
2.230000000000000000e+02,4.185115466892634828e+01,4.140507023566988920e+01,4.146521143051879932e+01,4.122907265692787604e+01
2.235000000000000000e+02,4.184571052929080537e+01,4.138938991440680581e+01,4.146138092770416961e+01,4.124175443029841404e+01
2.240000000000000000e+02,4.183469107549896648e+01,4.139191794444202799e+01,4.146057442502532808e+01,4.123965620101403573e+01
2.245000000000000000e+02,4.180747099075198747e+01,4.138829016971685348e+01,4.145557352068848189e+01,4.122791573126011855e+01
2.250000000000000000e+02,4.181595316702535570e+01,4.138326122564410525e+01,4.144898838599096536e+01,4.121767321253335581e+01
2.255000000000000000e+02,4.179921309271377794e+01,4.135812235592096187e+01,4.143495604459027248e+01,4.118679346883322978e+01
2.260000000000000000e+02,4.179312359575970959e+01,4.135222310288671821e+01,4.145825698139575621e+01,4.117253129282738655e+01
2.265000000000000000e+02,4.178505065269125396e+01,4.136223128412807881e+01,4.147414450127941166e+01,4.118676494069062954e+01
2.270000000000000000e+02,4.174934969495053849e+01,4.131014458691231539e+01,4.143624061935624070e+01,4.116324017740308960e+01
2.275000000000000000e+02,4.173246802484303686e+01,4.122562595315822875e+01,4.145593690377087626e+01,4.117155434381047030e+01
2.280000000000000000e+02,4.173423978022141512e+01,4.123458717610327540e+01,4.147271291962840678e+01,4.116664958454427392e+01
2.285000000000000000e+02,4.173787081294035062e+01,4.122063232718875270e+01,4.145399555584338458e+01,4.116142187325271351e+01
2.290000000000000000e+02,4.171553446391940412e+01,4.122737760338973345e+01,4.143354724367594599e+01,4.115735139381835950e+01
2.295000000000000000e+02,4.174859221813008503e+01,4.125083010091299940e+01,4.146761317958169002e+01,4.119736229393195259e+01
2.300000000000000000e+02,4.174035722498285139e+01,4.126770824472146160e+01,4.146352411818045880e+01,4.116436242573504245e+01
2.305000000000000000e+02,4.171860271853709179e+01,4.122845935498114756e+01,4.143551684897450116e+01,4.114170675995730875e+01
2.310000000000000000e+02,4.172317806330575252e+01,4.125167969386724565e+01,4.144891184103172321e+01,4.113697790515748665e+01
2.315000000000000000e+02,4.172576718873092716e+01,4.120475141853619760e+01,4.142519676587032507e+01,4.114160678529820103e+01
2.320000000000000000e+02,4.167988344676676604e+01,4.119686695811667221e+01,4.139374551199899344e+01,4.111119575211603916e+01
2.325000000000000000e+02,4.167218053462541150e+01,4.118808756887881373e+01,4.139997591458326553e+01,4.110434031060353988e+01
2.330000000000000000e+02,4.168463172125803595e+01,4.121127324906556311e+01,4.141660800859246905e+01,4.110541141092375739e+01
2.335000000000000000e+02,4.169978121463286413e+01,4.125062675928490563e+01,4.144680219748831007e+01,4.113804004727208508e+01
2.340000000000000000e+02,4.172999617974907949e+01,4.130666689696221994e+01,4.147133987647325881e+01,4.117548978423710082e+01
2.345000000000000000e+02,4.173034364718727574e+01,4.132432307690245921e+01,4.146696575752885394e+01,4.118040110442760238e+01
2.350000000000000000e+02,4.176647365502279285e+01,4.136688926390871757e+01,4.151762649721454324e+01,4.120963523445773546e+01
2.355000000000000000e+02,4.174146001310673171e+01,4.134418306947374333e+01,4.148095821142614170e+01,4.117954782113515932e+01
2.360000000000000000e+02,4.174789403124746201e+01,4.134193103945862902e+01,4.148818116689137270e+01,4.117869372403404782e+01
2.365000000000000000e+02,4.171146248109355525e+01,4.136077664899706718e+01,4.147252281584663791e+01,4.116669883858229895e+01
2.370000000000000000e+02,4.169112802355161307e+01,4.138850850418927507e+01,4.147149347540495512e+01,4.120020702203557050e+01
2.375000000000000000e+02,4.165709499478833777e+01,4.138136995737361445e+01,4.147785310756388100e+01,4.119283449675675257e+01
2.380000000000000000e+02,4.163742683976180103e+01,4.137774261878446680e+01,4.144808553372818238e+01,4.117487259890154405e+01
2.385000000000000000e+02,4.163815202876231325e+01,4.136766147599205823e+01,4.145112384021976482e+01,4.117537520748182800e+01
2.390000000000000000e+02,4.163612584750866574e+01,4.136936093316349883e+01,4.145304876255476501e+01,4.115797301901746152e+01
2.395000000000000000e+02,4.162045597671861685e+01,4.135207903829173404e+01,4.145325099760030696e+01,4.114007677990099410e+01
2.400000000000000000e+02,4.160194164926417670e+01,4.133430062729136978e+01,4.145429128236632010e+01,4.114001210362457073e+01
2.405000000000000000e+02,4.160148177002187708e+01,4.130740410306112409e+01,4.143236339043100003e+01,4.113110661023981862e+01
2.410000000000000000e+02,4.157324161483078484e+01,4.128357185218428782e+01,4.139129512261856547e+01,4.109901080850606547e+01
2.415000000000000000e+02,4.160998732044463111e+01,4.132674254007957160e+01,4.140683769083498333e+01,4.112482011832166506e+01
2.420000000000000000e+02,4.159568237422189441e+01,4.131431296157106914e+01,4.138164833901871020e+01,4.111390270498416299e+01
2.425000000000000000e+02,4.159850559416528171e+01,4.129897412055253625e+01,4.137296274705904864e+01,4.111562471144279840e+01
2.430000000000000000e+02,4.160611445223742066e+01,4.130941571062455608e+01,4.138234561181162974e+01,4.112425961635334914e+01
2.435000000000000000e+02,4.161841323567573170e+01,4.133228006402986665e+01,4.139448820934864415e+01,4.114724813074854382e+01
2.440000000000000000e+02,4.164288711497466977e+01,4.135573974839380185e+01,4.140849319098839487e+01,4.113735582239993249e+01
2.445000000000000000e+02,4.168160834787583013e+01,4.139809864918093041e+01,4.142832337675969256e+01,4.115839822383141922e+01
2.450000000000000000e+02,4.169871308077107130e+01,4.140276826417949252e+01,4.146565170368860720e+01,4.116449346965141842e+01
2.455000000000000000e+02,4.167547569755073056e+01,4.139597609298007086e+01,4.145486499722484552e+01,4.114688786873297488e+01
2.460000000000000000e+02,4.167354513734269972e+01,4.134489868843003535e+01,4.146260981697410841e+01,4.115510803410306551e+01
2.465000000000000000e+02,4.164702162849004452e+01,4.134473758208925886e+01,4.146998921672303595e+01,4.113558484623747091e+01
2.470000000000000000e+02,4.166881810387923224e+01,4.135405337932518677e+01,4.146501054015758569e+01,4.115097847024320288e+01
2.475000000000000000e+02,4.167523123536243901e+01,4.136065657735223766e+01,4.147402617389026602e+01,4.114437999239488875e+01
2.480000000000000000e+02,4.164614772128522446e+01,4.134144347393858965e+01,4.146644041531267533e+01,4.113728191328750228e+01
2.485000000000000000e+02,4.163869847644280497e+01,4.135777255152326148e+01,4.148553270380817537e+01,4.113222050821038778e+01
2.490000000000000000e+02,4.163876666189365494e+01,4.133903817583687612e+01,4.146719051515559329e+01,4.114326036365973494e+01
2.495000000000000000e+02,4.162220188039452040e+01,4.134488900030232372e+01,4.145658355606784085e+01,4.115197412634198315e+01
2.500000000000000000e+02,4.164323154950888295e+01,4.136978075438822344e+01,4.150850455780949488e+01,4.117314520890532492e+01
2.505000000000000000e+02,4.165520903821246179e+01,4.134385887606345733e+01,4.153980820580049027e+01,4.119115600334325222e+01
2.510000000000000000e+02,4.165115752792703319e+01,4.131066594269807979e+01,4.153364367305884741e+01,4.119364870349351548e+01
2.515000000000000000e+02,4.162613438928941889e+01,4.129287369918819905e+01,4.153812873044864773e+01,4.118240733647930796e+01
2.520000000000000000e+02,4.164582226659380382e+01,4.132301629100795992e+01,4.152505038902830847e+01,4.117223289122676988e+01
2.525000000000000000e+02,4.161774797910265988e+01,4.130476651692654144e+01,4.149412834595797506e+01,4.113615670979307737e+01
2.530000000000000000e+02,4.161444568999942106e+01,4.132603966536303375e+01,4.149456160736217925e+01,4.114943360086958535e+01
2.535000000000000000e+02,4.162299888778696300e+01,4.131299257353282428e+01,4.146214410387170091e+01,4.115444493791209624e+01
2.540000000000000000e+02,4.164148633348931838e+01,4.134525907112985976e+01,4.145605912832655804e+01,4.117725079308680591e+01
2.545000000000000000e+02,4.165013034882774434e+01,4.135330129695289259e+01,4.146904327479673213e+01,4.120696897655444957e+01
2.550000000000000000e+02,4.166049619630751266e+01,4.135886685899600934e+01,4.146366246985911630e+01,4.124619804861866612e+01
2.555000000000000000e+02,4.167991788468223291e+01,4.135695272400649714e+01,4.145038926480778940e+01,4.123137941143779983e+01
2.560000000000000000e+02,4.163179321511420028e+01,4.134223475297667960e+01,4.147380258441963008e+01,4.122885711171459633e+01
2.565000000000000000e+02,4.158442051533218375e+01,4.130507429396679697e+01,4.145295813168066701e+01,4.120512213542725988e+01
2.570000000000000000e+02,4.156557421947407960e+01,4.131307812091171172e+01,4.144221477305172385e+01,4.121070395022604060e+01
2.575000000000000000e+02,4.156057853908927058e+01,4.130702713455091413e+01,4.145042312088978775e+01,4.120017409630391825e+01
2.580000000000000000e+02,4.158178805700300984e+01,4.133393926758392212e+01,4.147783577148621248e+01,4.122943381370722449e+01
2.585000000000000000e+02,4.159941547087363745e+01,4.133694473973956462e+01,4.150427906225537100e+01,4.119684519274618850e+01
2.590000000000000000e+02,4.159458505988221333e+01,4.132073221594696832e+01,4.150198296646482277e+01,4.116448729699367703e+01
2.595000000000000000e+02,4.161069339206317608e+01,4.132800183724158671e+01,4.151741701385778782e+01,4.118688178138141609e+01
2.600000000000000000e+02,4.159300588711787583e+01,4.126775761832969636e+01,4.148664763829086866e+01,4.116482840612212613e+01
2.605000000000000000e+02,4.161567209412451973e+01,4.127061305823299620e+01,4.149586210087691995e+01,4.117647924524531788e+01
2.610000000000000000e+02,4.159914815677007027e+01,4.127677976702378260e+01,4.151752386934598604e+01,4.117652861408338794e+01
2.615000000000000000e+02,4.159832310016695800e+01,4.129229682308863403e+01,4.150548919596373310e+01,4.116162964075115838e+01
2.620000000000000000e+02,4.156109348413377091e+01,4.127760882844510348e+01,4.147516890036004611e+01,4.114639707606952612e+01
2.625000000000000000e+02,4.156418743466823429e+01,4.130510932760023479e+01,4.149513923718133412e+01,4.114410075781626119e+01
2.630000000000000000e+02,4.155353529303052795e+01,4.130721767371347397e+01,4.146628914199001770e+01,4.114753456287706967e+01
2.635000000000000000e+02,4.157004357333782707e+01,4.135202074083628077e+01,4.148391079071454612e+01,4.117847864176494710e+01
2.640000000000000000e+02,4.155590587163654703e+01,4.130098034890774272e+01,4.145170630355702457e+01,4.116080386100957611e+01
2.645000000000000000e+02,4.156562992539598156e+01,4.131538182251887292e+01,4.145509324186271272e+01,4.116474569842790743e+01
2.650000000000000000e+02,4.154863316617867497e+01,4.129875840304465839e+01,4.143125459828934254e+01,4.113576659943127112e+01
2.655000000000000000e+02,4.156123948091677534e+01,4.130857273665078822e+01,4.143652429554245487e+01,4.114568285542482329e+01
2.660000000000000000e+02,4.157569896501823337e+01,4.133166447314091840e+01,4.142547804282023804e+01,4.112761131276487703e+01
2.665000000000000000e+02,4.159134292467508232e+01,4.136418910356182721e+01,4.141823167604800204e+01,4.111895383519732405e+01
2.670000000000000000e+02,4.161530559216730296e+01,4.138764217795116451e+01,4.146649866007312113e+01,4.112204848428911674e+01
2.675000000000000000e+02,4.160194689853684480e+01,4.141273148651081470e+01,4.150053713846696724e+01,4.113476544545432034e+01
2.680000000000000000e+02,4.161075007215363541e+01,4.140279266078527343e+01,4.149957908238891235e+01,4.113354385423474469e+01
2.685000000000000000e+02,4.156421934204616520e+01,4.137873682759673244e+01,4.147295594995225798e+01,4.108918881930168965e+01
2.690000000000000000e+02,4.158282970103196163e+01,4.138379367902697226e+01,4.148644425441131034e+01,4.110698402908356286e+01
2.695000000000000000e+02,4.156612051711798017e+01,4.137885466476802776e+01,4.145376805076915616e+01,4.107979173428985575e+01
2.700000000000000000e+02,4.156048233996425267e+01,4.136580395058109616e+01,4.145900852618336785e+01,4.107209064829180534e+01
2.705000000000000000e+02,4.155748326922240210e+01,4.138480367271311877e+01,4.147824945246145489e+01,4.106328044238163244e+01
2.710000000000000000e+02,4.153222837970540837e+01,4.138510760831876922e+01,4.146047397604650087e+01,4.105212015732550412e+01
2.715000000000000000e+02,4.152284698998300883e+01,4.138666866644902598e+01,4.147526453801040702e+01,4.104034092394446986e+01
2.720000000000000000e+02,4.151049537397485523e+01,4.139935637370933108e+01,4.148007508367979312e+01,4.106142885129229825e+01
2.725000000000000000e+02,4.153060131913741770e+01,4.141473771690393590e+01,4.151363150999615215e+01,4.107683187035486583e+01
2.730000000000000000e+02,4.151809461654617195e+01,4.141233773557230080e+01,4.150630626272317159e+01,4.107318998974173496e+01
2.735000000000000000e+02,4.153131170227693048e+01,4.140240678486552639e+01,4.151533807642591967e+01,4.107888410458541983e+01
2.740000000000000000e+02,4.152700127223605620e+01,4.139604289046307173e+01,4.153913660864815682e+01,4.109309592416073542e+01
2.745000000000000000e+02,4.151372441655681200e+01,4.135485887862396481e+01,4.154793286264310836e+01,4.106386563180667792e+01
2.750000000000000000e+02,4.150850259059826186e+01,4.135955119461227980e+01,4.151486898125770608e+01,4.107100943504578794e+01
2.755000000000000000e+02,4.153243781632459530e+01,4.135951808535855179e+01,4.153299269843431318e+01,4.110874716622860348e+01
2.760000000000000000e+02,4.152052595460565243e+01,4.136790670171306772e+01,4.149096446248854164e+01,4.111751962204343869e+01
2.765000000000000000e+02,4.154148390618233577e+01,4.137275910845028193e+01,4.151819785706903332e+01,4.113137977848028726e+01
2.770000000000000000e+02,4.154770691474997335e+01,4.137604080181533561e+01,4.148636024661115584e+01,4.114243644852423643e+01
2.775000000000000000e+02,4.156454228622823166e+01,4.139630951176474838e+01,4.151663305598404463e+01,4.115200878393057593e+01
2.780000000000000000e+02,4.161240938470609763e+01,4.145196227765662655e+01,4.155661624464540438e+01,4.116096862541810708e+01
2.785000000000000000e+02,4.161447701722910608e+01,4.143513359194846402e+01,4.154148396409835442e+01,4.115606505691441441e+01
2.790000000000000000e+02,4.160239803672949677e+01,4.140748360966179575e+01,4.153970697150766966e+01,4.113294376769705707e+01
2.795000000000000000e+02,4.159708692721027035e+01,4.143301818400863823e+01,4.153438655787326184e+01,4.112354807021481662e+01
2.800000000000000000e+02,4.161146103320189127e+01,4.143825260954736223e+01,4.150496203987344757e+01,4.112023506684121799e+01
2.805000000000000000e+02,4.160217923885697644e+01,4.142969813341385077e+01,4.147970491352452882e+01,4.107530405363000625e+01
2.810000000000000000e+02,4.160192519103280517e+01,4.144026210970278612e+01,4.148168978520948258e+01,4.105316641366230357e+01
2.815000000000000000e+02,4.162167620509163157e+01,4.144956218843920936e+01,4.149900342106962370e+01,4.106936625229350568e+01
2.820000000000000000e+02,4.161808482786327801e+01,4.144709728849290542e+01,4.147639180996558395e+01,4.104839998637925902e+01
2.825000000000000000e+02,4.161940738070710921e+01,4.142005012669674358e+01,4.147991666856378856e+01,4.102048465999151716e+01
2.830000000000000000e+02,4.162554558502166913e+01,4.141164917661489397e+01,4.146568680872232449e+01,4.101165395582061990e+01
2.835000000000000000e+02,4.161303470956086414e+01,4.140299519832398545e+01,4.148458364574428714e+01,4.101289459439372109e+01
2.840000000000000000e+02,4.161108982748055496e+01,4.141430375692007004e+01,4.148310256509930127e+01,4.100547883316686182e+01
2.845000000000000000e+02,4.158749967327255348e+01,4.140538616341770961e+01,4.145954582948258604e+01,4.098010611868613751e+01
2.850000000000000000e+02,4.161364444184629008e+01,4.142043638721280274e+01,4.147477600158846656e+01,4.096555663436630823e+01
2.855000000000000000e+02,4.162073999935945778e+01,4.140634345536698646e+01,4.146233314392928548e+01,4.095403500620702175e+01
2.860000000000000000e+02,4.161253576732347170e+01,4.138369033112887507e+01,4.142403385873243593e+01,4.094905957837597299e+01
2.865000000000000000e+02,4.162365350643332818e+01,4.141159548349448727e+01,4.138944794931902038e+01,4.094102580502134714e+01
2.870000000000000000e+02,4.164970676915988435e+01,4.140673206356687786e+01,4.139723796839432168e+01,4.094431057742647084e+01
2.875000000000000000e+02,4.163397580354216387e+01,4.140449219530197666e+01,4.139476693482217229e+01,4.093721387851221749e+01
2.880000000000000000e+02,4.162255946534302353e+01,4.138271819068656043e+01,4.137402952983773474e+01,4.096099597718937702e+01
2.885000000000000000e+02,4.169263463845529571e+01,4.141443227036190677e+01,4.143497005750040785e+01,4.099546030418566289e+01
2.890000000000000000e+02,4.169857143924698306e+01,4.141709102409406995e+01,4.143806014991119469e+01,4.097134057831129894e+01
2.895000000000000000e+02,4.168860005480789965e+01,4.139464399569211395e+01,4.139877265935727735e+01,4.096117693651054736e+01
2.900000000000000000e+02,4.168640700745472571e+01,4.138190906570274308e+01,4.137584984422402101e+01,4.092847977974978591e+01
2.905000000000000000e+02,4.166383679291140396e+01,4.136311300694347182e+01,4.133928022502127675e+01,4.091369968057660600e+01
2.910000000000000000e+02,4.168150748051127863e+01,4.136637709873330948e+01,4.134323149605491210e+01,4.092426785005100953e+01
2.915000000000000000e+02,4.169671945870103968e+01,4.134178643515372897e+01,4.134689321806252593e+01,4.093841408103217105e+01
2.920000000000000000e+02,4.171541668182788953e+01,4.135558231064529622e+01,4.136690278526560860e+01,4.096975108505605334e+01
2.925000000000000000e+02,4.169521366387660066e+01,4.132089176695619415e+01,4.131703841768590735e+01,4.094319821308943119e+01
2.930000000000000000e+02,4.168004628520661470e+01,4.135868447763375855e+01,4.132438191494574653e+01,4.093065008811826289e+01
2.935000000000000000e+02,4.166686644295280217e+01,4.133319504844942571e+01,4.133621012118265980e+01,4.094572135196945339e+01
2.940000000000000000e+02,4.169331864818569500e+01,4.136968907547039720e+01,4.136274911808838084e+01,4.094764907180353930e+01
2.945000000000000000e+02,4.168218917793575429e+01,4.136250587001842405e+01,4.133886258493773624e+01,4.094448561110797868e+01
2.950000000000000000e+02,4.167654544682912388e+01,4.135357155662272532e+01,4.132408536947860256e+01,4.094980648304948545e+01
2.955000000000000000e+02,4.166322509773751648e+01,4.135386856373413877e+01,4.130602473743311975e+01,4.095881036244840345e+01
2.960000000000000000e+02,4.167501323908187061e+01,4.138321230547368401e+01,4.131569374435147779e+01,4.096300258533706540e+01
2.965000000000000000e+02,4.166446040061935463e+01,4.138081126155461220e+01,4.129864303922992264e+01,4.093953201383967411e+01
2.970000000000000000e+02,4.168338175769714127e+01,4.138814244356915140e+01,4.128888074639652217e+01,4.094537300493723819e+01
2.975000000000000000e+02,4.161224049926743618e+01,4.132732698334675803e+01,4.127552421491891010e+01,4.089067612661797568e+01
2.980000000000000000e+02,4.161031150139299228e+01,4.132941208316041326e+01,4.127632955083766575e+01,4.088528368753593156e+01
2.985000000000000000e+02,4.160084217407891316e+01,4.132303441755464490e+01,4.128911880435673964e+01,4.088610434139523164e+01
2.990000000000000000e+02,4.163766749892847940e+01,4.135152111737569669e+01,4.131828381644175607e+01,4.089175068470495944e+01
2.995000000000000000e+02,4.160217733778886640e+01,4.134217492821682072e+01,4.132097082680419931e+01,4.087517888416851264e+01
3.000000000000000000e+02,4.155666015679007330e+01,4.131301568191459239e+01,4.131223564345674504e+01,4.084988588540359444e+01


==> results/Task_distance_miniImageNet_64.csv <==
# slope = [-0.00050119], intercept = 0.9101944200456439,,
x,accuracy,xtest,ymean,ystd
1.012656636193847703e+03,3.052631616592407227e-01,8.605263973266601170e+02,4.789081007018278768e-01,1.270644012299630976e-01
1.133880356213378946e+03,3.157895088195800670e-01,8.638532813413677331e+02,4.772407032041514063e-01,1.273473943589310542e-01
1.015501772338867227e+03,4.315789639949798584e-01,8.671801653560753493e+02,4.755733057064749358e-01,1.276308483482799794e-01
1.043493046472167862e+03,3.684210777282714844e-01,8.705070493707829655e+02,4.739059082087984653e-01,1.279147601342654483e-01
9.919398748046875198e+02,4.315789639949798584e-01,8.738339333854905817e+02,4.722385107111219948e-01,1.281991266753567671e-01
8.605263973266601170e+02,3.578947484493255615e-01,8.771608174001981979e+02,4.705711132134455243e-01,1.284839449520995824e-01
9.885776442138671882e+02,3.368421196937561035e-01,8.804877014149058141e+02,4.689037157157690539e-01,1.287692119669784641e-01
9.360900014282226493e+02,5.789473652839660645e-01,8.838145854296135440e+02,4.672363182180924723e-01,1.290549247442792646e-01
9.364822344604492628e+02,2.842105329036712646e-01,8.871414694443211602e+02,4.655689207204160018e-01,1.293410803299517020e-01
1.045349902258300745e+03,3.473684489727020264e-01,8.904683534590287763e+02,4.639015232227395313e-01,1.296276757914718303e-01
1.150030610876464834e+03,2.947368621826171875e-01,8.937952374737363925e+02,4.622341257250630608e-01,1.299147082177046497e-01
9.475906813232421655e+02,5.894737243652343750e-01,8.971221214884440087e+02,4.605667282273865903e-01,1.302021747187665779e-01
9.340921708618163848e+02,3.052631616592407227e-01,9.004490055031516249e+02,4.588993307297101198e-01,1.304900724258883371e-01
9.449288840698242211e+02,5.052632093429565430e-01,9.037758895178592411e+02,4.572319332320336494e-01,1.307783984912777031e-01
1.004059569177246090e+03,2.842105329036712646e-01,9.071027735325668573e+02,4.555645357343571789e-01,1.310671500879826146e-01
9.697323202758789193e+02,4.105263352394104004e-01,9.104296575472744735e+02,4.538971382366807084e-01,1.313563244097541438e-01
9.788750320434570540e+02,4.210526347160339355e-01,9.137565415619820897e+02,4.522297407390042379e-01,1.316459186709100504e-01
1.022180156860351531e+03,4.315789639949798584e-01,9.170834255766897058e+02,4.505623432413277119e-01,1.319359301061982792e-01
9.543009094726562580e+02,4.526315927505493164e-01,9.204103095913973220e+02,4.488949457436512414e-01,1.322263559706607638e-01
9.382482590454101228e+02,4.421052932739257812e-01,9.237371936061049382e+02,4.472275482459747709e-01,1.325171935394975076e-01
9.436405935302734633e+02,5.473684668540954590e-01,9.270640776208125544e+02,4.455601507482983004e-01,1.328084401079308863e-01
1.015839507934570292e+03,4.000000059604644775e-01,9.303909616355201706e+02,4.438927532506218299e-01,1.331000929910703401e-01
9.488392760375976422e+02,3.894737064838409424e-01,9.337178456502279005e+02,4.422253557529453039e-01,1.333921495237772870e-01
9.700833916748047159e+02,4.526315927505493164e-01,9.370447296649355167e+02,4.405579582552688334e-01,1.336846070605304804e-01
9.497693394775390061e+02,2.947368621826171875e-01,9.403716136796431329e+02,4.388905607575923629e-01,1.339774629752914226e-01
1.189887914782714915e+03,3.578947484493255615e-01,9.436984976943507490e+02,4.372231632599158924e-01,1.342707146613706659e-01
9.284548030395508249e+02,5.368421077728271484e-01,9.470253817090583652e+02,4.355557657622394219e-01,1.345643595312939478e-01
1.016035864990234359e+03,5.157895088195800781e-01,9.503522657237659814e+02,4.338883682645629514e-01,1.348583950166690471e-01
8.920407625488280701e+02,3.894737064838409424e-01,9.536791497384735976e+02,4.322209707668864254e-01,1.351528185680528904e-01
1.014152703332519536e+03,4.947368502616882324e-01,9.570060337531812138e+02,4.305535732692099549e-01,1.354476276548193803e-01
9.283783927368164086e+02,4.526315927505493164e-01,9.603329177678888300e+02,4.288861757715334844e-01,1.357428197650271395e-01
1.025797976708984379e+03,4.000000059604644775e-01,9.636598017825964462e+02,4.272187782738570139e-01,1.360383924052881721e-01
1.103122953758545009e+03,1.368421167135238647e-01,9.669866857973040624e+02,4.255513807761805434e-01,1.363343431006369122e-01
1.062645292382812613e+03,3.368421196937561035e-01,9.703135698120116786e+02,4.238839832785040729e-01,1.366306693943994399e-01
1.032140898522949328e+03,3.263157904148101807e-01,9.736404538267192947e+02,4.222165857808276024e-01,1.369273688480635853e-01
1.089651531103515708e+03,5.157895088195800781e-01,9.769673378414270246e+02,4.205491882831510764e-01,1.372244390411493653e-01
1.003579500634765623e+03,4.842105507850646973e-01,9.802942218561345271e+02,4.188817907854746614e-01,1.375218775710797814e-01
1.067779972399902363e+03,4.210526347160339355e-01,9.836211058708422570e+02,4.172143932877981354e-01,1.378196820530525057e-01
8.933599339843749476e+02,3.578947484493255615e-01,9.869479898855498732e+02,4.155469957901216649e-01,1.381178501199117059e-01
1.026006701245117256e+03,3.894737064838409424e-01,9.902748739002574894e+02,4.138795982924451389e-01,1.384163794220206467e-01
1.071021767541504005e+03,3.052631616592407227e-01,9.936017579149651056e+02,4.122122007947686684e-01,1.387152676271349028e-01
9.793727802612304458e+02,5.052632093429565430e-01,9.969286419296727217e+02,4.105448032970921979e-01,1.390145124202757931e-01
9.035108758422851452e+02,4.315789639949798584e-01,1.000255525944380338e+03,4.088774057994157829e-01,1.393141115036048705e-01
8.701530063110351421e+02,6.421052813529968262e-01,1.003582409959087954e+03,4.072100083017392569e-01,1.396140625962985493e-01
9.271147044067382694e+02,3.684210777282714844e-01,1.006909293973795570e+03,4.055426108040628419e-01,1.399143634344235942e-01
9.327334766235351253e+02,5.894737243652343750e-01,1.010236177988503186e+03,4.038752133063863159e-01,1.402150117708130805e-01
9.802908009277343808e+02,4.210526347160339355e-01,1.013563062003210803e+03,4.022078158087097899e-01,1.405160053749430482e-01
9.789327305053710688e+02,5.263158082962036133e-01,1.016889946017918419e+03,4.005404183110333749e-01,1.408173420328095449e-01
1.021112808984374965e+03,4.421052932739257812e-01,1.020216830032626149e+03,3.988730208133568489e-01,1.411190195468066955e-01
1.045259336572265738e+03,4.000000059604644775e-01,1.023543714047333651e+03,3.972056233156804339e-01,1.414210357356048275e-01
9.178867975952148299e+02,4.631579220294952393e-01,1.026870598062041381e+03,3.955382258180039079e-01,1.417233884340298733e-01
1.025381696691894604e+03,3.894737064838409424e-01,1.030197482076748884e+03,3.938708283203274929e-01,1.420260754929428271e-01
9.613861618652343850e+02,4.421052932739257812e-01,1.033524366091456614e+03,3.922034308226509669e-01,1.423290947791201189e-01
8.878256433471680111e+02,4.421052932739257812e-01,1.036851250106164116e+03,3.905360333249745519e-01,1.426324441751346261e-01
9.488424012084960850e+02,4.631579220294952393e-01,1.040178134120871846e+03,3.888686358272980259e-01,1.429361215792373796e-01
1.033396027087402445e+03,3.473684489727020264e-01,1.043505018135579348e+03,3.872012383296216109e-01,1.432401249052395742e-01
9.824116800781249594e+02,4.736842215061187744e-01,1.046831902150287078e+03,3.855338408319449739e-01,1.435444520823958292e-01
1.064167933740234275e+03,2.315789610147476196e-01,1.050158786164994581e+03,3.838664433342685589e-01,1.438491010552874483e-01
9.541073739746093452e+02,4.421052932739257812e-01,1.053485670179702311e+03,3.821990458365920329e-01,1.441540697837069840e-01
9.797146533081054258e+02,4.736842215061187744e-01,1.056812554194410041e+03,3.805316483389155069e-01,1.444593562425428301e-01
9.054955321777343897e+02,3.368421196937561035e-01,1.060139438209117543e+03,3.788642508412390919e-01,1.447649584216650631e-01
1.168251432226562429e+03,1.894736886024475098e-01,1.063466322223825273e+03,3.771968533435625659e-01,1.450708743258116162e-01
1.118738961633300733e+03,4.631579220294952393e-01,1.066793206238532775e+03,3.755294558458861509e-01,1.453771019744750093e-01
1.121607210559081977e+03,2.736842334270477295e-01,1.070120090253240505e+03,3.738620583482096249e-01,1.456836394017903547e-01
1.016663222949218721e+03,4.315789639949798584e-01,1.073446974267948008e+03,3.721946608505332099e-01,1.459904846564231695e-01
9.260703648193359641e+02,3.789473772048950195e-01,1.076773858282655738e+03,3.705272633528566839e-01,1.462976358014587419e-01
1.060933281262206947e+03,3.263157904148101807e-01,1.080100742297363240e+03,3.688598658551802689e-01,1.466050909142914971e-01
1.181092129486083877e+03,3.736842215061187966e-01,1.083427626312070970e+03,3.671924683575037429e-01,1.469128480865154740e-01
1.018074863061523388e+03,3.684210777282714844e-01,1.086754510326778473e+03,3.655250708598273279e-01,1.472209054238152459e-01
8.997401414916992053e+02,3.052631616592407227e-01,1.090081394341486202e+03,3.638576733621508019e-01,1.475292610458576736e-01
9.168904505249023487e+02,5.368421077728271484e-01,1.093408278356193932e+03,3.621902758644742759e-01,1.478379130861842417e-01
9.382030100341796697e+02,4.210526347160339355e-01,1.096735162370901435e+03,3.605228783667978609e-01,1.481468596921041436e-01
9.910297490966796659e+02,3.473684489727020264e-01,1.100062046385608937e+03,3.588554808691214459e-01,1.484560990245880618e-01
1.128752634643554757e+03,4.631579220294952393e-01,1.103388930400316667e+03,3.571880833714449199e-01,1.487656292581626405e-01
1.038238450659179762e+03,4.736842215061187744e-01,1.106715814415024397e+03,3.555206858737683939e-01,1.490754485808054586e-01
9.490472568603515811e+02,3.578947484493255615e-01,1.110042698429731900e+03,3.538532883760919789e-01,1.493855551938410298e-01
1.010723641137695267e+03,3.684210777282714844e-01,1.113369582444439629e+03,3.521858908784154529e-01,1.496959473118373019e-01
8.874938284545897886e+02,5.368421077728271484e-01,1.116696466459147132e+03,3.505184933807389269e-01,1.500066231625027113e-01
9.790332889526366671e+02,3.578947484493255615e-01,1.120023350473854862e+03,3.488510958830624009e-01,1.503175809865842094e-01
9.927513599365233858e+02,5.368421077728271484e-01,1.123350234488562364e+03,3.471836983853859859e-01,1.506288190377657321e-01
9.744485178466796924e+02,5.052632093429565430e-01,1.126677118503270094e+03,3.455163008877094599e-01,1.509403355825677251e-01
1.105058684545898359e+03,3.578947484493255615e-01,1.130004002517977597e+03,3.438489033900330449e-01,1.512521289002465574e-01
9.722669905395507612e+02,3.789473772048950195e-01,1.133330886532685327e+03,3.421815058923565189e-01,1.515641972826958228e-01
1.024932418786621156e+03,4.315789639949798584e-01,1.136657770547392829e+03,3.405141083946801039e-01,1.518765390343470856e-01
1.001279285961914070e+03,3.263157904148101807e-01,1.139984654562100559e+03,3.388467108970035779e-01,1.521891524720722644e-01
9.417106555786132276e+02,4.315789639949798584e-01,1.143311538576808289e+03,3.371793133993270519e-01,1.525020359250860713e-01
9.941162266357422368e+02,4.421052932739257812e-01,1.146638422591515791e+03,3.355119159016506369e-01,1.528151877348495058e-01
9.474891065795898157e+02,3.684210777282714844e-01,1.149965306606223294e+03,3.338445184039742220e-01,1.531286062549739591e-01
9.618648736816405744e+02,4.000000059604644775e-01,1.153292190620931024e+03,3.321771209062976959e-01,1.534422898511257072e-01
8.965841595092773559e+02,5.789473652839660645e-01,1.156619074635638754e+03,3.305097234086211699e-01,1.537562369009315699e-01
9.600929513793945489e+02,4.105263352394104004e-01,1.159945958650346256e+03,3.288423259109447550e-01,1.540704457938847638e-01
1.026027121057128852e+03,3.894737064838409424e-01,1.163272842665053986e+03,3.271749284132682289e-01,1.543849149312518376e-01
9.897432355102539532e+02,4.315789639949798584e-01,1.166599726679761488e+03,3.255075309155918140e-01,1.546996427259798856e-01
9.432019494140624829e+02,4.842105507850646973e-01,1.169926610694469218e+03,3.238401334179152879e-01,1.550146276026048431e-01
1.009244453039550763e+03,4.000000059604644775e-01,1.173253494709176721e+03,3.221727359202388730e-01,1.553298679971600871e-01
1.111604249365234409e+03,4.842105507850646973e-01,1.176580378723884451e+03,3.205053384225623470e-01,1.556453623570859812e-01
1.134851237316894640e+03,4.736842215061187744e-01,1.179907262738592181e+03,3.188379409248858209e-01,1.559611091411396699e-01
1.001581947448730489e+03,3.263157904148101807e-01,1.183234146753299683e+03,3.171705434272094060e-01,1.562771068193062329e-01
9.829101417114258084e+02,4.631579220294952393e-01,1.186561030768007186e+03,3.155031459295329910e-01,1.565933538727097563e-01
1.188856155395508267e+03,1.789473742246627808e-01,1.189887914782714915e+03,3.138357484318563539e-01,1.569098487935255137e-01


==> results/Task_distance_omniglot.csv <==
# slope = [-0.00085341], intercept = 0.8767791886648062,,
x,accuracy,xtest,ymean,ystd
1.367992604140758601e+02,8.105263710021972656e-01,8.121695008068084576e+01,8.074678168491832286e-01,1.089018704953463867e-01
1.212206515791416166e+02,8.000000119209289551e-01,8.293615972161630623e+01,8.060006258436910320e-01,1.089971172720792247e-01
1.192962944857597307e+02,7.684211134910583496e-01,8.465536936255175249e+01,8.045334348381988354e-01,1.090942733394621306e-01
1.287528790818214475e+02,7.473684549331665039e-01,8.637457900348721296e+01,8.030662438327067498e-01,1.091933336010530442e-01
9.724720229902267477e+01,6.526315808296203613e-01,8.809378864442265922e+01,8.015990528272145532e-01,1.092942928791807017e-01
1.056779435917854357e+02,6.000000238418579102e-01,8.981299828535811969e+01,8.001318618217223566e-01,1.093971459162125237e-01
1.224956307215690572e+02,5.684210658073425293e-01,9.153220792629358016e+01,7.986646708162301600e-01,1.095018873758336342e-01
1.363102689064025981e+02,6.105263233184814453e-01,9.325141756722902642e+01,7.971974798107380744e-01,1.096085118443367035e-01
1.046671609145164439e+02,7.473684549331665039e-01,9.497062720816448689e+01,7.957302888052458778e-01,1.097170138319218946e-01
1.004506660292625497e+02,6.947368979454040527e-01,9.668983684909993315e+01,7.942630977997537922e-01,1.098273877740059551e-01
9.927149578580856826e+01,6.421052813529968262e-01,9.840904649003539362e+01,7.927959067942615956e-01,1.099396280325402042e-01
9.451157410898208866e+01,6.526315808296203613e-01,1.001282561309708399e+02,7.913287157887693990e-01,1.100537288973364031e-01
1.430602245554447052e+02,7.157894968986511230e-01,1.018474657719063003e+02,7.898615247832772024e-01,1.101696845874001185e-01
8.714818617506027465e+01,7.473684549331665039e-01,1.035666754128417608e+02,7.883943337777851168e-01,1.102874892522707206e-01
2.211660924846649152e+02,6.421052813529968262e-01,1.052858850537772071e+02,7.869271427722929202e-01,1.104071369733674590e-01
1.123496266135215791e+02,6.421052813529968262e-01,1.070050946947126675e+02,7.854599517668007236e-01,1.105286217653409925e-01
2.347809618425368683e+02,4.947368502616882324e-01,1.087243043356481138e+02,7.839927607613086380e-01,1.106519375774296515e-01
1.013808729619026252e+02,7.789474129676818848e-01,1.104435139765835743e+02,7.825255697558164414e-01,1.107770782948199056e-01
8.909524518699646478e+01,8.947368860244750977e-01,1.121627236175190205e+02,7.810583787503242448e-01,1.109040377400102584e-01
9.485489796104431548e+01,8.315789699554443359e-01,1.138819332584544810e+02,7.795911877448320482e-01,1.110328096741781817e-01
1.675678645638465980e+02,8.578948020935058816e-01,1.156011428993899415e+02,7.781239967393399626e-01,1.111633877985491459e-01
2.045549293474674357e+02,8.842105865478515625e-01,1.173203525403253877e+02,7.766568057338477660e-01,1.112957657557674812e-01
9.945017159609794533e+01,9.473684430122375488e-01,1.190395621812608340e+02,7.751896147283555694e-01,1.114299371312682529e-01
1.543849919756889335e+02,7.684211134910583496e-01,1.207587718221963087e+02,7.737224237228634838e-01,1.115658954546496773e-01
1.834712226364612491e+02,6.315789818763732910e-01,1.224779814631317549e+02,7.722552327173712872e-01,1.117036342010453015e-01
9.912362805147171230e+01,9.157894849777221680e-01,1.241971911040672012e+02,7.707880417118790906e-01,1.118431467924957123e-01
1.520539089800834631e+02,8.315789699554443359e-01,1.259164007450026617e+02,7.693208507063868939e-01,1.119844265993189120e-01
2.200721383004188567e+02,7.473684549331665039e-01,1.276356103859381221e+02,7.678536597008948084e-01,1.121274669414788761e-01
2.012618468744993265e+02,7.263157963752746582e-01,1.293548200268735684e+02,7.663864686954026118e-01,1.122722610899518775e-01
1.216512664028167734e+02,7.789474129676818848e-01,1.310740296678090431e+02,7.649192776899104151e-01,1.124188022680899235e-01
1.068564222447395338e+02,7.473684549331665039e-01,1.327932393087444893e+02,7.634520866844183296e-01,1.125670836529807650e-01
1.227898184848308603e+02,7.473684549331665039e-01,1.345124489496799356e+02,7.619848956789261329e-01,1.127170983768041035e-01
9.770631217226981846e+01,7.789474129676818848e-01,1.362316585906153819e+02,7.605177046734339363e-01,1.128688395281832596e-01
1.341669168132305003e+02,6.526315808296203613e-01,1.379508682315508281e+02,7.590505136679418507e-01,1.130223001535322347e-01
1.174663744549751243e+02,8.421052694320678711e-01,1.396700778724863028e+02,7.575833226624496541e-01,1.131774732583970128e-01
1.556657209447383821e+02,6.210526823997497559e-01,1.413892875134217491e+02,7.561161316569574575e-01,1.133343518087914226e-01
9.007434758291245203e+01,8.315789699554443359e-01,1.431084971543572237e+02,7.546489406514652609e-01,1.134929287325264352e-01
1.155200969361782057e+02,8.000000119209289551e-01,1.448277067952926700e+02,7.531817496459731753e-01,1.136531969205329534e-01
1.245973533002853344e+02,7.368421554565429688e-01,1.465469164362281163e+02,7.517145586404809787e-01,1.138151492281772037e-01
1.298228664918422623e+02,8.631579279899597168e-01,1.482661260771635625e+02,7.502473676349887821e-01,1.139787784765688150e-01
2.055442168681144608e+02,6.526315808296203613e-01,1.499853357180990088e+02,7.487801766294966965e-01,1.141440774538606540e-01
1.331295220218658528e+02,8.105263710021972656e-01,1.517045453590344835e+02,7.473129856240044999e-01,1.143110389165404445e-01
1.152315995131492627e+02,8.210526704788208008e-01,1.534237549999699297e+02,7.458457946185123033e-01,1.144796555907135749e-01
1.089071303774833694e+02,7.263157963752746582e-01,1.551429646409054044e+02,7.443786036130202177e-01,1.146499201733767737e-01
1.232901709136724406e+02,8.526316285133361816e-01,1.568621742818408507e+02,7.429114126075280211e-01,1.148218253336822231e-01
9.804807909345626626e+01,8.000000119209289551e-01,1.585813839227762969e+02,7.414442216020358245e-01,1.149953637141918894e-01
1.263046091135501854e+02,9.263158440589904785e-01,1.603005935637117432e+02,7.399770305965436279e-01,1.151705279321217079e-01
1.189089807437896695e+02,8.631579279899597168e-01,1.620198032046471894e+02,7.385098395910515423e-01,1.153473105805751381e-01
9.268200843272208544e+01,8.526316285133361816e-01,1.637390128455826641e+02,7.370426485855593457e-01,1.155257042297660741e-01
1.147254814301967656e+02,7.789474129676818848e-01,1.654582224865181104e+02,7.355754575800672601e-01,1.157057014282304730e-01
1.295030934619426830e+02,7.578947544097900391e-01,1.671774321274535851e+02,7.341082665745750635e-01,1.158872947040266721e-01
1.452819647670745837e+02,8.421052694320678711e-01,1.688966417683890313e+02,7.326410755690828669e-01,1.160704765659240911e-01
8.121695008068084576e+01,7.263157963752746582e-01,1.706158514093244776e+02,7.311738845635906703e-01,1.162552395045798881e-01
1.326098879268646158e+02,8.105263710021972656e-01,1.723350610502599238e+02,7.297066935580985847e-01,1.164415759937034722e-01
1.490787832653999203e+02,8.210526704788208008e-01,1.740542706911953701e+02,7.282395025526063881e-01,1.166294784912086657e-01
1.645941182136535588e+02,7.789474129676818848e-01,1.757734803321308448e+02,7.267723115471141915e-01,1.168189394403530840e-01
1.485204051271438459e+02,5.789473652839660645e-01,1.774926899730662910e+02,7.253051205416221059e-01,1.170099512708647621e-01
1.201066755967140267e+02,8.526316285133361816e-01,1.792118996140017657e+02,7.238379295361299093e-01,1.172025064000557504e-01
1.458141957047462540e+02,7.368421554565429688e-01,1.809311092549372120e+02,7.223707385306377127e-01,1.173965972339222341e-01
1.591295621762275800e+02,5.578947663307189941e-01,1.826503188958726582e+02,7.209035475251455161e-01,1.175922161682315809e-01
1.979078515291213876e+02,4.947368502616882324e-01,1.843695285368081045e+02,7.194363565196534305e-01,1.177893555895953570e-01
1.326680643795967001e+02,6.631579399108886719e-01,1.860887381777435508e+02,7.179691655141612339e-01,1.179880078765289803e-01
1.745005838848590827e+02,6.421052813529968262e-01,1.878079478186790254e+02,7.165019745086690373e-01,1.181881654004972165e-01
1.535469688782691833e+02,5.263158082962036133e-01,1.895271574596144717e+02,7.150347835031769517e-01,1.183898205269456466e-01
1.690952271785259313e+02,4.736842215061187744e-01,1.912463671005499464e+02,7.135675924976847551e-01,1.185929656163181023e-01
9.945783129391669775e+01,8.947368860244750977e-01,1.929655767414853926e+02,7.121004014921925585e-01,1.187975930250596557e-01
1.156992455708980572e+02,7.684211134910583496e-01,1.946847863824208389e+02,7.106332104867003618e-01,1.190036951066053700e-01
1.043267135149955749e+02,9.684211015701293945e-01,1.964039960233562851e+02,7.091660194812082763e-01,1.192112642123544092e-01
8.812595930576324577e+01,8.842105865478515625e-01,1.981232056642917314e+02,7.076988284757160796e-01,1.194202926926297009e-01
1.210017498933315210e+02,9.684211015701293945e-01,1.998424153052272061e+02,7.062316374702238830e-01,1.196307728976228474e-01
1.806323538962125781e+02,8.000000119209289551e-01,2.015616249461626523e+02,7.047644464647317974e-01,1.198426971783244227e-01
1.659911247111320449e+02,7.894737124443054199e-01,2.032808345870981270e+02,7.032972554592396008e-01,1.200560578874394907e-01
1.437212045578956463e+02,7.789474129676818848e-01,2.050000442280335733e+02,7.018300644537474042e-01,1.202708473802881484e-01
1.953828974042415609e+02,8.368421435356140359e-01,2.067192538689690195e+02,7.003628734482552076e-01,1.204870580156914561e-01
1.369016519592761938e+02,7.263157963752746582e-01,2.084384635099044658e+02,6.988956824427631220e-01,1.207046821568423106e-01
1.027139401069641167e+02,8.105263710021972656e-01,2.101576731508399405e+02,6.974284914372709254e-01,1.209237121721614405e-01
1.410231598131179851e+02,8.947368860244750977e-01,2.118768827917753867e+02,6.959613004317788398e-01,1.211441404361385393e-01
1.117232504375457722e+02,7.473684549331665039e-01,2.135960924327108330e+02,6.944941094262866432e-01,1.213659593301583961e-01
1.194171386093616434e+02,8.736842274665832520e-01,2.153153020736463077e+02,6.930269184207944466e-01,1.215891612433121355e-01
1.073459645288944273e+02,8.315789699554443359e-01,2.170345117145817539e+02,6.915597274153022500e-01,1.218137385731935529e-01
2.174631530412196980e+02,8.000000119209289551e-01,2.187537213555172002e+02,6.900925364098100534e-01,1.220396837266805867e-01
2.514187045332908497e+02,7.789474010467529741e-01,2.204729309964526465e+02,6.886253454043179678e-01,1.222669891207017329e-01
2.265510874554634029e+02,8.210526704788208008e-01,2.221921406373881211e+02,6.871581543988257712e-01,1.224956471829879434e-01
2.222852937616586644e+02,7.578947544097900391e-01,2.239113502783235674e+02,6.856909633933336856e-01,1.227256503528093706e-01
1.839215982189655278e+02,7.368421554565429688e-01,2.256305599192590137e+02,6.842237723878414890e-01,1.229569910816976225e-01
1.832380153303623160e+02,7.473684549331665039e-01,2.273497695601944883e+02,6.827565813823492924e-01,1.231896618341531552e-01
1.697310651033401427e+02,8.000000119209289551e-01,2.290689792011299346e+02,6.812893903768570958e-01,1.234236550883380801e-01
2.144085507107257911e+02,4.631579220294952393e-01,2.307881888420653809e+02,6.798221993713650102e-01,1.236589633367544128e-01
1.531922335564613320e+02,6.315789818763732910e-01,2.325073984830008271e+02,6.783550083658728136e-01,1.238955790869076395e-01
1.368910527355194233e+02,9.368421435356140137e-01,2.342266081239363018e+02,6.768878173603806170e-01,1.241334948619561701e-01
1.352875230932235695e+02,7.894737124443054199e-01,2.359458177648717481e+02,6.754206263548885314e-01,1.243727032013459965e-01
1.117342919145107203e+02,8.631579279899597168e-01,2.376650274058071943e+02,6.739534353493963348e-01,1.246131966614314746e-01
1.115104848934173560e+02,7.052631974220275879e-01,2.393842370467426690e+02,6.724862443439041382e-01,1.248549678160816440e-01
1.257483536166667903e+02,7.368421554565429688e-01,2.411034466876781153e+02,6.710190533384119416e-01,1.250980092572726021e-01
1.072427208512306152e+02,7.368421554565429688e-01,2.428226563286135615e+02,6.695518623329198560e-01,1.253423135956658052e-01
1.029125061749935099e+02,9.157894849777221680e-01,2.445418659695490078e+02,6.680846713274276594e-01,1.255878734611725889e-01
1.206868613132476753e+02,6.631579399108886719e-01,2.462610756104844825e+02,6.666174803219354628e-01,1.258346815035046307e-01
1.293865104275703288e+02,8.947368860244750977e-01,2.479802852514199287e+02,6.651502893164433772e-01,1.260827303927112009e-01
1.654968700232982712e+02,8.421052694320678711e-01,2.496994948923553750e+02,6.636830983109511806e-01,1.263320128197023551e-01
1.401257488950550680e+02,5.789473652839660645e-01,2.514187045332908497e+02,6.622159073054589840e-01,1.265825214967590817e-01


==> results/Transduction_curves.csv <==
x,PTM,Random,Task2Vec,Worst case
0.000000000000000000e+00,2.606842348575592183e+01,2.560526559352874898e+01,2.645789513587951802e+01,2.584737071990966939e+01
5.000000000000000000e-01,2.581323884255958490e+01,2.559994934086847707e+01,2.611765045011886244e+01,2.569851263508652295e+01
1.000000000000000000e+00,2.561363276885554896e+01,2.589888763346326428e+01,2.595771298054983234e+01,2.565605971623465820e+01
1.500000000000000000e+00,2.558707001368575362e+01,2.599680169498018145e+01,2.606216665134358479e+01,2.593585348824757020e+01
2.000000000000000000e+00,2.644760644417910100e+01,2.644775432862262221e+01,2.638338018839267463e+01,2.651343405402058195e+01
2.500000000000000000e+00,2.687172474198461458e+01,2.687184671761107069e+01,2.666015183084594753e+01,2.707539719099919040e+01
3.000000000000000000e+00,2.727032778912685274e+01,2.702777621660080953e+01,2.701421362756713052e+01,2.726271616853860991e+01
3.500000000000000000e+00,2.768481365494741553e+01,2.739859085187088539e+01,2.721051014429782455e+01,2.746661933450535642e+01
4.000000000000000000e+00,2.784999444136490254e+01,2.752855694811948339e+01,2.717315612359960397e+01,2.740098818109786905e+01
4.500000000000000000e+00,2.814318060538204591e+01,2.806289343707494410e+01,2.749660979486176515e+01,2.769838140353227374e+01
5.000000000000000000e+00,2.826456978040624080e+01,2.822720497835901199e+01,2.763429461482251881e+01,2.790350385572902425e+01
5.500000000000000000e+00,2.869324950370861416e+01,2.863197469526095063e+01,2.799733360448139763e+01,2.819752742289072245e+01
6.000000000000000000e+00,2.889982349731198852e+01,2.890309914153660387e+01,2.844281162387987649e+01,2.845340561711314820e+01
6.500000000000000000e+00,2.902973022859442054e+01,2.886268367170455562e+01,2.863545632820131104e+01,2.860844443121395031e+01
7.000000000000000000e+00,2.943130618820186228e+01,2.915705155615722788e+01,2.900760406153720083e+01,2.894803137550162120e+01
7.500000000000000000e+00,2.962835937573883527e+01,2.929850403560230987e+01,2.927268644291311261e+01,2.919074995856160726e+01
8.000000000000000000e+00,2.985853311445792713e+01,2.956803149126362129e+01,2.952298661816501024e+01,2.952490772702719113e+01
8.500000000000000000e+00,3.015750239971264435e+01,2.981216893464428708e+01,2.982394244440926911e+01,2.986648042562649863e+01
9.000000000000000000e+00,3.026749016969942474e+01,2.994778608691639477e+01,2.990136273059743743e+01,2.997161197119254084e+01
9.500000000000000000e+00,3.051772648003692723e+01,3.023752664379293975e+01,3.017679569457611422e+01,3.025548541105895239e+01
1.000000000000000000e+01,3.073834351191219838e+01,3.041346150087294120e+01,3.036415930735077495e+01,3.053694028475098676e+01
1.050000000000000000e+01,3.087173486618591767e+01,3.063125818469130834e+01,3.048379095085356738e+01,3.067040982783673186e+01
1.100000000000000000e+01,3.102450080626874040e+01,3.077883825942743812e+01,3.064780372759431515e+01,3.072978110835779120e+01
1.150000000000000000e+01,3.125363099218597895e+01,3.103609811313153344e+01,3.084613260462105799e+01,3.099507396758654210e+01
1.200000000000000000e+01,3.143594982823154282e+01,3.122938862788467418e+01,3.092264671376575791e+01,3.119998994961418504e+01
1.250000000000000000e+01,3.156737777207429829e+01,3.141575236545931560e+01,3.107353186223878438e+01,3.137697277938316631e+01
1.300000000000000000e+01,3.176396690864649841e+01,3.150037877660939500e+01,3.122300934823083551e+01,3.150600664659447858e+01
1.350000000000000000e+01,3.200368243246363420e+01,3.167432827209610835e+01,3.137861193656264547e+01,3.166020361746757672e+01
1.400000000000000000e+01,3.220127798356028137e+01,3.191147084180645521e+01,3.152653291437612637e+01,3.182960949053710920e+01
1.450000000000000000e+01,3.239830847088108357e+01,3.212773823047696453e+01,3.167451209430943138e+01,3.200918163244364223e+01
1.500000000000000000e+01,3.252526009102858495e+01,3.222017883747566458e+01,3.171676951107328080e+01,3.213204738099647528e+01
1.550000000000000000e+01,3.272096636412534565e+01,3.235795263441316649e+01,3.185667642275535982e+01,3.227352327143015032e+01
1.600000000000000000e+01,3.283605558366667054e+01,3.249445214156217787e+01,3.197094684466970804e+01,3.248444806226240189e+01
1.650000000000000000e+01,3.299794498760189754e+01,3.271203944268479091e+01,3.216257463214092382e+01,3.267532051884921174e+01
1.700000000000000000e+01,3.316144688981833610e+01,3.293956439073919995e+01,3.234449928865738855e+01,3.285279698315945041e+01
1.750000000000000000e+01,3.331794538428992780e+01,3.307165243448420711e+01,3.245969400523522808e+01,3.298457665162400332e+01
1.800000000000000000e+01,3.346402599475607076e+01,3.322469030559687297e+01,3.265437557736667173e+01,3.311292977104203317e+01
1.850000000000000000e+01,3.362014363594217059e+01,3.340506007842289193e+01,3.284660093198949937e+01,3.326957929902228983e+01
1.900000000000000000e+01,3.375050017175429673e+01,3.352168260989368775e+01,3.297096707302173257e+01,3.338576581932852605e+01
1.950000000000000000e+01,3.393896096992151001e+01,3.369864952442801354e+01,3.314995380154262961e+01,3.351636302924539734e+01
2.000000000000000000e+01,3.407476016853550504e+01,3.385008441960819425e+01,3.326592529062898507e+01,3.360997828581164981e+01
2.050000000000000000e+01,3.427698560974538822e+01,3.401452380373786610e+01,3.343643626636161770e+01,3.379900949955350598e+01
2.100000000000000000e+01,3.436808027579149893e+01,3.408673625692265574e+01,3.350789384244561120e+01,3.384637045211484718e+01
2.150000000000000000e+01,3.447694777518534437e+01,3.416511970601467851e+01,3.359020612478754941e+01,3.392969973744911272e+01
2.200000000000000000e+01,3.463073457888996387e+01,3.425707441215431714e+01,3.371305168072490943e+01,3.405774499412035539e+01
2.250000000000000000e+01,3.473425504501452110e+01,3.438372776669432795e+01,3.382080924994127713e+01,3.420211771938651424e+01
2.300000000000000000e+01,3.484989144017203699e+01,3.446375421778649439e+01,3.391816927435936435e+01,3.427948389911202298e+01
2.350000000000000000e+01,3.491085057344410103e+01,3.451205862119967804e+01,3.399931027773779135e+01,3.433338559823303626e+01
2.400000000000000000e+01,3.501402662931323562e+01,3.462826202427439171e+01,3.411575192876246376e+01,3.444254481316404792e+01
2.450000000000000000e+01,3.511540009693896280e+01,3.477454908937882294e+01,3.421425676421851847e+01,3.453838580088059729e+01
2.500000000000000000e+01,3.522949541126461526e+01,3.486061650983627658e+01,3.432102214505466264e+01,3.464652855097496342e+01
2.550000000000000000e+01,3.532328842647789457e+01,3.494827218243316480e+01,3.442786435901915354e+01,3.474400666217000122e+01
2.600000000000000000e+01,3.544814359819732630e+01,3.506083567753819352e+01,3.458637350450565151e+01,3.489513787276972323e+01
2.650000000000000000e+01,3.549757371519724813e+01,3.514665667559278717e+01,3.469504257746326203e+01,3.499767837680231963e+01
2.700000000000000000e+01,3.560686049577260093e+01,3.522592112773492801e+01,3.481915507389458497e+01,3.510680513593283791e+01
2.750000000000000000e+01,3.564099967507340239e+01,3.530145341109240320e+01,3.487686165774647407e+01,3.511592778840164897e+01
2.800000000000000000e+01,3.575170491026317876e+01,3.539746087858506485e+01,3.500037146254080511e+01,3.522474957845908961e+01
2.850000000000000000e+01,3.583531056433820794e+01,3.550902371369280530e+01,3.507585619189491410e+01,3.533887693721988654e+01
2.900000000000000000e+01,3.593330557285099047e+01,3.561215726150309990e+01,3.521742972408662808e+01,3.545989679843696507e+01
2.950000000000000000e+01,3.605793340948335413e+01,3.575072409354172009e+01,3.532707483801285520e+01,3.559320827816528521e+01
3.000000000000000000e+01,3.611231748024119526e+01,3.580011094644268610e+01,3.544667102776361389e+01,3.565031132476955378e+01
3.050000000000000000e+01,3.615176517197021155e+01,3.585124874749380552e+01,3.550151595844864261e+01,3.570151717442766426e+01
3.100000000000000000e+01,3.624536365108533431e+01,3.592717017572786631e+01,3.560060422920209788e+01,3.578042846432622071e+01
3.150000000000000000e+01,3.629329574079509513e+01,3.598677507439936107e+01,3.562307517048055416e+01,3.585017177590221849e+01
3.200000000000000000e+01,3.633610081880332388e+01,3.599764831350569949e+01,3.566520952135861222e+01,3.591690738218186141e+01
3.250000000000000000e+01,3.639315405534206604e+01,3.605045709639110640e+01,3.569302718398736829e+01,3.600249815411604004e+01
3.300000000000000000e+01,3.649623365579980572e+01,3.614716602971949300e+01,3.574828177407218277e+01,3.606672243579443204e+01
3.350000000000000000e+01,3.656567817691669831e+01,3.624709956028190305e+01,3.585241369905949682e+01,3.614569568769739760e+01
3.400000000000000000e+01,3.666080665907716707e+01,3.636414116896954596e+01,3.591695640675533241e+01,3.622091666191240478e+01
3.450000000000000000e+01,3.671830705083238655e+01,3.641918913876105535e+01,3.595572772855451404e+01,3.624164255948431901e+01
3.500000000000000000e+01,3.678996049881853025e+01,3.650367082840924127e+01,3.605597082855948088e+01,3.633603700280057325e+01
3.550000000000000000e+01,3.682908656028817518e+01,3.659228948113290869e+01,3.608788132038961294e+01,3.641035285772155561e+01
3.600000000000000000e+01,3.689507933109629079e+01,3.665022778267584158e+01,3.617364282407485376e+01,3.644571012806106580e+01
3.650000000000000000e+01,3.695355371065037531e+01,3.668516258247326078e+01,3.625451628484305644e+01,3.653178156204167948e+01
3.700000000000000000e+01,3.698644858882991571e+01,3.678240967982573295e+01,3.636738926966425112e+01,3.661650104878776801e+01
3.750000000000000000e+01,3.706017742724840502e+01,3.686563241881119524e+01,3.644589698573276593e+01,3.671307539494221572e+01
3.800000000000000000e+01,3.711989338181452069e+01,3.690679761844011608e+01,3.648702885559308839e+01,3.676397863341506422e+01
3.850000000000000000e+01,3.721335299153248144e+01,3.700191462931196185e+01,3.659936625058494286e+01,3.681173486604768641e+01
3.900000000000000000e+01,3.724483608144797842e+01,3.706669091408412697e+01,3.664862754014312429e+01,3.687705694231915032e+01
3.950000000000000000e+01,3.729350141601145197e+01,3.711507357413095320e+01,3.673108843216278530e+01,3.696117270500439389e+01
4.000000000000000000e+01,3.736110872211089884e+01,3.719260186966492654e+01,3.678312287097661937e+01,3.705951526647637451e+01
4.050000000000000000e+01,3.733800510518977944e+01,3.726159717056633980e+01,3.681801126632058185e+01,3.710864556895334943e+01
4.100000000000000000e+01,3.739429582396608254e+01,3.733297342336371827e+01,3.685964585288525797e+01,3.717290885520667842e+01
4.150000000000000000e+01,3.741982428550992523e+01,3.737005588112797483e+01,3.690316341820925317e+01,3.723942835083873604e+01
4.200000000000000000e+01,3.747207289702048882e+01,3.743121583368522920e+01,3.697108606380268725e+01,3.729094246001581325e+01
4.250000000000000000e+01,3.751924886743427834e+01,3.747197442491344788e+01,3.701228212144688001e+01,3.735682180145199283e+01
4.300000000000000000e+01,3.756762808385321506e+01,3.749707393004097611e+01,3.705536016693740464e+01,3.741217925424287927e+01
4.350000000000000000e+01,3.755637346654147279e+01,3.749410432076292210e+01,3.706200806790373292e+01,3.739022545372068151e+01
4.400000000000000000e+01,3.761532566172880365e+01,3.751014156272103861e+01,3.712019443238137484e+01,3.744962776940788274e+01
4.450000000000000000e+01,3.769877432493650815e+01,3.758479221650332391e+01,3.719963141625112257e+01,3.754532595624947788e+01
4.500000000000000000e+01,3.772008308082829586e+01,3.764411081132686832e+01,3.724082239902798364e+01,3.762010337163248863e+01
4.550000000000000000e+01,3.776774231299394557e+01,3.771776226432412926e+01,3.730956372648488895e+01,3.769282723650206179e+01
4.600000000000000000e+01,3.778304028568857120e+01,3.772802792503348712e+01,3.735431401538242113e+01,3.773648173016820095e+01
4.650000000000000000e+01,3.783011063037889699e+01,3.777441151379135675e+01,3.739537501221894189e+01,3.773983277569341510e+01
4.700000000000000000e+01,3.787566580722702270e+01,3.782620671557574354e+01,3.745975528825160694e+01,3.777960880126114063e+01
4.750000000000000000e+01,3.791705017938227940e+01,3.783555269421776757e+01,3.749610201455102043e+01,3.780946772521858890e+01
4.800000000000000000e+01,3.793380721502428088e+01,3.781744857764665113e+01,3.750574999815278687e+01,3.779491158137538775e+01
4.850000000000000000e+01,3.794132742428022453e+01,3.783866026808210137e+01,3.753395015936636270e+01,3.785377298422408643e+01
4.900000000000000000e+01,3.794767578416239218e+01,3.786588745300795011e+01,3.753973872240766951e+01,3.788649399946700669e+01
4.950000000000000000e+01,3.800676984883013176e+01,3.793342067908616855e+01,3.760799626047830913e+01,3.794287261762262631e+01
5.000000000000000000e+01,3.802318953374050636e+01,3.796386726687585877e+01,3.763890626136172557e+01,3.797334389969252300e+01
5.050000000000000000e+01,3.807247713411435797e+01,3.800896563691840413e+01,3.765743556135751646e+01,3.801919007824032093e+01
5.100000000000000000e+01,3.811881102061347093e+01,3.806901912282662437e+01,3.770820256812884708e+01,3.802632898765932623e+01
5.150000000000000000e+01,3.812437911146290759e+01,3.809251258721172206e+01,3.772600575825862279e+01,3.802297058981154976e+01
5.200000000000000000e+01,3.812765234418732518e+01,3.811325409575186285e+01,3.776249101738404335e+01,3.803811630022207879e+01
5.250000000000000000e+01,3.811056570049184700e+01,3.811891755722836450e+01,3.776369895918612229e+01,3.802258159200668075e+01
5.300000000000000000e+01,3.817361310517830475e+01,3.817035614445295977e+01,3.781626660341765245e+01,3.811188521447837019e+01
5.350000000000000000e+01,3.816839413439139150e+01,3.816497329973810793e+01,3.780249247132756096e+01,3.810212530790818164e+01
5.400000000000000000e+01,3.819810043874643668e+01,3.821321896081091296e+01,3.784279351910515032e+01,3.814278963496623476e+01
5.450000000000000000e+01,3.820935835015071547e+01,3.825294336348834889e+01,3.786603507557301640e+01,3.819424659651743781e+01
5.500000000000000000e+01,3.823682475953536652e+01,3.829827763481404190e+01,3.793533690387536694e+01,3.825596876694487491e+01
5.550000000000000000e+01,3.829745013587653801e+01,3.834625214068484667e+01,3.798671377239492131e+01,3.833285038525595212e+01
5.600000000000000000e+01,3.836268010425714436e+01,3.839023373377656156e+01,3.807574370244344664e+01,3.838111587819190618e+01
5.650000000000000000e+01,3.844338784977142609e+01,3.842074142875895859e+01,3.811721605034548332e+01,3.844971868928104186e+01
5.700000000000000000e+01,3.847194927340247972e+01,3.837022023792822267e+01,3.813573863329212088e+01,3.841815947564432321e+01
5.750000000000000000e+01,3.855361227234983090e+01,3.842409226712144488e+01,3.820015449695329579e+01,3.849565625357973175e+01
5.800000000000000000e+01,3.858519529183796948e+01,3.844389428243566442e+01,3.821467530719458239e+01,3.852805398625087463e+01
5.850000000000000000e+01,3.867329765231828276e+01,3.851655719622652896e+01,3.826595095021487225e+01,3.859515233958164515e+01
5.900000000000000000e+01,3.868105928822486561e+01,3.852845927986072638e+01,3.829956340874232978e+01,3.862360975125760376e+01
5.950000000000000000e+01,3.866854026878367989e+01,3.850104155792018190e+01,3.830373057573903139e+01,3.860796277149687228e+01
6.000000000000000000e+01,3.864663748508988306e+01,3.848419018655120283e+01,3.830941214556030161e+01,3.860928684617288553e+01
6.050000000000000000e+01,3.869497271566508090e+01,3.851743887742694739e+01,3.834740160787820429e+01,3.867799628986346505e+01
6.100000000000000000e+01,3.873113973856408165e+01,3.853405361690875708e+01,3.835463533827422111e+01,3.867893570891718724e+01
6.150000000000000000e+01,3.878066683008879068e+01,3.859452118319339320e+01,3.841992735059766062e+01,3.871722038035580482e+01
6.200000000000000000e+01,3.881209509043494421e+01,3.863640374780289477e+01,3.844157727207010566e+01,3.873812826441311330e+01
6.250000000000000000e+01,3.883524804537752573e+01,3.863412889160694874e+01,3.848145210664464599e+01,3.876768376683305917e+01
6.300000000000000000e+01,3.885557952279309291e+01,3.864855518658667677e+01,3.849029201686784774e+01,3.877077850577744300e+01
6.350000000000000000e+01,3.892507080849857459e+01,3.869178800200366908e+01,3.852510875011701330e+01,3.881341678388564986e+01
6.400000000000000000e+01,3.898181050425014860e+01,3.872356087295563043e+01,3.858252951713070900e+01,3.886392990937665814e+01
6.450000000000000000e+01,3.898413172289378537e+01,3.874211622041746494e+01,3.860117522142328284e+01,3.887764341962068215e+01
6.500000000000000000e+01,3.901608271279316398e+01,3.873327901056094191e+01,3.862754773634733851e+01,3.891007398636752868e+01
6.550000000000000000e+01,3.901698143582466116e+01,3.874251853907960452e+01,3.864765711259767755e+01,3.892388470095464470e+01
6.600000000000000000e+01,3.908924638484274539e+01,3.876555229669275349e+01,3.867317852436836034e+01,3.896697235749788035e+01
6.650000000000000000e+01,3.909804885681503350e+01,3.879257040371489751e+01,3.868954384977433136e+01,3.894230259273297889e+01
6.700000000000000000e+01,3.912016577700662623e+01,3.882009802854892655e+01,3.872670965754328165e+01,3.898239396523523936e+01
6.750000000000000000e+01,3.912918242131463842e+01,3.881933118946698613e+01,3.875628103777312106e+01,3.897815895482602144e+01
6.800000000000000000e+01,3.914383478314746156e+01,3.885317535739044104e+01,3.880225311608738537e+01,3.894683939936511763e+01
6.850000000000000000e+01,3.917901822965577452e+01,3.887907426012479561e+01,3.883192928116219633e+01,3.896423652862078058e+01
6.900000000000000000e+01,3.923715492199134758e+01,3.890595632987907493e+01,3.886563977975582418e+01,3.898616945595813377e+01
6.950000000000000000e+01,3.923558202442099230e+01,3.891388483811093835e+01,3.888404661219496461e+01,3.903781455608618245e+01
7.000000000000000000e+01,3.927002339933111585e+01,3.890576863592607992e+01,3.889220684106275172e+01,3.908002998091230040e+01
7.050000000000000000e+01,3.929052356063064622e+01,3.891725261356091892e+01,3.889973763244852734e+01,3.910344273425679518e+01
7.100000000000000000e+01,3.930744389899390256e+01,3.895300169710451144e+01,3.893741813032063703e+01,3.911808312959030332e+01
7.150000000000000000e+01,3.933044376294074596e+01,3.895076724601630502e+01,3.895844794494147578e+01,3.911948195037869880e+01
7.200000000000000000e+01,3.933758492054073486e+01,3.896326161014558664e+01,3.895854746803011892e+01,3.909349326784435164e+01
7.250000000000000000e+01,3.938477802939113559e+01,3.898658611074574765e+01,3.898952488690446216e+01,3.914472717134118085e+01
7.300000000000000000e+01,3.939963428626936803e+01,3.900140429578295453e+01,3.899052246808614086e+01,3.919659970290491202e+01
7.350000000000000000e+01,3.943632903080085583e+01,3.904870207526249715e+01,3.903405933257809579e+01,3.923180664820123553e+01
7.400000000000000000e+01,3.944851901589467502e+01,3.904933837546772679e+01,3.902105298966387892e+01,3.924143452462271142e+01
7.450000000000000000e+01,3.949693980208829203e+01,3.907009073462597826e+01,3.905699961595316694e+01,3.926854685054856731e+01
7.500000000000000000e+01,3.949678311356441895e+01,3.911491578247280643e+01,3.910121556294728862e+01,3.927451085573810730e+01
7.550000000000000000e+01,3.948603303685386123e+01,3.908038422741378781e+01,3.910141086508455999e+01,3.928122691248859155e+01
7.600000000000000000e+01,3.951896739258406654e+01,3.910880533433823558e+01,3.915166709544759982e+01,3.930235213516660053e+01
7.650000000000000000e+01,3.951151943535118249e+01,3.910663799851239020e+01,3.914794154002345294e+01,3.930979452787685346e+01
7.700000000000000000e+01,3.953439293066946902e+01,3.912344975591590668e+01,3.918238093656056975e+01,3.931333207153617337e+01
7.750000000000000000e+01,3.956204609810862394e+01,3.917046596520476243e+01,3.923212469871078412e+01,3.936011982130148823e+01
7.800000000000000000e+01,3.960711588175674791e+01,3.919580323011409462e+01,3.926298671669329110e+01,3.938611254586892585e+01
7.850000000000000000e+01,3.963078836070012301e+01,3.922915217112902297e+01,3.929471486862944829e+01,3.943305600536647404e+01
7.900000000000000000e+01,3.965197304918710586e+01,3.925497748518789365e+01,3.930842532763762875e+01,3.947876165276304050e+01
7.950000000000000000e+01,3.969768484535145348e+01,3.930325683860407793e+01,3.936370131348244428e+01,3.949980637782631732e+01
8.000000000000000000e+01,3.973430525253510837e+01,3.930735004196547067e+01,3.937332582628030764e+01,3.951820607435362831e+01
8.050000000000000000e+01,3.974890951654115412e+01,3.928028249439643105e+01,3.940637501694826028e+01,3.953423907926023162e+01
8.100000000000000000e+01,3.973149508827081178e+01,3.928921934448865017e+01,3.940219763258740926e+01,3.953986867633972224e+01
8.150000000000000000e+01,3.978109147165533699e+01,3.932308882745382306e+01,3.943983958016178804e+01,3.956504014589254581e+01
8.200000000000000000e+01,3.979687475364164584e+01,3.935841340437447400e+01,3.946139048931311777e+01,3.959316359658514983e+01
8.250000000000000000e+01,3.981210111871149593e+01,3.936091145967854033e+01,3.949578613220318601e+01,3.962700980712373422e+01
8.300000000000000000e+01,3.986013626051563818e+01,3.935790612575927128e+01,3.950023333827992644e+01,3.962328959530607619e+01
8.350000000000000000e+01,3.989646914092534047e+01,3.938067017787612656e+01,3.952440876076604326e+01,3.963729398250523417e+01
8.400000000000000000e+01,3.992048795494119418e+01,3.939707008144368672e+01,3.956221719275108484e+01,3.967450938783177605e+01
8.450000000000000000e+01,3.995813412571570922e+01,3.943530899264376899e+01,3.961509898706777477e+01,3.971963201103810093e+01
8.500000000000000000e+01,3.997280342856112156e+01,3.945708024429695371e+01,3.962837440908807451e+01,3.975096633047973427e+01
8.550000000000000000e+01,4.002431081619871378e+01,3.952531478921888919e+01,3.968003835037401217e+01,3.980922474849562320e+01
8.600000000000000000e+01,4.003585927413549683e+01,3.956300494281187241e+01,3.972387313613026549e+01,3.983845358727464259e+01
8.650000000000000000e+01,4.005909634725484381e+01,3.957190428391558612e+01,3.974768276265009348e+01,3.985577875040885232e+01
8.700000000000000000e+01,4.007273294155655208e+01,3.958256643434507538e+01,3.977207153190759215e+01,3.987447114200500664e+01
8.750000000000000000e+01,4.001738160126038935e+01,3.959798714351372695e+01,3.978489104487485406e+01,3.990338655631603615e+01
8.800000000000000000e+01,4.003510917545280279e+01,3.960550092241932418e+01,3.980653598603061738e+01,3.995139965021875383e+01
8.850000000000000000e+01,4.005549245302602657e+01,3.961502047584551178e+01,3.982923858912746340e+01,3.999601662558465165e+01
8.900000000000000000e+01,4.009037296970672060e+01,3.961806511026168920e+01,3.985124545848821498e+01,3.999599036293825094e+01
8.950000000000000000e+01,4.012840969702384086e+01,3.965369515014699431e+01,3.986932855040866031e+01,4.000396491141907518e+01
9.000000000000000000e+01,4.018509446321097300e+01,3.968014629706846108e+01,3.990777680090437940e+01,4.001803847465763653e+01
9.050000000000000000e+01,4.021488314700821576e+01,3.969156926747990610e+01,3.992662445784064573e+01,4.002922388219752037e+01
9.100000000000000000e+01,4.022396870634448618e+01,3.970555849610440902e+01,3.991938620546219596e+01,4.004686637879247257e+01
9.150000000000000000e+01,4.020416608238215161e+01,3.969551922688641810e+01,3.992330422287263048e+01,4.003759860837850226e+01
9.200000000000000000e+01,4.022273554139048457e+01,3.972041220017353425e+01,3.992282683350253336e+01,4.005224814790729226e+01
9.250000000000000000e+01,4.024414899221608266e+01,3.970210302769157806e+01,3.994305288565422529e+01,4.006227940978592272e+01
9.300000000000000000e+01,4.027028486951015651e+01,3.975678528587154403e+01,3.996091616646923939e+01,4.008007237113866950e+01
9.350000000000000000e+01,4.030642610147473448e+01,3.975497754760451841e+01,3.998766581626946959e+01,4.011967437248402035e+01
9.400000000000000000e+01,4.032825067888078507e+01,3.974739569021089380e+01,3.997984602258373599e+01,4.013950601295354659e+01
9.450000000000000000e+01,4.039179027942977740e+01,3.978558566518168504e+01,3.996164686247788467e+01,4.015913854634703739e+01
9.500000000000000000e+01,4.042367982861714637e+01,3.977846049199889933e+01,3.995694639477960663e+01,4.017642572973177550e+01
9.550000000000000000e+01,4.045812896090650668e+01,3.978373723940760698e+01,3.998695416568002514e+01,4.017379012274823680e+01
9.600000000000000000e+01,4.046929794208651998e+01,3.980695394931893816e+01,3.994306275674041729e+01,4.020408602843092893e+01
9.650000000000000000e+01,4.048023440144124407e+01,3.982388798147225373e+01,3.995292364743401237e+01,4.024040971006566991e+01
9.700000000000000000e+01,4.048364346309432449e+01,3.983789328025250143e+01,3.997846747949496660e+01,4.023411058552722608e+01
9.750000000000000000e+01,4.049728335314378569e+01,3.985718754764273086e+01,4.002515688584336573e+01,4.024468261824521420e+01
9.800000000000000000e+01,4.053917314338897171e+01,3.987500842034313564e+01,4.007495275660875222e+01,4.028421186661758213e+01
9.850000000000000000e+01,4.055102787767846451e+01,3.990597002944893745e+01,4.009712290067324858e+01,4.029289724575718878e+01
9.900000000000000000e+01,4.052919447863475000e+01,3.991978274097156998e+01,4.009482342652543707e+01,4.030676183663354095e+01
9.950000000000000000e+01,4.054402941160329021e+01,3.990330788180860822e+01,4.009792898030949715e+01,4.031262445184569998e+01
1.000000000000000000e+02,4.054527562716808120e+01,3.991223775560158060e+01,4.011468021976690324e+01,4.030701209750491643e+01
1.005000000000000000e+02,4.051051992112619615e+01,3.991477268952327506e+01,4.011416744212205998e+01,4.028802483727172756e+01
1.010000000000000000e+02,4.055333406159233078e+01,3.995557371345912401e+01,4.016718279496903676e+01,4.032979797367029562e+01
1.015000000000000000e+02,4.055995376606147573e+01,3.996899582766599224e+01,4.017095293851071602e+01,4.034117611758186683e+01
1.020000000000000000e+02,4.055082001691133797e+01,3.998770283797411906e+01,4.019026195630588916e+01,4.035980669270846732e+01
1.025000000000000000e+02,4.057438124477342711e+01,4.001415037471740987e+01,4.017687983984097855e+01,4.037762503052502439e+01
1.030000000000000000e+02,4.058804970023945202e+01,4.003235590717542181e+01,4.019990437842338338e+01,4.037433817560492599e+01
1.035000000000000000e+02,4.057835416578592458e+01,4.005125476187271261e+01,4.021796608009766061e+01,4.039227775163375611e+01
1.040000000000000000e+02,4.059300193663845846e+01,4.005844035116324875e+01,4.022347707577455367e+01,4.038207202088173631e+01
1.045000000000000000e+02,4.059431876335730038e+01,4.006227403865602099e+01,4.022225315895744302e+01,4.036887252143219484e+01
1.050000000000000000e+02,4.059646261668840594e+01,4.008973106139852405e+01,4.023472057992744055e+01,4.037302727670797253e+01
1.055000000000000000e+02,4.058319237217473585e+01,4.008204088265771503e+01,4.025952644246432044e+01,4.034166017400514903e+01
1.060000000000000000e+02,4.061586518752974229e+01,4.009606342877578555e+01,4.025095686780372262e+01,4.035767520549753584e+01
1.065000000000000000e+02,4.063954603942142541e+01,4.012238583710357176e+01,4.028267397761906921e+01,4.034754533925980269e+01
1.070000000000000000e+02,4.064269071640411823e+01,4.011254717101204648e+01,4.029198355939379184e+01,4.032695862271502563e+01
1.075000000000000000e+02,4.063382940412483890e+01,4.011762401810170786e+01,4.028318985269585539e+01,4.032982438911582079e+01
1.080000000000000000e+02,4.064582885101849996e+01,4.014732634704829195e+01,4.030165113450986780e+01,4.033156546139458243e+01
1.085000000000000000e+02,4.068486322318101855e+01,4.018004303281118439e+01,4.032761986308258173e+01,4.038165180166804902e+01
1.090000000000000000e+02,4.070200295763534371e+01,4.018076667362952747e+01,4.033387935846613459e+01,4.038468672749640831e+01
1.095000000000000000e+02,4.072582155097455825e+01,4.020767792033945653e+01,4.036514789998783925e+01,4.040512778181527409e+01
1.100000000000000000e+02,4.075788463548108354e+01,4.024873369120977173e+01,4.039066491866649500e+01,4.042642824560132908e+01
1.105000000000000000e+02,4.076331450231629816e+01,4.022570993595299171e+01,4.038116560837931956e+01,4.044516363594749464e+01
1.110000000000000000e+02,4.078332195661175774e+01,4.024871315579217423e+01,4.039910902512068702e+01,4.048310070733977284e+01
1.115000000000000000e+02,4.079206603063747139e+01,4.027167179125521557e+01,4.040966223068024732e+01,4.051153615967149335e+01
1.120000000000000000e+02,4.082127158907207587e+01,4.025692396800645412e+01,4.041510575101701619e+01,4.051492034424522615e+01
1.125000000000000000e+02,4.082094806446473712e+01,4.025226335831816726e+01,4.041745971958857808e+01,4.051164045992264562e+01
1.130000000000000000e+02,4.084487835519632171e+01,4.027492279369755579e+01,4.038956305259824120e+01,4.052459234498328300e+01
1.135000000000000000e+02,4.086725698347423474e+01,4.029648185782151870e+01,4.039009292400567830e+01,4.052175643715870024e+01
1.140000000000000000e+02,4.088407651992632452e+01,4.031249854881579608e+01,4.041718790644853243e+01,4.055129475470115352e+01
1.145000000000000000e+02,4.091394472669971094e+01,4.033499071031415184e+01,4.045605921356708734e+01,4.059340976533537315e+01
1.150000000000000000e+02,4.095765577358720577e+01,4.038677786840212036e+01,4.050306422020334907e+01,4.063062835012630103e+01
1.155000000000000000e+02,4.098560229406341193e+01,4.043219766682081939e+01,4.051808875522308995e+01,4.066496376290339754e+01
1.160000000000000000e+02,4.099853336441916696e+01,4.044227633649489917e+01,4.052133528448911903e+01,4.066503358353159570e+01
1.165000000000000000e+02,4.100334210977656824e+01,4.045682272708749139e+01,4.053895930950247362e+01,4.069632567299548498e+01
1.170000000000000000e+02,4.106029555907374373e+01,4.048062960537789223e+01,4.057831091309823535e+01,4.069661220422813130e+01
1.175000000000000000e+02,4.110186398812585651e+01,4.050331511594264811e+01,4.059584106988091179e+01,4.071175605462239844e+01
1.180000000000000000e+02,4.113048619241098436e+01,4.050324828513999620e+01,4.058647790736483785e+01,4.070260262246786453e+01
1.185000000000000000e+02,4.114515412165018660e+01,4.051697963847004047e+01,4.058813030177698522e+01,4.069830499656271883e+01
1.190000000000000000e+02,4.115273277624716286e+01,4.053191743870481645e+01,4.062731273381990604e+01,4.071489269641605802e+01
1.195000000000000000e+02,4.119262239879578402e+01,4.051981586043977757e+01,4.064957256090644933e+01,4.073284084190893850e+01
1.200000000000000000e+02,4.121133478323623223e+01,4.054954270742086209e+01,4.067180459487940425e+01,4.077185220409486277e+01
1.205000000000000000e+02,4.120866700838377739e+01,4.057696888098348609e+01,4.068913058171379049e+01,4.076467698040029575e+01
1.210000000000000000e+02,4.123447359420222114e+01,4.060850429826300001e+01,4.072561721666384926e+01,4.075764741622805332e+01
1.215000000000000000e+02,4.124236755072921312e+01,4.061501288717662561e+01,4.071343786988384039e+01,4.076072730468764860e+01
1.220000000000000000e+02,4.126982000782496840e+01,4.061948119364767962e+01,4.073437012896715004e+01,4.077498220412386587e+01
1.225000000000000000e+02,4.125495196173906720e+01,4.064802668364397675e+01,4.076738569579713101e+01,4.079403593502086522e+01
1.230000000000000000e+02,4.126285409723171682e+01,4.066560690269870548e+01,4.078383417452510429e+01,4.079765354444822378e+01
1.235000000000000000e+02,4.123477820756734502e+01,4.063811143390774561e+01,4.077154929881938727e+01,4.077597701328143387e+01
1.240000000000000000e+02,4.128334749886988675e+01,4.068873274342113433e+01,4.082393443420783541e+01,4.083611368921275897e+01
1.245000000000000000e+02,4.130317602118502407e+01,4.070845284207332071e+01,4.085873128687454425e+01,4.083273826124646178e+01
1.250000000000000000e+02,4.134844932516937632e+01,4.073370546021813965e+01,4.087778155050298778e+01,4.084489668059469381e+01
1.255000000000000000e+02,4.135594752717531009e+01,4.074171222677753690e+01,4.088140617388332743e+01,4.082524630345696437e+01
1.260000000000000000e+02,4.134020738319161126e+01,4.073875495501263089e+01,4.087606167941640223e+01,4.083268096086997190e+01
1.265000000000000000e+02,4.137963619409587324e+01,4.078731945551465543e+01,4.091593391340175856e+01,4.085500132481559632e+01
1.270000000000000000e+02,4.137803425617664743e+01,4.077412827736584688e+01,4.090756682106656683e+01,4.085018928588796427e+01
1.275000000000000000e+02,4.138260480825036325e+01,4.075612250696384109e+01,4.088920608504378151e+01,4.082514870775528237e+01
1.280000000000000000e+02,4.135913806014012550e+01,4.074419695986971846e+01,4.086253686219959746e+01,4.081924450315670327e+01
1.285000000000000000e+02,4.133889764424239388e+01,4.073759287340747193e+01,4.085969170476032275e+01,4.083018241745024568e+01
1.290000000000000000e+02,4.132880268545877556e+01,4.075207627413664113e+01,4.086791018875503312e+01,4.084957712902450311e+01
1.295000000000000000e+02,4.130833003486094412e+01,4.073875451958146243e+01,4.085395267721686707e+01,4.083937430596086671e+01
1.300000000000000000e+02,4.131281809145855277e+01,4.073628259889201075e+01,4.084535589641517106e+01,4.084482535258274538e+01
1.305000000000000000e+02,4.133075716277442524e+01,4.076052089088544506e+01,4.084730069200713132e+01,4.085460965386208443e+01
1.310000000000000000e+02,4.129649961147453752e+01,4.073370471002725424e+01,4.083291540493519989e+01,4.085213688801967180e+01
1.315000000000000000e+02,4.131539774177671376e+01,4.074550870234355671e+01,4.085964931843371062e+01,4.086811869476714065e+01
1.320000000000000000e+02,4.128716676680803488e+01,4.072069170147217676e+01,4.083465389727095385e+01,4.085945221028396901e+01
1.325000000000000000e+02,4.129461588776143799e+01,4.070885463406137461e+01,4.083871650447159851e+01,4.088797438694292197e+01
1.330000000000000000e+02,4.129705045093979265e+01,4.072538427840215292e+01,4.085052215367385031e+01,4.092586074759288550e+01
1.335000000000000000e+02,4.130408817539992583e+01,4.075870919701758766e+01,4.087773815491336649e+01,4.094395043410415269e+01
1.340000000000000000e+02,4.128286119435799151e+01,4.072073778475818528e+01,4.084456502158321456e+01,4.091135026766061600e+01
1.345000000000000000e+02,4.131132574334763774e+01,4.075393870381097372e+01,4.087274162854126303e+01,4.090921942305145365e+01
1.350000000000000000e+02,4.131173256464230548e+01,4.076807709137745661e+01,4.087011793201425291e+01,4.091622228666781780e+01
1.355000000000000000e+02,4.132988832619054165e+01,4.081279396642747770e+01,4.090327282726180869e+01,4.093767019469908774e+01
1.360000000000000000e+02,4.131745106497802311e+01,4.079108233340645739e+01,4.088080117631125887e+01,4.092021498231879661e+01
1.365000000000000000e+02,4.134500023365149701e+01,4.080658504081583260e+01,4.089302284135597176e+01,4.095996753537317403e+01
1.370000000000000000e+02,4.135741136726895206e+01,4.082896089942116191e+01,4.090394145446779817e+01,4.095517072754373089e+01
1.375000000000000000e+02,4.134653780762314312e+01,4.080862044909923014e+01,4.091928920726530094e+01,4.095089324102288941e+01
1.380000000000000000e+02,4.138046988436279605e+01,4.084046099022092591e+01,4.095123257418969587e+01,4.095599962024230933e+01
1.385000000000000000e+02,4.136173975872711139e+01,4.084693852904614886e+01,4.095485271563460827e+01,4.094156399106444866e+01
1.390000000000000000e+02,4.140529183360461474e+01,4.085603223926380423e+01,4.099474002490705260e+01,4.099270454075730896e+01
1.395000000000000000e+02,4.140402372134946063e+01,4.086388641853626069e+01,4.101290872795690490e+01,4.101344929663769534e+01
1.400000000000000000e+02,4.140425987572009348e+01,4.083841624123596858e+01,4.102141655117721797e+01,4.100863753696293657e+01
1.405000000000000000e+02,4.138357902911696584e+01,4.083542740007903404e+01,4.104707435562863083e+01,4.101385070900308705e+01
1.410000000000000000e+02,4.143048277077987507e+01,4.086122476369792622e+01,4.105658525967235306e+01,4.102677411438337884e+01
1.415000000000000000e+02,4.141709314391447805e+01,4.083792523884493875e+01,4.102112880825224295e+01,4.101937272223738518e+01
1.420000000000000000e+02,4.139805962781815651e+01,4.081065962540132119e+01,4.098490769093452712e+01,4.100874119645886395e+01
1.425000000000000000e+02,4.141784389748028161e+01,4.082892402519631503e+01,4.100580056826488118e+01,4.103295717310081869e+01
1.430000000000000000e+02,4.140851137562711415e+01,4.083900776083366679e+01,4.100642329690009547e+01,4.104169296422738000e+01
1.435000000000000000e+02,4.139028700581346243e+01,4.081489277990371534e+01,4.100006544540777753e+01,4.102575914498118692e+01
1.440000000000000000e+02,4.141444640331434357e+01,4.083180210338689875e+01,4.101537194225455352e+01,4.104899587217082058e+01
1.445000000000000000e+02,4.142502980748837871e+01,4.084710452640727851e+01,4.100334601216078312e+01,4.105825291355850482e+01
1.450000000000000000e+02,4.145524537951100541e+01,4.086104359511984541e+01,4.103040745895231112e+01,4.108146859688039854e+01
1.455000000000000000e+02,4.147809788784100959e+01,4.087364676231165816e+01,4.105122484660139293e+01,4.109049561346252233e+01
1.460000000000000000e+02,4.149035838171938195e+01,4.087860825742178150e+01,4.102623850699077224e+01,4.107823173114988435e+01
1.465000000000000000e+02,4.151925894859455468e+01,4.092864158194002044e+01,4.102750660471736666e+01,4.108774483210087425e+01
1.470000000000000000e+02,4.149734358141553514e+01,4.094537514852586213e+01,4.105070054521831224e+01,4.109242311521683177e+01
1.475000000000000000e+02,4.151027153007904502e+01,4.094552067594098332e+01,4.105084485728428945e+01,4.109257508968107686e+01
1.480000000000000000e+02,4.153940149815102245e+01,4.095769311541752700e+01,4.106639285193502786e+01,4.111045216540546932e+01
1.485000000000000000e+02,4.151180966958334295e+01,4.094577346573630194e+01,4.106643357543678263e+01,4.112501537513501404e+01
1.490000000000000000e+02,4.153267580746751975e+01,4.094886540802970387e+01,4.107512560094588139e+01,4.114772707098074989e+01
1.495000000000000000e+02,4.152041478396790808e+01,4.094028917109192633e+01,4.106633948988064731e+01,4.112039301688090376e+01
1.500000000000000000e+02,4.156136326274587134e+01,4.095172010941384144e+01,4.108895915118819175e+01,4.113792001806142196e+01
1.505000000000000000e+02,4.156899521381169649e+01,4.096566434337954377e+01,4.110141841942166252e+01,4.116775478456280979e+01
1.510000000000000000e+02,4.155959472475856842e+01,4.095527565997131347e+01,4.110582082355708877e+01,4.119635724290792922e+01
1.515000000000000000e+02,4.153730227975827205e+01,4.091766822082186650e+01,4.107469009677237182e+01,4.119105029569173126e+01
1.520000000000000000e+02,4.154773617194258861e+01,4.091288375787085130e+01,4.109249700583524145e+01,4.118163051255384488e+01
1.525000000000000000e+02,4.153433275105673772e+01,4.091747772178386811e+01,4.105551807973818512e+01,4.114223234679506902e+01
1.530000000000000000e+02,4.155516198814721918e+01,4.094159808945636314e+01,4.108974021413717281e+01,4.117598238152673673e+01
1.535000000000000000e+02,4.156903369899816880e+01,4.094878044095261060e+01,4.109500854296162942e+01,4.119492139724958690e+01
1.540000000000000000e+02,4.155794726900542457e+01,4.096910752956183188e+01,4.111915537244280472e+01,4.119196459396674470e+01
1.545000000000000000e+02,4.154792718511005489e+01,4.098164405252663300e+01,4.113459118464790976e+01,4.122471405785985610e+01
1.550000000000000000e+02,4.157607389514156182e+01,4.102345771077013836e+01,4.114950619593854242e+01,4.123086290044057733e+01
1.555000000000000000e+02,4.156252766716214353e+01,4.100495470137759213e+01,4.112130660646067071e+01,4.121031333698982024e+01
1.560000000000000000e+02,4.158152175764767122e+01,4.100411729122428284e+01,4.113079227034501173e+01,4.122497549016758001e+01
1.565000000000000000e+02,4.162544223302207769e+01,4.102480820917509874e+01,4.115885738027508012e+01,4.124313951462701766e+01
1.570000000000000000e+02,4.161364992477160740e+01,4.102758001411018540e+01,4.114776644993106913e+01,4.125735385491380924e+01
1.575000000000000000e+02,4.163014167663786225e+01,4.103535736425203595e+01,4.114702043752527061e+01,4.122657591911108454e+01
1.580000000000000000e+02,4.165305046856827431e+01,4.104192428410685523e+01,4.115683313939501886e+01,4.119051105388090406e+01
1.585000000000000000e+02,4.162573466558183100e+01,4.104941376213469084e+01,4.115084471686077450e+01,4.118827621446018128e+01
1.590000000000000000e+02,4.163797632386036440e+01,4.107320018286676344e+01,4.115994759151785587e+01,4.121539592683571129e+01
1.595000000000000000e+02,4.164680953862760759e+01,4.111485373402988586e+01,4.120239371196050371e+01,4.123923040086543779e+01
1.600000000000000000e+02,4.164112787951894745e+01,4.113121322092084853e+01,4.120940923048244287e+01,4.122589914197946115e+01
1.605000000000000000e+02,4.163787942560357891e+01,4.111456407716433148e+01,4.122007911463786201e+01,4.121663047540295821e+01
1.610000000000000000e+02,4.164228622665410029e+01,4.112354917468862681e+01,4.124381760157000798e+01,4.125140151097538421e+01
1.615000000000000000e+02,4.164217722108917030e+01,4.111232523989792753e+01,4.125000282012811681e+01,4.124120096025239945e+01
1.620000000000000000e+02,4.167727787828663821e+01,4.116478418495889002e+01,4.127588133394336012e+01,4.126472585547836047e+01
1.625000000000000000e+02,4.168764136228156758e+01,4.114767544452758585e+01,4.127256971516501949e+01,4.126922703289694283e+01
1.630000000000000000e+02,4.168114295238640210e+01,4.115536396880719394e+01,4.125414611267381559e+01,4.126731362329619657e+01
1.635000000000000000e+02,4.168847722519125654e+01,4.116121182775249565e+01,4.124895106477512030e+01,4.128040576788663429e+01
1.640000000000000000e+02,4.164507242215020710e+01,4.113806283606821523e+01,4.121687778004704938e+01,4.124959980652960922e+01
1.645000000000000000e+02,4.165882007777263851e+01,4.117081697685757291e+01,4.124868598922125784e+01,4.124112334491699272e+01
1.650000000000000000e+02,4.165606129256302381e+01,4.117487942858056726e+01,4.123095337993926535e+01,4.126211657231898755e+01
1.655000000000000000e+02,4.164576963759046890e+01,4.116178691682220858e+01,4.121526254887302088e+01,4.126034579474205799e+01
1.660000000000000000e+02,4.162704237839398047e+01,4.116708386551652410e+01,4.124457140635995245e+01,4.126303687447865087e+01
1.665000000000000000e+02,4.163503728155187389e+01,4.118197020725934010e+01,4.126170011336109411e+01,4.128527594283173840e+01
1.670000000000000000e+02,4.162010888752512017e+01,4.121215505277723423e+01,4.126309935173136267e+01,4.132393071437119403e+01
1.675000000000000000e+02,4.165037246449814035e+01,4.124110248196397777e+01,4.128386080636228428e+01,4.135612001718156705e+01
1.680000000000000000e+02,4.166485471838236521e+01,4.126567605397170269e+01,4.129746178016872449e+01,4.137607231476780356e+01
1.685000000000000000e+02,4.170897385732178009e+01,4.130682814818736404e+01,4.134177106190413298e+01,4.142070450740351362e+01
1.690000000000000000e+02,4.172649720764238168e+01,4.130416247512711436e+01,4.135421206477784040e+01,4.144926810612210488e+01
1.695000000000000000e+02,4.174493381022386984e+01,4.132409999412860913e+01,4.134343241286840964e+01,4.146566826425183194e+01
1.700000000000000000e+02,4.175646797379855002e+01,4.135586094192272100e+01,4.134593475225514680e+01,4.147752491756236282e+01
1.705000000000000000e+02,4.176777098829375490e+01,4.137160156680594270e+01,4.139517049035531215e+01,4.149293723079450302e+01
1.710000000000000000e+02,4.177231481181164696e+01,4.138513018806346366e+01,4.143077565799882223e+01,4.150129721498315405e+01
1.715000000000000000e+02,4.180100133283587382e+01,4.142388581641555589e+01,4.147156771975294731e+01,4.154889591224889500e+01
1.720000000000000000e+02,4.180340463708303389e+01,4.140834091052041543e+01,4.146581520092507844e+01,4.154391337239528781e+01
1.725000000000000000e+02,4.182619969700663631e+01,4.140532922531934190e+01,4.147261046763194514e+01,4.157169232377563617e+01
1.730000000000000000e+02,4.183673787330527460e+01,4.137372045240338281e+01,4.148285177480125441e+01,4.154876414746671287e+01
1.735000000000000000e+02,4.184558993934213333e+01,4.139521248359280037e+01,4.150026279803369533e+01,4.155895581751906320e+01
1.740000000000000000e+02,4.187154280387188265e+01,4.141374538625272095e+01,4.152680689047446094e+01,4.157315748131568256e+01
1.745000000000000000e+02,4.191488561798708901e+01,4.144644565132166747e+01,4.156798995406619213e+01,4.159529214397472430e+01
1.750000000000000000e+02,4.192259436417535312e+01,4.144498925172674575e+01,4.158179959773823242e+01,4.159064563534930414e+01
1.755000000000000000e+02,4.193794453350611917e+01,4.148106630239203696e+01,4.158880091347874242e+01,4.160589782474510656e+01
1.760000000000000000e+02,4.193423537225296371e+01,4.148460572877075947e+01,4.156637542391518991e+01,4.160799208332841914e+01
1.765000000000000000e+02,4.192617598988171324e+01,4.148744218844822029e+01,4.157452799336415694e+01,4.160856956964788367e+01
1.770000000000000000e+02,4.193155134319034971e+01,4.152035025672971358e+01,4.159937232671703100e+01,4.161124234203850136e+01
1.775000000000000000e+02,4.191806807725156148e+01,4.149887450207298656e+01,4.158305682851865015e+01,4.160164189452096650e+01
1.780000000000000000e+02,4.192929399619178099e+01,4.151680498808415365e+01,4.157149244465530558e+01,4.160487465890619774e+01
1.785000000000000000e+02,4.195651728830720373e+01,4.152847735687610253e+01,4.156879751566779646e+01,4.158149715820266579e+01
1.790000000000000000e+02,4.196212781581743911e+01,4.154160132646759962e+01,4.156131102826015677e+01,4.157902337772461010e+01
1.795000000000000000e+02,4.198026628378589464e+01,4.155762255528848215e+01,4.157082830485391867e+01,4.159450631552784472e+01
1.800000000000000000e+02,4.199530281392254238e+01,4.155646932886008926e+01,4.154813318886854034e+01,4.162695409257958801e+01
1.805000000000000000e+02,4.200645686010551572e+01,4.158609656329223725e+01,4.155686061616694360e+01,4.166233338762329197e+01
1.810000000000000000e+02,4.203213399475914969e+01,4.161681581985698841e+01,4.157215448293687388e+01,4.166856448071151675e+01
1.815000000000000000e+02,4.206129949249096711e+01,4.163133093142445773e+01,4.159999242157238086e+01,4.171153655818083195e+01
1.820000000000000000e+02,4.206544457377293611e+01,4.166662124703341163e+01,4.160283652861539139e+01,4.172647315282623737e+01
1.825000000000000000e+02,4.205054763121859907e+01,4.166434010630691631e+01,4.159846135752801644e+01,4.169076389305987362e+01
1.830000000000000000e+02,4.206038474964423557e+01,4.164756957875022891e+01,4.158258783859510288e+01,4.166272121541204143e+01
1.835000000000000000e+02,4.207044618682419213e+01,4.166884132875075153e+01,4.158493748637953757e+01,4.166473119633467803e+01
1.840000000000000000e+02,4.206492885966133599e+01,4.170717090124826854e+01,4.159714054387500681e+01,4.168018236170212987e+01
1.845000000000000000e+02,4.203298062242576094e+01,4.167606253169209651e+01,4.156928724539436359e+01,4.165572277752170294e+01
1.850000000000000000e+02,4.203010891571306473e+01,4.170350392770321690e+01,4.156600497299801589e+01,4.166735168450887983e+01
1.855000000000000000e+02,4.201507750461079382e+01,4.170427644107392240e+01,4.158174610611526845e+01,4.165283888550575142e+01
1.860000000000000000e+02,4.200013641006100329e+01,4.167933553411259595e+01,4.156389116680913531e+01,4.162618895101267213e+01
1.865000000000000000e+02,4.198886465347175090e+01,4.165257694150367485e+01,4.152975339673136546e+01,4.160175770864853462e+01
1.870000000000000000e+02,4.198961411271610444e+01,4.167016603924770379e+01,4.154305995516654804e+01,4.157760496586573140e+01
1.875000000000000000e+02,4.198992730872557644e+01,4.168361160872053262e+01,4.152956044814607139e+01,4.159627281749806826e+01
1.880000000000000000e+02,4.200034446412134059e+01,4.170437070117180411e+01,4.154371310640079429e+01,4.163605116341973655e+01
1.885000000000000000e+02,4.197727387063998350e+01,4.167795481115059175e+01,4.155294862092136299e+01,4.162974820702893197e+01
1.890000000000000000e+02,4.199026086640780164e+01,4.168682098749543030e+01,4.156810738074089784e+01,4.165179529539033609e+01
1.895000000000000000e+02,4.196170558776906745e+01,4.166096738056782556e+01,4.152925356069635399e+01,4.165023239921723786e+01
1.900000000000000000e+02,4.195520539992569553e+01,4.166006345082108453e+01,4.154256928174608277e+01,4.165186007831579218e+01
1.905000000000000000e+02,4.200844081244258632e+01,4.170024853201076809e+01,4.158089288624684343e+01,4.169305176931926127e+01
1.910000000000000000e+02,4.200648169069668114e+01,4.169539936128131785e+01,4.156116116408148287e+01,4.167444579772348590e+01
1.915000000000000000e+02,4.201361829003155179e+01,4.167358737586509676e+01,4.157531245943352616e+01,4.167474650384525603e+01
1.920000000000000000e+02,4.200902826739928031e+01,4.166105781500073846e+01,4.156538105590348664e+01,4.166071940836484089e+01
1.925000000000000000e+02,4.201506074319942741e+01,4.168205585874880370e+01,4.158871464067794221e+01,4.168993813428094342e+01
1.930000000000000000e+02,4.202013003810576208e+01,4.166388113234730639e+01,4.159704902126271975e+01,4.166339191475943693e+01
1.935000000000000000e+02,4.198929426278275656e+01,4.166902661053443069e+01,4.161279847961225187e+01,4.166749414802371376e+01
1.940000000000000000e+02,4.196792121231805339e+01,4.165321896870341334e+01,4.160927801743461885e+01,4.167130366759512583e+01
1.945000000000000000e+02,4.196550928218389487e+01,4.166215800694140370e+01,4.159887804860500893e+01,4.168493541460242113e+01
1.950000000000000000e+02,4.194545484194929941e+01,4.165133192979016741e+01,4.160237552727049604e+01,4.167344301847592902e+01
1.955000000000000000e+02,4.195507556793752713e+01,4.163861647188198845e+01,4.160306514300215497e+01,4.166618210221431440e+01
1.960000000000000000e+02,4.196513559640008850e+01,4.162194347371148950e+01,4.162227387593992489e+01,4.167170254694283926e+01
1.965000000000000000e+02,4.198952566422822485e+01,4.163424580005829512e+01,4.163141057512135745e+01,4.168448352420718095e+01
1.970000000000000000e+02,4.199805387057319450e+01,4.164946084481690036e+01,4.165826528476247859e+01,4.168942714159480545e+01
1.975000000000000000e+02,4.196218607170822423e+01,4.164899782456554078e+01,4.164077833952899255e+01,4.167363334632214134e+01
1.980000000000000000e+02,4.194072481747431169e+01,4.164580630459127519e+01,4.160932087490921560e+01,4.164467751744879109e+01
1.985000000000000000e+02,4.190495148842212103e+01,4.159676918714932015e+01,4.158375781463137599e+01,4.162325075911199690e+01
1.990000000000000000e+02,4.192527998833537595e+01,4.163484585277934968e+01,4.161198634689393572e+01,4.163468409867687825e+01
1.995000000000000000e+02,4.194098982948862187e+01,4.165594499653760607e+01,4.162448738682882521e+01,4.165957707598222015e+01
2.000000000000000000e+02,4.193300977683862385e+01,4.164713923925993555e+01,4.161799573171084177e+01,4.167196828512121698e+01
2.005000000000000000e+02,4.192666352424136988e+01,4.163766735819942966e+01,4.161226574615155016e+01,4.166600087237876693e+01
2.010000000000000000e+02,4.194381949516219521e+01,4.163491327786481122e+01,4.163865975231628624e+01,4.166078463286383737e+01
2.015000000000000000e+02,4.195894747929617807e+01,4.164548120257489217e+01,4.165757619297203007e+01,4.165188221226498655e+01
2.020000000000000000e+02,4.196071643969019505e+01,4.163751673446461155e+01,4.165084389442912283e+01,4.163515574655000506e+01
2.025000000000000000e+02,4.196813575625930781e+01,4.167393431511965218e+01,4.166404119799305050e+01,4.166761945540601175e+01
2.030000000000000000e+02,4.196845740122920887e+01,4.166898064236875143e+01,4.168034375434056926e+01,4.166574029556583980e+01
2.035000000000000000e+02,4.197340540802113651e+01,4.167865622726505848e+01,4.168726506888778260e+01,4.168032408162456903e+01
2.040000000000000000e+02,4.200183942768840950e+01,4.169698259127640938e+01,4.171215782417245777e+01,4.167966482910492232e+01
2.045000000000000000e+02,4.201812257205425993e+01,4.170630847157709553e+01,4.174308041136053760e+01,4.168323036456262543e+01
2.050000000000000000e+02,4.201765480207405545e+01,4.168912547232295651e+01,4.176938323809376641e+01,4.169304188615151219e+01
2.055000000000000000e+02,4.203614835540162176e+01,4.171545465590656221e+01,4.178778957539706340e+01,4.169886673607832250e+01
2.060000000000000000e+02,4.200141714624515288e+01,4.169724650361324336e+01,4.173465274518060397e+01,4.164961458241732117e+01
2.065000000000000000e+02,4.199454512400088646e+01,4.171204193073543820e+01,4.174111913673425533e+01,4.166157250195870887e+01
2.070000000000000000e+02,4.196212055848214106e+01,4.171180105425479923e+01,4.172681981470191914e+01,4.164338955200163639e+01
2.075000000000000000e+02,4.194445319689179996e+01,4.168124245157098073e+01,4.168311577485045660e+01,4.161630519328774369e+01
2.080000000000000000e+02,4.199747054944741365e+01,4.169362035996849869e+01,4.174199273236962426e+01,4.164956536252449126e+01
2.085000000000000000e+02,4.199888990622572038e+01,4.170259200974555824e+01,4.172199070734200888e+01,4.166320860128445958e+01
2.090000000000000000e+02,4.198722547027544749e+01,4.168148313949799189e+01,4.171754996645915980e+01,4.165278437943927514e+01
2.095000000000000000e+02,4.199137656396015217e+01,4.170606914349773575e+01,4.173994045567066991e+01,4.167036394270268573e+01
2.100000000000000000e+02,4.197207145323022104e+01,4.168152177353621113e+01,4.172334885662120030e+01,4.162715849053457617e+01
2.105000000000000000e+02,4.195315259946518438e+01,4.166778337002444488e+01,4.172330293475760499e+01,4.160271578851470764e+01
2.110000000000000000e+02,4.195314218875144974e+01,4.168674719787970417e+01,4.175905437920616237e+01,4.161961218846791866e+01
2.115000000000000000e+02,4.194323537253541900e+01,4.164637304783223470e+01,4.173450021342169691e+01,4.161511386085032171e+01
2.120000000000000000e+02,4.193394789320965543e+01,4.164913036720701456e+01,4.173907422990438931e+01,4.158691162660864649e+01
2.125000000000000000e+02,4.191726593600331796e+01,4.166172905893939316e+01,4.173576587397825222e+01,4.159612249446283982e+01
2.130000000000000000e+02,4.190344447507384729e+01,4.163006776620190408e+01,4.175231671497352437e+01,4.159904273931024221e+01
2.135000000000000000e+02,4.188189817909567125e+01,4.159693431814015696e+01,4.171821178248842443e+01,4.156295031101156212e+01
2.140000000000000000e+02,4.187236387049404129e+01,4.156867502641863155e+01,4.168542086555982706e+01,4.155642704092652906e+01
2.145000000000000000e+02,4.184891267221866684e+01,4.152455726228568977e+01,4.166276127087714087e+01,4.152876756967089733e+01
2.150000000000000000e+02,4.186888510965074772e+01,4.155059676397433321e+01,4.166392730265506827e+01,4.152313867039215012e+01
2.155000000000000000e+02,4.186824418723279706e+01,4.152537023701052732e+01,4.163874999215691730e+01,4.149046014105162072e+01
2.160000000000000000e+02,4.184150665612384756e+01,4.149369996040468322e+01,4.162944723258806334e+01,4.144432783157760269e+01
2.165000000000000000e+02,4.181635682569732637e+01,4.144497631449770125e+01,4.161696162509524299e+01,4.141891105588189959e+01
2.170000000000000000e+02,4.179697415914840519e+01,4.142796899434109292e+01,4.160198858234985408e+01,4.137568418623649791e+01
2.175000000000000000e+02,4.179292885240526800e+01,4.140161621089424671e+01,4.160647584147153566e+01,4.137585477741200890e+01
2.180000000000000000e+02,4.178812225795134339e+01,4.140042586728781515e+01,4.163403461625340185e+01,4.135433454948638854e+01
2.185000000000000000e+02,4.178657013074672477e+01,4.137062365868282399e+01,4.165177756783609908e+01,4.134419382905517182e+01
2.190000000000000000e+02,4.182463359810218151e+01,4.138752941653466877e+01,4.168390446423587292e+01,4.136057543212758247e+01
2.195000000000000000e+02,4.183161558737084817e+01,4.139862247731044675e+01,4.168443698914244067e+01,4.135157325029533837e+01
2.200000000000000000e+02,4.183361514187903651e+01,4.141833692178334303e+01,4.169801326681758979e+01,4.136675439345376759e+01
2.205000000000000000e+02,4.184694465361214810e+01,4.141660158494360644e+01,4.166941766430790750e+01,4.136605084380104813e+01
2.210000000000000000e+02,4.181979174161932633e+01,4.137910682943371654e+01,4.161781212191073820e+01,4.133946324712237441e+01
2.215000000000000000e+02,4.182623885445293155e+01,4.138110390865869448e+01,4.162029836683531414e+01,4.133593672780391870e+01
2.220000000000000000e+02,4.179971079944973411e+01,4.139927361275661610e+01,4.164126343953844867e+01,4.135879984493441697e+01
2.225000000000000000e+02,4.178318827511373712e+01,4.138633921506293234e+01,4.161738266424554666e+01,4.133004144634269039e+01
2.230000000000000000e+02,4.174509890732037576e+01,4.135345064408153348e+01,4.158871584021287049e+01,4.129217299053637191e+01
2.235000000000000000e+02,4.175156615031600893e+01,4.134943383052395660e+01,4.161873453517075205e+01,4.131043694243984277e+01
2.240000000000000000e+02,4.170463470770675940e+01,4.130380836945705170e+01,4.158498759950130363e+01,4.126053830180078563e+01
2.245000000000000000e+02,4.171359567441752603e+01,4.133257759506123818e+01,4.159192022456505811e+01,4.125732722648684359e+01
2.250000000000000000e+02,4.165900200524771435e+01,4.132560950708756309e+01,4.155365660395938221e+01,4.120512231540872250e+01
2.255000000000000000e+02,4.167729765937393438e+01,4.132551841485957311e+01,4.158227082229230831e+01,4.122323238540887047e+01
2.260000000000000000e+02,4.168891088455346505e+01,4.133111394455191601e+01,4.158483621861660140e+01,4.124203290605497330e+01
2.265000000000000000e+02,4.169355422181354953e+01,4.131280560261482293e+01,4.159619332571502781e+01,4.123856036875433517e+01
2.270000000000000000e+02,4.172084383609009706e+01,4.131107565012229799e+01,4.160184901316606698e+01,4.126252845033981487e+01
2.275000000000000000e+02,4.170905740645915216e+01,4.131717057366052614e+01,4.157054577941677564e+01,4.124095998936733309e+01
2.280000000000000000e+02,4.171119230354179308e+01,4.133030213689816179e+01,4.155587033135696373e+01,4.126109018166997089e+01
2.285000000000000000e+02,4.168486072595653269e+01,4.134148666774244418e+01,4.157033330512216907e+01,4.126692162360792082e+01
2.290000000000000000e+02,4.165358163276448522e+01,4.133981468388330427e+01,4.156450504535911250e+01,4.128779571676889049e+01
2.295000000000000000e+02,4.166040542552255488e+01,4.135817802750209893e+01,4.159395452776897173e+01,4.127435441264086080e+01
2.300000000000000000e+02,4.165361781251817774e+01,4.134227620232547906e+01,4.160976109334054485e+01,4.127128814746455987e+01
2.305000000000000000e+02,4.166212519447911689e+01,4.135574771368188607e+01,4.163219948351657251e+01,4.126575665233103507e+01
2.310000000000000000e+02,4.167635763028114582e+01,4.135673814182175789e+01,4.166218973665597503e+01,4.125359840782245868e+01
2.315000000000000000e+02,4.168377852304875120e+01,4.135686659208093374e+01,4.167642085684338582e+01,4.127389663362016847e+01
2.320000000000000000e+02,4.167589183336534120e+01,4.134857070878608454e+01,4.167878742582480811e+01,4.129126227357522083e+01
2.325000000000000000e+02,4.166774176230860860e+01,4.133980914817588115e+01,4.164784079637467329e+01,4.126848786071349195e+01
2.330000000000000000e+02,4.166164964245820101e+01,4.133922350257965661e+01,4.167225436661159677e+01,4.130343672157210477e+01
2.335000000000000000e+02,4.162746665427037129e+01,4.131254224265779840e+01,4.164164904860002991e+01,4.127031277096823914e+01
2.340000000000000000e+02,4.161712710377121027e+01,4.128744738949098547e+01,4.163965807792416740e+01,4.128374966640828347e+01
2.345000000000000000e+02,4.164404979389361472e+01,4.129022499441767735e+01,4.162486384808878626e+01,4.128975938255736367e+01
2.350000000000000000e+02,4.167169718476258566e+01,4.129484195068534547e+01,4.161815561366697835e+01,4.126512029644589319e+01
2.355000000000000000e+02,4.165815701987746422e+01,4.127536477210491483e+01,4.159389606485159163e+01,4.123865813703945093e+01
2.360000000000000000e+02,4.166594184587125227e+01,4.128470024905075775e+01,4.157138500745399057e+01,4.124430648998572480e+01
2.365000000000000000e+02,4.167083389718391118e+01,4.128605901690995950e+01,4.159816975472114819e+01,4.125889506267755991e+01
2.370000000000000000e+02,4.164846834497333106e+01,4.128760114359709377e+01,4.157241515244204777e+01,4.126498078543264114e+01
2.375000000000000000e+02,4.165328880088513586e+01,4.129521807452383086e+01,4.157096676195969565e+01,4.125115394193479545e+01
2.380000000000000000e+02,4.170054191635136220e+01,4.138163516672812392e+01,4.160028621362278756e+01,4.128160657424398039e+01
2.385000000000000000e+02,4.170158377987869613e+01,4.139747717562786278e+01,4.158143722515490737e+01,4.127692151781612750e+01
2.390000000000000000e+02,4.170849995329975002e+01,4.139005349423614888e+01,4.158822997906281671e+01,4.126896158548110094e+01
2.395000000000000000e+02,4.168790767788354401e+01,4.141920160365199877e+01,4.159867657840082700e+01,4.123758048074036964e+01
2.400000000000000000e+02,4.168899170119353670e+01,4.141871231512033091e+01,4.155459514378745212e+01,4.123672358442326669e+01
2.405000000000000000e+02,4.168900136130055500e+01,4.145276113975320698e+01,4.156634606220183770e+01,4.125904308945037968e+01
2.410000000000000000e+02,4.170901202549342912e+01,4.148044438259938005e+01,4.156122942919839147e+01,4.127565269805978687e+01
2.415000000000000000e+02,4.173893879115991012e+01,4.148399361885859093e+01,4.157937434782163422e+01,4.130245697258254012e+01
2.420000000000000000e+02,4.173121226475013401e+01,4.147694497823123783e+01,4.159041907854187059e+01,4.128809125215991571e+01
2.425000000000000000e+02,4.173543036875850021e+01,4.148877518519842056e+01,4.159345297370656880e+01,4.126874944149629698e+01
2.430000000000000000e+02,4.171998412337154605e+01,4.148163092364742965e+01,4.160863738376595222e+01,4.127758546480109914e+01
2.435000000000000000e+02,4.172442679285494904e+01,4.145778655504324917e+01,4.160456972005017207e+01,4.127298094921226124e+01
2.440000000000000000e+02,4.172730685900902614e+01,4.145863087625951948e+01,4.160121502120522763e+01,4.129289082094214791e+01
2.445000000000000000e+02,4.172254996844714725e+01,4.143629925194591834e+01,4.157982124558155590e+01,4.128187458207568739e+01
2.450000000000000000e+02,4.174504746422416446e+01,4.145315309046267771e+01,4.158959376408253661e+01,4.130518566900449429e+01
2.455000000000000000e+02,4.175698922668037483e+01,4.144714240929584292e+01,4.156443226635098398e+01,4.128192299984020508e+01
2.460000000000000000e+02,4.178069272249985033e+01,4.145830540955714838e+01,4.160167174608631768e+01,4.130565414005295111e+01
2.465000000000000000e+02,4.179550065061719977e+01,4.146524493556459845e+01,4.162469205297526287e+01,4.131017290599972114e+01
2.470000000000000000e+02,4.175590465553269581e+01,4.142551723382797491e+01,4.160619740878536987e+01,4.129923212920985520e+01
2.475000000000000000e+02,4.175352333204244104e+01,4.140932201623679987e+01,4.159396767346412815e+01,4.128156254002947634e+01
2.480000000000000000e+02,4.176108479917990479e+01,4.141997816007798860e+01,4.161777360417032412e+01,4.128866847449119604e+01
2.485000000000000000e+02,4.173607258652538121e+01,4.142936849965668245e+01,4.160636501958400402e+01,4.129500068020284687e+01
2.490000000000000000e+02,4.173998289457350808e+01,4.139204275600174299e+01,4.157349954845537354e+01,4.127109967799486157e+01
2.495000000000000000e+02,4.175328906009227836e+01,4.141567658526405893e+01,4.155350243049561243e+01,4.129378389257014703e+01
2.500000000000000000e+02,4.177538207888472499e+01,4.144831176188565536e+01,4.156738036328533781e+01,4.130485606710460900e+01
2.505000000000000000e+02,4.182229738779067674e+01,4.145166148694858066e+01,4.156624330349001184e+01,4.130370628338862815e+01
2.510000000000000000e+02,4.178427108241423582e+01,4.141157413855923153e+01,4.155691812981385880e+01,4.127268363323129563e+01
2.515000000000000000e+02,4.177774332839936733e+01,4.142092198756501631e+01,4.159493914199913434e+01,4.128796743064012986e+01
2.520000000000000000e+02,4.179976823755679050e+01,4.141787186484538097e+01,4.160230385876985792e+01,4.132041987485180101e+01
2.525000000000000000e+02,4.177208770616405076e+01,4.140372447326613070e+01,4.159204693769664374e+01,4.129411582091761090e+01
2.530000000000000000e+02,4.178011993671640312e+01,4.139343913823972088e+01,4.160494335808818533e+01,4.128560167480653575e+01
2.535000000000000000e+02,4.177451735150229695e+01,4.141430793218543727e+01,4.161505540083773980e+01,4.130925894576416368e+01
2.540000000000000000e+02,4.174292070772521157e+01,4.140402146605283207e+01,4.161843867415485931e+01,4.131075806752541268e+01
2.545000000000000000e+02,4.175890497336907004e+01,4.139941460000105877e+01,4.161375399304429834e+01,4.133433322238997221e+01
2.550000000000000000e+02,4.173793674495732375e+01,4.139532093842777272e+01,4.159147820957533526e+01,4.129448738256059670e+01
2.555000000000000000e+02,4.174938894381990906e+01,4.140983606752254786e+01,4.159406979318946185e+01,4.131459832380980401e+01
2.560000000000000000e+02,4.175934890262201549e+01,4.140700768707895918e+01,4.161997869730272015e+01,4.131156945586194951e+01
2.565000000000000000e+02,4.176005673567283338e+01,4.143244733035150063e+01,4.163105316436637082e+01,4.132860176835014698e+01
2.570000000000000000e+02,4.173043367622534561e+01,4.141632426623317542e+01,4.157621993896735546e+01,4.132129269750319622e+01
2.575000000000000000e+02,4.170435059111000697e+01,4.141694519037882571e+01,4.157469550398276681e+01,4.130234002565940443e+01
2.580000000000000000e+02,4.169478963678788119e+01,4.142513288486159695e+01,4.156393813208750032e+01,4.130734605750905786e+01
2.585000000000000000e+02,4.171615765273793386e+01,4.145505219339413117e+01,4.157318600131046082e+01,4.134341070273281105e+01
2.590000000000000000e+02,4.169478132049433583e+01,4.144500353107010682e+01,4.158751219953623490e+01,4.131727862865714229e+01
2.595000000000000000e+02,4.168225383261841444e+01,4.144399820592136052e+01,4.159523591719666769e+01,4.132619651872948907e+01
2.600000000000000000e+02,4.166218720640311091e+01,4.143396011114590038e+01,4.159985768293670105e+01,4.134504156482813642e+01
2.605000000000000000e+02,4.167473331015942506e+01,4.143485989443953343e+01,4.161491358481060132e+01,4.136540445226118834e+01
2.610000000000000000e+02,4.165797511468882419e+01,4.139995132840959258e+01,4.158882518425811980e+01,4.135883304503813207e+01
2.615000000000000000e+02,4.164513109193705276e+01,4.142763724777660883e+01,4.163083925694098042e+01,4.138039383675997129e+01
2.620000000000000000e+02,4.164222840729782860e+01,4.140718931228646227e+01,4.164780189411854394e+01,4.138257549948972525e+01
2.625000000000000000e+02,4.166527916854096958e+01,4.142062483817327490e+01,4.168905741938203136e+01,4.141587219360264527e+01
2.630000000000000000e+02,4.168176350309020251e+01,4.141610699889309899e+01,4.167053900856922155e+01,4.139081736718044624e+01
2.635000000000000000e+02,4.167981244507480909e+01,4.142789045440784435e+01,4.164586453996808757e+01,4.137805337669396977e+01
2.640000000000000000e+02,4.168253209470511678e+01,4.141522710484449732e+01,4.165115791891880548e+01,4.137480804716508231e+01
2.645000000000000000e+02,4.169593441223884867e+01,4.141987006578690966e+01,4.169613581378312972e+01,4.141415488355567476e+01
2.650000000000000000e+02,4.171748991964930298e+01,4.143031501322661114e+01,4.169052879476053164e+01,4.142850370475433408e+01
2.655000000000000000e+02,4.173587737289587807e+01,4.145128816609270928e+01,4.169366569352848018e+01,4.139035390516994539e+01
2.660000000000000000e+02,4.172610700258196204e+01,4.144342013548093462e+01,4.168179218203082570e+01,4.139654697467072708e+01
2.665000000000000000e+02,4.172663756827908799e+01,4.143023568571744164e+01,4.169520927483996076e+01,4.141061635895785287e+01
2.670000000000000000e+02,4.172484165612005569e+01,4.142342036299026375e+01,4.169741044669246577e+01,4.140650923720586718e+01
2.675000000000000000e+02,4.173129236622406069e+01,4.145674210697809059e+01,4.171725216517945967e+01,4.141995830523494249e+01
2.680000000000000000e+02,4.174666686716894759e+01,4.145381779219194129e+01,4.172595994244598216e+01,4.144008591450015899e+01
2.685000000000000000e+02,4.172615422274950703e+01,4.144126757652145443e+01,4.170796678014583136e+01,4.144612648240461539e+01
2.690000000000000000e+02,4.172963122843931671e+01,4.142265242941657988e+01,4.170212315573229489e+01,4.142615099016927616e+01
2.695000000000000000e+02,4.176651297398637297e+01,4.144819990564599266e+01,4.171555464492671916e+01,4.145983912424389928e+01
2.700000000000000000e+02,4.178307777336581097e+01,4.144481486022502281e+01,4.172345425056294488e+01,4.149453774987181021e+01
2.705000000000000000e+02,4.181341677307311500e+01,4.146191890485826548e+01,4.173519593682991058e+01,4.153233192941194574e+01
2.710000000000000000e+02,4.184757010308927505e+01,4.149826012736284042e+01,4.177386115129607447e+01,4.155063303733431468e+01
2.715000000000000000e+02,4.186230318793413119e+01,4.146650497629109111e+01,4.181091092649931085e+01,4.155888368263883592e+01
2.720000000000000000e+02,4.186474143819379634e+01,4.148233308543025544e+01,4.183248254709117475e+01,4.157960111343579968e+01
2.725000000000000000e+02,4.183070927136508743e+01,4.143047508305510718e+01,4.178646376880140423e+01,4.155758771553652053e+01
2.730000000000000000e+02,4.181841070283153527e+01,4.142870770831989091e+01,4.176241838833000486e+01,4.153854098268545414e+01
2.735000000000000000e+02,4.178951578416352675e+01,4.142192297745901186e+01,4.174895934004526765e+01,4.151924355621763851e+01
2.740000000000000000e+02,4.180225198738736481e+01,4.145085339432483096e+01,4.176292779775201325e+01,4.153949061415835331e+01
2.745000000000000000e+02,4.182273359458996254e+01,4.145204693653938222e+01,4.176924832239156871e+01,4.155870113846555824e+01
2.750000000000000000e+02,4.183712127735920916e+01,4.147342740763964741e+01,4.177607401286192612e+01,4.160194883471585570e+01
2.755000000000000000e+02,4.184616849950177908e+01,4.149816979579525622e+01,4.177897364669192370e+01,4.162833134957418935e+01
2.760000000000000000e+02,4.184956102175023318e+01,4.148494311661122680e+01,4.177065725901077542e+01,4.163355429769021754e+01
2.765000000000000000e+02,4.185709628139773031e+01,4.149850761620707118e+01,4.175303339171600925e+01,4.163762015140374473e+01
2.770000000000000000e+02,4.188363897696277149e+01,4.150674812404292169e+01,4.175955179807610307e+01,4.165276270679820669e+01
2.775000000000000000e+02,4.190522969059520619e+01,4.149103403704881998e+01,4.178257165617313262e+01,4.168823428738080850e+01
2.780000000000000000e+02,4.190196722566284393e+01,4.147247628538804776e+01,4.175628833948481855e+01,4.166531142688928924e+01
2.785000000000000000e+02,4.189813837325582568e+01,4.143807899582585463e+01,4.171705684181864626e+01,4.166368943524309998e+01
2.790000000000000000e+02,4.190301779436844498e+01,4.140626440541685582e+01,4.172787378678087578e+01,4.165915245745375728e+01
2.795000000000000000e+02,4.190716804612637958e+01,4.138498097195411418e+01,4.172373737642809743e+01,4.165175885500531194e+01
2.800000000000000000e+02,4.190849839162815016e+01,4.139338676589510158e+01,4.170578879329482191e+01,4.165819750504314811e+01
2.805000000000000000e+02,4.189317039097237938e+01,4.137025563779621962e+01,4.167809375998611188e+01,4.165671779510234529e+01
2.810000000000000000e+02,4.189499127779280485e+01,4.140927204292015062e+01,4.166716338247587714e+01,4.165147815200870696e+01
2.815000000000000000e+02,4.191488115877420029e+01,4.143340268300280371e+01,4.164950414108021448e+01,4.166844882963547292e+01
2.820000000000000000e+02,4.189753071897476389e+01,4.146147180362407170e+01,4.165114566435334353e+01,4.165602709080207688e+01
2.825000000000000000e+02,4.191800143896582398e+01,4.147255833196953745e+01,4.164685957214724255e+01,4.165459079096219597e+01
2.830000000000000000e+02,4.192395732594339108e+01,4.148447575418220623e+01,4.166350155944061129e+01,4.165634110527864209e+01
2.835000000000000000e+02,4.195000480710432811e+01,4.150120750155507920e+01,4.167770538248228718e+01,4.168079355570722555e+01
2.840000000000000000e+02,4.189026726750935836e+01,4.148476217318213344e+01,4.165920374080029376e+01,4.164180891395973561e+01
2.845000000000000000e+02,4.190288314478988951e+01,4.148822488699985200e+01,4.167117773247461798e+01,4.166507826151645588e+01
2.850000000000000000e+02,4.187082518857460656e+01,4.147435500237807560e+01,4.164101709618125824e+01,4.163146061995663416e+01
2.855000000000000000e+02,4.187898775726562661e+01,4.146560466972738368e+01,4.160767016348771818e+01,4.163956837696736102e+01
2.860000000000000000e+02,4.189267132179538322e+01,4.146902948401669420e+01,4.162635907966915738e+01,4.163930335886890788e+01
2.865000000000000000e+02,4.189534428809079003e+01,4.147954378838856115e+01,4.163056882044386242e+01,4.161020128433335685e+01
2.870000000000000000e+02,4.187438463968477009e+01,4.145721587298098854e+01,4.160416774964661357e+01,4.157704964121157332e+01
2.875000000000000000e+02,4.189152872687697737e+01,4.145596631748765759e+01,4.161766350816642301e+01,4.160877214420591486e+01
2.880000000000000000e+02,4.190980360432432406e+01,4.147600511981475080e+01,4.164794208529313124e+01,4.163586014330046936e+01
2.885000000000000000e+02,4.192897613030702075e+01,4.150322211293202912e+01,4.166561501395604949e+01,4.166388005086731283e+01
2.890000000000000000e+02,4.194944946178084422e+01,4.153705273835596046e+01,4.163177616094058209e+01,4.167976053707670303e+01
2.895000000000000000e+02,4.196803958303114968e+01,4.153610116128865570e+01,4.164787767689792730e+01,4.166963896154024383e+01
2.900000000000000000e+02,4.196331034158318829e+01,4.150569471830362289e+01,4.163439372525528626e+01,4.165635135658889254e+01
2.905000000000000000e+02,4.193867554899922112e+01,4.150431768058777493e+01,4.163654803880341149e+01,4.166417180601692394e+01
2.910000000000000000e+02,4.194316524746644603e+01,4.150275765883294810e+01,4.161781697059743124e+01,4.166173051425752050e+01
2.915000000000000000e+02,4.191767021630176515e+01,4.147933392042987322e+01,4.159082887753474012e+01,4.165470643533802786e+01
2.920000000000000000e+02,4.195752767591642396e+01,4.149995796714230778e+01,4.159385449346406460e+01,4.167308615685181650e+01
2.925000000000000000e+02,4.195595608911440166e+01,4.149027454189895536e+01,4.158587211086972957e+01,4.165972961769251270e+01
2.930000000000000000e+02,4.194494218602412872e+01,4.145510042834474262e+01,4.156141771690936082e+01,4.165253503499765486e+01
2.935000000000000000e+02,4.196530669093004207e+01,4.147368277894023691e+01,4.155913673778991324e+01,4.167811614827574829e+01
2.940000000000000000e+02,4.199747447143098356e+01,4.148789344213739128e+01,4.159416478704947906e+01,4.168571181587633845e+01
2.945000000000000000e+02,4.197510383017977631e+01,4.148476718385241213e+01,4.155607076936241384e+01,4.165105003020499908e+01
2.950000000000000000e+02,4.196370697581831877e+01,4.146654541464086918e+01,4.157473900177956949e+01,4.163792370073961990e+01
2.955000000000000000e+02,4.191569571811156436e+01,4.146279349570236405e+01,4.156103365483955514e+01,4.164590216949321899e+01
2.960000000000000000e+02,4.192064500977744501e+01,4.145574815769229104e+01,4.156149724215541141e+01,4.164845788412834082e+01
2.965000000000000000e+02,4.191307422617030909e+01,4.144779110369926656e+01,4.154658300161187867e+01,4.162801497189363431e+01
2.970000000000000000e+02,4.188523364942214755e+01,4.143283522784741280e+01,4.155870406594009836e+01,4.164671797624987448e+01
2.975000000000000000e+02,4.186637100393975430e+01,4.144281017821605673e+01,4.159374073730156596e+01,4.163999416122816655e+01
2.980000000000000000e+02,4.188199105421895752e+01,4.147237525856760954e+01,4.160723447122518337e+01,4.166245760718346247e+01
2.985000000000000000e+02,4.188993027238370104e+01,4.147145409200040689e+01,4.158382653569805854e+01,4.167689276714132518e+01
2.990000000000000000e+02,4.191160551830959946e+01,4.147244613154306592e+01,4.158867639194357224e+01,4.170261826205214817e+01
2.995000000000000000e+02,4.191095238245164722e+01,4.146668141884367031e+01,4.161911362721610175e+01,4.171182912193423675e+01
3.000000000000000000e+02,4.188168058883876910e+01,4.145134774495078034e+01,4.162852091460253945e+01,4.170338203141056965e+01
3.005000000000000000e+02,4.186625747253155794e+01,4.141737328587044686e+01,4.160426620886697435e+01,4.168520904451378328e+01
3.010000000000000000e+02,4.190587995467642202e+01,4.144892075994771830e+01,4.162954944953867198e+01,4.171666295267738889e+01
3.015000000000000000e+02,4.188744649626837457e+01,4.143983705595871214e+01,4.163622166093497867e+01,4.171296131452879763e+01
3.020000000000000000e+02,4.187296068918805503e+01,4.144082980517629977e+01,4.164044465573000053e+01,4.171417583621926894e+01
3.025000000000000000e+02,4.188129103343186443e+01,4.145611861179386892e+01,4.169026762838946354e+01,4.171894498577890431e+01
3.030000000000000000e+02,4.188271786280139253e+01,4.147362793455729957e+01,4.170646240190241372e+01,4.173919781023295172e+01
3.035000000000000000e+02,4.187464243001625874e+01,4.144468158856724926e+01,4.170401740005463154e+01,4.172325591900615649e+01
3.040000000000000000e+02,4.183430730784616003e+01,4.144094584638258993e+01,4.165972637474772711e+01,4.168552749166973115e+01
3.045000000000000000e+02,4.185920023944150614e+01,4.145412702142850492e+01,4.169926892002504104e+01,4.168708016714138154e+01
3.050000000000000000e+02,4.184401622095641926e+01,4.144430762420020642e+01,4.168770459090795555e+01,4.166818061212469360e+01
3.055000000000000000e+02,4.182976745897294535e+01,4.145110576635318012e+01,4.168816104181001236e+01,4.165386960115655057e+01
3.060000000000000000e+02,4.181601419912428952e+01,4.144429419858442287e+01,4.165387140616514472e+01,4.165521327913210570e+01
3.065000000000000000e+02,4.182379927609928671e+01,4.146056632839601264e+01,4.168300463540586520e+01,4.165842486314735993e+01
3.070000000000000000e+02,4.181648117580989776e+01,4.146956558686704142e+01,4.169681830492672958e+01,4.166536171468887062e+01
3.075000000000000000e+02,4.185141486200807037e+01,4.147038487062584267e+01,4.171225047837328503e+01,4.165994923208781842e+01
3.080000000000000000e+02,4.181217589354922382e+01,4.145834560028210802e+01,4.172337398240159700e+01,4.161632907910668422e+01
3.085000000000000000e+02,4.184530096065682869e+01,4.149138935115644955e+01,4.175806457004752303e+01,4.166263429019422659e+01
3.090000000000000000e+02,4.182744753764609413e+01,4.149345635290692513e+01,4.177437705393406020e+01,4.166064480731334640e+01
3.095000000000000000e+02,4.186447771280641916e+01,4.150474520580910820e+01,4.179794228227870434e+01,4.169764259967251263e+01
3.100000000000000000e+02,4.189234618573900093e+01,4.154275575506218132e+01,4.181787827774137867e+01,4.170800557760384208e+01
3.105000000000000000e+02,4.188807821709153245e+01,4.152632166608352549e+01,4.180436281191345671e+01,4.168616123724808631e+01
3.110000000000000000e+02,4.187042187278947836e+01,4.153358475925831073e+01,4.179301237619446141e+01,4.167149062472311272e+01
3.115000000000000000e+02,4.183901335013589318e+01,4.151670252014847762e+01,4.179115213960454156e+01,4.165795552367728050e+01
3.120000000000000000e+02,4.183918049092756775e+01,4.150836849483532376e+01,4.180638181443231360e+01,4.165669119016534694e+01
3.125000000000000000e+02,4.185008114650987210e+01,4.148651689392092834e+01,4.178509624031758563e+01,4.166218898013978134e+01
3.130000000000000000e+02,4.186876382902969596e+01,4.149899715237902598e+01,4.178802592083746958e+01,4.170084006537670263e+01
3.135000000000000000e+02,4.186391488939400318e+01,4.150006989933764601e+01,4.179279178528899052e+01,4.168377063764168611e+01
3.140000000000000000e+02,4.186211032814954791e+01,4.149670012252049389e+01,4.180188340057362950e+01,4.167567415411310350e+01
3.145000000000000000e+02,4.186034185834638777e+01,4.147950296364071932e+01,4.179900364676051083e+01,4.170984504330034071e+01
3.150000000000000000e+02,4.184534555362167652e+01,4.149107087696921070e+01,4.180270785831840641e+01,4.171596400476654054e+01
3.155000000000000000e+02,4.186033344730736871e+01,4.149714426595927819e+01,4.178170629555911830e+01,4.173059219792924779e+01
3.160000000000000000e+02,4.184238991421883469e+01,4.148962245929278225e+01,4.179459853040784623e+01,4.173734883540603136e+01
3.165000000000000000e+02,4.183891055276028226e+01,4.149509324348530015e+01,4.178807498018625211e+01,4.173828612687717055e+01
3.170000000000000000e+02,4.183739555604379490e+01,4.150845458946960065e+01,4.180083983957469940e+01,4.175141519349278951e+01
3.175000000000000000e+02,4.185633194124601175e+01,4.150912766253563291e+01,4.179482303602517135e+01,4.175480797102548536e+01
3.180000000000000000e+02,4.183004735725674550e+01,4.148052400030120879e+01,4.179166344269840039e+01,4.174781709020557940e+01
3.185000000000000000e+02,4.178660420171105727e+01,4.143396605176430825e+01,4.173088271279528527e+01,4.169401854914102756e+01
3.190000000000000000e+02,4.180592484120702323e+01,4.144497103167906005e+01,4.173173880266586622e+01,4.171982249665268228e+01
3.195000000000000000e+02,4.178822739302542288e+01,4.142712421392938893e+01,4.171573560296877048e+01,4.171795239411358125e+01
3.200000000000000000e+02,4.178351552065903718e+01,4.141405540007149000e+01,4.172531571910668191e+01,4.173296186067442193e+01
3.205000000000000000e+02,4.180247688291726860e+01,4.144482704756271829e+01,4.175196738667587937e+01,4.175925008096050561e+01
3.210000000000000000e+02,4.182737479836102068e+01,4.144445684958904508e+01,4.176545445407710844e+01,4.176122301469504094e+01
3.215000000000000000e+02,4.182482731386217267e+01,4.142914666738308682e+01,4.177319803372036944e+01,4.173473538165960406e+01
3.220000000000000000e+02,4.182780446462031421e+01,4.142719536113273904e+01,4.177320781507560810e+01,4.173656703807615287e+01
3.225000000000000000e+02,4.181556416114598562e+01,4.143075676627818638e+01,4.177658578572391690e+01,4.172425677053431059e+01
3.230000000000000000e+02,4.179998969635276040e+01,4.141740478071717035e+01,4.173905399481628109e+01,4.169261373445909413e+01
3.235000000000000000e+02,4.181167415685823130e+01,4.144305679571996137e+01,4.174206242279333168e+01,4.171549837154748985e+01
3.240000000000000000e+02,4.178396698060060999e+01,4.144145885876536539e+01,4.174037909367898180e+01,4.172845161342140585e+01
3.245000000000000000e+02,4.175491917427951449e+01,4.142852440465082253e+01,4.171178199877861914e+01,4.170872467272909745e+01
3.250000000000000000e+02,4.172539970629334505e+01,4.141353287647814341e+01,4.168523057572354418e+01,4.172244495984772783e+01
3.255000000000000000e+02,4.174552337897286236e+01,4.141778857897519828e+01,4.168321021787198788e+01,4.174704879129808432e+01
3.260000000000000000e+02,4.176671824466792060e+01,4.144574867689121334e+01,4.171028293667222897e+01,4.176463418112022197e+01
3.265000000000000000e+02,4.176580494248234743e+01,4.146957060334813150e+01,4.172460368846336110e+01,4.176376256028176925e+01
3.270000000000000000e+02,4.174154144633850194e+01,4.146428447031961184e+01,4.169548001174663909e+01,4.175217152961222666e+01
3.275000000000000000e+02,4.171060534708900036e+01,4.144184085597063927e+01,4.169241256921392846e+01,4.170797016306974569e+01
3.280000000000000000e+02,4.166955113042515535e+01,4.140489873496529327e+01,4.166245905028290508e+01,4.169960022276026734e+01
3.285000000000000000e+02,4.164973906345010590e+01,4.138174812324345453e+01,4.161520982873399532e+01,4.168023979272654600e+01
3.290000000000000000e+02,4.164506009466904146e+01,4.137148161734915419e+01,4.162722150464347237e+01,4.171810875518276873e+01
3.295000000000000000e+02,4.166342211372438697e+01,4.136815726812606897e+01,4.165099293038937844e+01,4.172153608729452401e+01
3.300000000000000000e+02,4.166015367532447300e+01,4.139689946211337457e+01,4.166355208598064763e+01,4.170236851301126535e+01
3.305000000000000000e+02,4.167021379246968849e+01,4.139390885114838170e+01,4.167164951941312268e+01,4.169516328652837700e+01
3.310000000000000000e+02,4.166702004441935969e+01,4.138382017949421510e+01,4.165979551620478105e+01,4.171357585810219604e+01
3.315000000000000000e+02,4.164620598345387492e+01,4.138930170683403276e+01,4.166165230345072956e+01,4.169246225123181659e+01
3.320000000000000000e+02,4.165422929087736037e+01,4.142183154576137127e+01,4.168726145508110648e+01,4.168545515093322962e+01
3.325000000000000000e+02,4.166019735691746462e+01,4.143792131416719116e+01,4.166625309045983983e+01,4.167795662132491685e+01
3.330000000000000000e+02,4.164204603853604425e+01,4.146000506293226806e+01,4.166524385555565146e+01,4.168387118772039912e+01
3.335000000000000000e+02,4.165120516375849746e+01,4.144648916814099948e+01,4.166972848628810056e+01,4.168777274740116212e+01
3.340000000000000000e+02,4.169133905885539093e+01,4.148482260056111670e+01,4.168401816617705435e+01,4.166254362129677702e+01
3.345000000000000000e+02,4.166498598768955475e+01,4.146238934014067468e+01,4.169191679946916196e+01,4.165487175207066883e+01
3.350000000000000000e+02,4.165410735349684757e+01,4.146861530341661961e+01,4.165418370593393149e+01,4.165451119209593145e+01
3.355000000000000000e+02,4.165291998603121471e+01,4.148461148833781209e+01,4.165110009656254419e+01,4.166447363231511503e+01
3.360000000000000000e+02,4.169070375828813724e+01,4.150007722488843598e+01,4.165713074543820227e+01,4.167971050338681493e+01
3.365000000000000000e+02,4.168752131872025757e+01,4.149754940310236151e+01,4.162072494829543245e+01,4.166095840110173043e+01
3.370000000000000000e+02,4.167134987014575387e+01,4.148159843220828691e+01,4.162062627753491029e+01,4.165121293911712996e+01
3.375000000000000000e+02,4.166371240074676763e+01,4.148470334273628879e+01,4.150895050810862585e+01,4.162987293191089577e+01
3.380000000000000000e+02,4.167538558959419248e+01,4.150543039648408694e+01,4.150056101715959045e+01,4.163990708898948867e+01
3.385000000000000000e+02,4.169061474329444650e+01,4.150047968951551525e+01,4.150118143699516082e+01,4.164974056247022816e+01
3.390000000000000000e+02,4.168364459572143232e+01,4.147710166078660166e+01,4.148410520763610521e+01,4.164421947092779419e+01
3.395000000000000000e+02,4.167891908973301440e+01,4.148534913815147718e+01,4.147010731343734591e+01,4.164744039781454887e+01
3.400000000000000000e+02,4.166544597406762307e+01,4.150480013115964084e+01,4.148523155943485818e+01,4.166891271750866110e+01
3.405000000000000000e+02,4.166361078658338357e+01,4.151080944759817015e+01,4.147836906799658863e+01,4.169185030432306149e+01
3.410000000000000000e+02,4.168328597093138654e+01,4.153501438817565372e+01,4.150785440045963526e+01,4.171517123373632785e+01
3.415000000000000000e+02,4.170783086538955331e+01,4.152420884643446186e+01,4.149043418969240804e+01,4.170392046832493804e+01
3.420000000000000000e+02,4.172114796781384172e+01,4.150877730869665783e+01,4.149104656276740144e+01,4.174700005335267861e+01
3.425000000000000000e+02,4.172304084669937652e+01,4.149344387850369031e+01,4.147290983112432627e+01,4.175258642577512802e+01
3.430000000000000000e+02,4.175879061743018639e+01,4.145483815355113677e+01,4.148355696542189008e+01,4.176606103465103104e+01
3.435000000000000000e+02,4.178161483226676864e+01,4.145658355517090854e+01,4.150283327540188338e+01,4.177547672246826238e+01
3.440000000000000000e+02,4.178503518200256650e+01,4.144018876390192219e+01,4.148614506027991666e+01,4.176301984727300720e+01
3.445000000000000000e+02,4.181765034883860466e+01,4.142685867832961577e+01,4.151084328579241856e+01,4.174933844348738177e+01
3.450000000000000000e+02,4.184266580699935645e+01,4.146221632171950233e+01,4.155252125871515290e+01,4.178940436594134411e+01
3.455000000000000000e+02,4.180907567552939952e+01,4.142718254449160753e+01,4.153778667654761136e+01,4.176993205800658870e+01
3.460000000000000000e+02,4.182352579443588780e+01,4.146253370934116589e+01,4.156545207902451011e+01,4.180305980966016932e+01
3.465000000000000000e+02,4.182084476992423561e+01,4.148075675671946527e+01,4.155824832008203629e+01,4.181363023437755544e+01
3.470000000000000000e+02,4.184727006395009141e+01,4.152914170693695439e+01,4.158150447715191689e+01,4.181641027520819165e+01
3.475000000000000000e+02,4.184285101114297589e+01,4.150140101704486284e+01,4.155987439882201784e+01,4.177787151976621516e+01
3.480000000000000000e+02,4.182083610470426294e+01,4.148389935428920694e+01,4.153699273259487512e+01,4.173820882672628585e+01
3.485000000000000000e+02,4.183084047882177003e+01,4.148885295890713110e+01,4.154446343243326822e+01,4.173428681033117726e+01
3.490000000000000000e+02,4.183327631433782301e+01,4.148233908901730160e+01,4.156252160864431033e+01,4.173339056702548078e+01
3.495000000000000000e+02,4.182429503097191770e+01,4.148290284030896657e+01,4.154695539032236695e+01,4.171988064436324350e+01
3.500000000000000000e+02,4.181654599230098768e+01,4.146029740557244025e+01,4.155717422869884103e+01,4.170600934927764314e+01
3.505000000000000000e+02,4.183800462952302723e+01,4.146867044132480373e+01,4.155560970488993178e+01,4.170694179813110480e+01
3.510000000000000000e+02,4.181987613978347440e+01,4.145498124828442599e+01,4.152607645544645720e+01,4.170175034967616767e+01
3.515000000000000000e+02,4.182568917784040963e+01,4.145209220555970120e+01,4.151229181987743289e+01,4.170003116986186598e+01
3.520000000000000000e+02,4.183664910815397064e+01,4.144673459924911896e+01,4.151941444258161340e+01,4.169413583923145694e+01
3.525000000000000000e+02,4.184149511525616560e+01,4.144022100276368548e+01,4.151060515334082623e+01,4.166646364839238714e+01
3.530000000000000000e+02,4.183992843037257359e+01,4.141320605410246003e+01,4.147018254855576913e+01,4.162776597731437533e+01


==> results/accuracy.txt <==
0.273
0.323
0.415
0.336
0.346
0.458
0.547
0.439
0.374
0.489
0.302
0.397
0.502
0.6
0.393
0.289
0.258
0.418
0.375
0.231
0.465
0.337
0.392
0.397
0.27
0.369
0.491
0.405
0.488
0.369
0.264
0.389
0.407
0.341
0.521
0.511
0.389
0.421
0.32
0.343
0.465
0.448
0.419
0.513
0.256
0.453
0.406
0.572
0.496
0.456
0.496
0.489
0.405
0.515
0.472
0.446
0.444
0.433
0.364
0.565
0.418
0.418
0.525
0.264
0.262
0.537
0.453
0.591
0.252
0.433
0.577
0.393
0.296
0.38
0.395
0.442
0.444
0.474
0.484
0.33
0.359
0.552
0.507
0.322
0.427
0.548
0.312
0.561
0.675
0.536
0.437
0.458
0.448
0.439
0.454
0.406
0.37
0.458
0.402
0.364
0.442
0.463
0.325
0.544
0.44
0.462
0.314
0.258
0.383
0.238
0.48
0.48
0.475
0.389
0.438
0.346
0.417
0.406
0.451
0.452
0.324
0.542
0.442
0.579
0.437
0.442
0.448
0.639
0.564
0.402
0.469
0.502
0.486
0.52
0.435
0.398
0.399
0.342
0.425
0.388
0.523
0.449
0.427
0.41
0.429
0.375
0.437
0.494
0.441
0.314
0.344
0.341
0.396
0.334
0.505
0.454
0.471
0.473
0.407
0.323
0.485
0.607
0.508
0.332
0.406
0.47
0.365
0.469
0.601
0.478
0.484
0.415
0.364
0.525
0.472
0.356
0.462
0.278
0.396
0.54
0.325
0.227
0.419
0.412
0.298
0.424
0.527
0.529
0.383
0.399
0.583
0.497
0.423
0.373
0.338
0.462
0.449
0.476
0.341
0.314
0.387
0.477
0.553
0.589
0.47
0.563
0.437
0.464
0.604
0.502
0.664
0.373
0.56
0.477
0.312
0.515
0.411
0.389
0.48
0.454
0.466
0.367
0.196
0.627
0.379
0.446
0.445
0.352
0.432
0.384
0.552
0.358
0.619
0.434
0.405
0.497
0.54
0.453
0.547
0.394
0.533
0.414
0.522
0.506
0.408
0.285
0.546
0.642
0.543
0.425
0.534
0.458
0.483
0.463
0.452
0.387
0.425
0.355
0.352
0.604
0.484
0.323
0.469
0.5
0.339
0.588
0.424
0.442
0.374
0.473
0.24
0.332
0.49
0.484
0.508
0.507
0.339
0.417
0.567
0.609
0.419
0.489
0.479
0.356
0.472
0.225
0.303
0.349
0.401
0.317
0.545
0.479
0.445
0.39
0.329
0.533
0.457
0.365
0.383
0.414
0.225
0.374
0.524
0.445
0.406
0.358
0.467
0.546
0.592
0.372
0.546
0.482
0.486
0.552
0.41
0.433
0.516
0.387
0.367
0.372
0.541
0.394
0.527
0.393
0.464
0.378
0.438
0.339
0.531
0.571
0.517
0.363
0.322
0.34
0.379
0.469
0.398
0.436
0.372
0.456
0.3
0.416
0.465
0.577
0.309
0.478
0.41
0.378
0.449
0.418
0.376
0.364
0.397
0.433
0.468
0.397
0.489
0.516
0.387
0.607
0.353
0.287
0.379
0.497
0.456
0.51
0.28
0.489
0.42
0.498
0.587
0.608
0.469
0.461
0.335
0.617
0.575
0.375
0.389
0.405
0.308
0.394
0.487
0.572
0.321
0.382
0.611
0.556
0.501
0.489
0.382
0.386
0.491
0.465
0.522
0.369
0.464
0.32
0.49
0.474
0.586
0.595
0.594
0.622
0.589
0.475
0.633
0.38
0.579
0.541
0.528
0.531
0.56
0.629
0.411
0.482
0.402
0.508
0.44
0.592
0.609
0.565
0.443
0.559
0.429
0.506
0.609
0.581
0.591
0.51
0.533
0.498
0.558
0.561
0.594
0.47
0.439
0.561
0.578
0.615
0.432
0.358
0.554
0.535
0.567
0.45
0.543
0.546
0.66
0.569
0.415
0.513
0.436
0.517
0.499
0.422
0.332
0.376
0.299
0.489
0.571
0.553
0.253
0.483
0.639
0.351
0.368
0.394
0.315
0.459
0.559
0.524
0.49
0.398
0.425
0.521
0.584
0.599
0.615
0.523
0.514
0.572
0.603
0.582
0.501
0.574
0.35
0.541
0.401
0.61
0.594
0.488
0.563
0.571
0.447
0.553
0.424
0.365
0.576
0.49
0.363
0.381
0.32
0.356
0.382
0.446
0.599
0.479
0.432
0.383
0.607
0.572
0.623
0.496
0.533
0.519
0.491
0.466
0.513
0.391
0.584
0.632
0.551
0.55
0.634
0.525
0.639
0.413
0.535
0.471
0.508
0.507
0.47
0.256
0.393
0.392
0.429
0.528
0.512
0.302
0.446
0.491
0.546
0.352
0.278
0.56
0.491
0.498
0.609
0.48
0.59
0.394
0.341
0.392
0.443
0.41
0.516
0.478
0.417
0.477
0.33
0.351
0.342
0.32
0.357
0.437
0.284
0.403
0.39
0.242
0.451
0.483
0.263
0.365
0.264
0.27
0.229
0.356
0.429
0.307
0.243
0.487
0.42
0.507
0.22
0.41
0.6
0.526
0.445
0.545
0.504
0.46
0.5
0.503
0.467
0.289
0.515
0.514
0.485
0.491
0.528
0.492
0.501
0.643
0.404
0.549
0.341
0.544
0.534
0.408
0.519
0.297
0.544
0.518
0.347
0.394
0.369
0.459
0.373
0.529
0.571
0.386
0.529
0.216
0.309
0.512
0.457
0.564
0.386
0.446
0.423
0.506
0.514
0.356
0.349
0.419
0.568
0.47
0.467
0.424
0.452
0.458
0.499
0.407
0.331
0.586
0.48
0.397
0.376
0.377
0.493
0.419
0.521
0.402
0.299
0.543
0.346
0.423
0.318
0.533
0.371
0.38
0.244
0.482
0.378
0.546
0.317
0.375
0.422
0.204
0.466
0.455
0.606
0.393
0.445
0.414
0.514
0.452
0.528
0.344
0.46
0.341
0.446
0.569
0.445
0.318
0.369
0.488
0.388
0.467
0.537
0.371
0.552
0.441
0.408
0.372
0.302
0.381
0.323
0.495
0.368
0.51
0.313
0.31
0.407
0.275
0.404
0.338
0.411
0.318
0.413
0.318
0.454
0.519
0.4
0.288
0.389
0.389
0.469
0.477
0.365
0.194
0.471
0.523
0.425
0.478
0.466
0.329
0.481
0.438
0.389
0.47
0.312
0.285
0.347
0.301
0.315
0.304
0.44
0.172
0.366
0.443
0.298
0.346
0.327
0.467
0.381
0.43
0.299
0.363
0.524
0.508
0.441
0.392
0.468
0.426
0.488
0.476
0.476
0.263
0.281
0.356
0.362
0.343
0.357
0.352
0.434
0.328
0.468
0.341
0.371
0.477
0.384
0.428
0.383
0.505
0.404
0.439
0.421
0.35
0.442
0.295
0.318
0.449
0.315
0.311
0.505
0.446
0.388
0.435
0.41
0.45
0.455
0.409
0.251
0.334
0.377
0.553
0.325
0.379
0.545
0.474
0.466
0.277
0.349
0.335
0.454
0.56
0.544
0.547
0.483
0.341
0.473
0.506
0.43
0.32
0.393
0.335
0.37
0.315
0.4
0.433
0.382
0.284
0.328
0.376
0.521
0.519
0.491
0.363
0.458
0.305
0.401
0.274
0.5
0.312
0.411
0.4
0.404
0.379
0.571
0.503
0.6
0.436
0.351
0.396
0.342
0.541
0.537
0.421
0.411
0.348
0.4
0.516
0.504
0.427
0.338
0.406
0.412
0.363
0.429
0.319
0.397
0.273
0.356
0.415
0.512
0.455
0.26
0.397
0.491
0.412
0.411
0.446
0.423
0.292
0.469
0.431
0.528
0.366
0.462
0.459
0.506
0.434
0.501
0.461
0.274
0.503
0.578
0.509
0.577
0.443
0.326
0.398
0.416
0.557
0.556
0.594
0.462
0.579
0.466
0.363
0.412
0.595
0.558
0.407
0.46
0.408
0.429
0.444
0.446
0.475
0.519
0.297
0.516
0.477
0.522
0.428
0.317
0.302
0.554
0.362
0.364
0.438
0.243
0.423
0.444
0.559
0.37
0.566
0.562
0.535
0.58
0.477
0.503
0.508
0.365
0.45
0.349
0.588
0.365
0.307
0.468
0.444
0.418
0.384
0.551
0.556
0.432
0.393
0.339
0.396
0.407
0.3
0.35
0.388
0.535
0.389
0.511
0.566
0.295
0.358
0.479
0.381
0.521
0.428
0.467
0.272
0.217
0.36
0.504
0.421
0.477
0.272
0.364
0.479
0.328
0.451
0.268
0.318
0.39
0.541
0.526
0.547
0.439
0.274
0.519
0.247
0.542
0.55
0.525
0.51
0.466
0.594
0.457
0.454
0.316
0.562
0.47
0.48
0.467
0.604
0.578
0.408
0.512
0.369
0.331
0.382
0.455
0.473
0.548
0.385
0.295
0.412
0.47
0.527
0.334
0.468
0.435
0.348
0.333
0.498
0.372
0.392
0.469
0.348
0.378
0.45
0.373
0.427
0.291
0.427
0.574
0.445
0.544
0.51
0.56
0.584
0.622
0.528
0.483
0.367
0.402
0.516
0.564
0.472
0.499
0.541
0.388
0.545
0.571
0.46
0.502
0.305
0.314
0.448
0.457
0.389
0.425
0.442
0.391
0.518
0.508
0.59
0.401
0.47
0.56
0.463
0.431
0.484
0.528
0.461
0.525
0.565
0.494
0.369
0.388
0.685
0.554
0.46
0.572
0.598
0.553
0.428
0.638
0.641
0.511
0.405
0.617
0.522
0.514
0.618
0.652
0.582
0.574
0.51
0.464
0.422
0.376
0.554
0.494
0.646
0.446
0.481
0.486
0.331
0.485
0.495
0.536
0.426
0.477
0.333
0.633
0.558
0.519
0.407
0.476
0.476
0.476
0.535
0.398
0.469
0.582
0.666
0.545
0.607
0.543
0.422
0.629
0.473
0.468
0.479
0.314
0.518
0.417
0.4
0.439
0.426
0.395
0.53
0.354
0.571
0.248
0.252
0.505
0.292
0.35
0.449
0.49
0.326
0.556
0.54
0.444
0.438
0.381
0.521
0.464
0.448
0.62
0.552
0.55
0.394
0.597
0.572
0.574
0.578
0.556
0.392
0.456
0.492
0.545
0.572
0.527
0.423
0.288
0.526
0.369
0.537
0.583
0.6
0.457
0.465
0.405
0.352
0.547
0.507
0.543
0.439
0.344
0.417
0.487
0.582
0.483
0.355
0.467
0.533
0.525
0.479
0.388
0.4
0.646
0.55
0.466
0.629
0.606
0.55
0.634
0.469
0.602
0.354
0.429
0.407
0.44
0.507
0.373
0.28
0.517
0.506
0.505
0.331
0.466
0.536
0.357
0.516
0.422
0.461
0.585
0.461
0.497
0.387
0.461
0.411
0.519
0.493
0.475
0.545
0.504
0.585
0.404
0.396
0.379
0.413
0.292
0.457
0.435
0.566
0.46
0.478
0.35
0.358
0.375
0.468
0.46
0.33
0.507
0.306
0.399
0.409
0.281
0.302
0.536
0.504
0.402
0.552
0.41
0.415
0.357
0.605
0.402
0.447
0.49
0.346
0.548
0.451
0.628
0.307
0.439
0.534
0.484
0.415
0.48
0.609
0.431
0.594
0.523
0.533
0.39
0.353
0.326
0.546
0.517
0.563
0.361
0.422
0.511
0.423
0.266
0.275
0.473
0.406
0.534
0.235
0.331
0.406
0.38
0.39
0.538
0.576
0.439
0.468
0.4
0.523
0.517
0.443
0.38
0.399
0.493
0.448
0.43
0.436
0.361
0.556
0.45
0.485
0.554
0.595
0.423
0.624
0.461
0.474
0.456
0.442
0.49
0.428
0.464
0.517
0.526
0.603
0.433
0.545
0.589
0.463
0.514
0.478
0.48
0.531
0.455
0.467
0.467
0.483
0.528
0.548
0.631
0.238
0.489
0.476
0.495
0.294
0.592
0.383
0.618
0.499
0.351
0.564
0.52
0.559
0.361
0.656
0.456
0.601
0.548
0.569
0.652
0.571
0.653
0.366
0.348
0.358
0.426
0.5
0.472
0.26
0.375
0.306
0.526
0.468
0.579
0.552
0.481
0.407
0.509
0.29
0.374
0.435
0.424
0.397
0.407
0.494
0.543
0.515
0.338
0.359
0.563
0.51
0.473
0.518
0.579
0.508
0.652
0.393
0.481
0.561
0.333
0.453
0.499
0.482
0.442
0.285
0.366
0.325
0.444
0.37
0.496
0.33
0.432
0.552
0.417
0.458
0.345
0.372
0.532
0.374
0.567
0.541
0.504
0.493
0.596
0.519
0.572
0.402
0.259
0.542
0.5
0.531
0.338
0.409
0.408
0.498
0.492
0.339
0.405
0.485
0.547
0.459
0.459
0.606
0.493
0.53
0.433
0.507
0.351
0.446
0.399
0.423
0.383
0.212
0.522
0.507
0.429
0.474
0.55
0.554
0.499
0.474
0.488
0.432
0.544
0.422
0.548
0.412
0.567
0.466
0.524
0.582
0.531
0.345
0.666
0.422
0.566
0.472
0.68
0.485
0.464
0.528
0.418
0.497
0.388
0.377
0.363
0.391
0.408
0.345
0.423
0.311
0.426
0.461
0.449
0.476
0.427
0.429
0.368
0.314
0.526
0.374
0.442
0.457
0.396
0.373
0.532
0.517
0.453
0.335
0.448
0.34
0.552
0.275
0.363
0.448
0.336
0.286
0.384
0.371
0.324
0.324
0.412
0.512
0.369
0.35
0.38
0.265
0.329
0.494
0.463
0.437
0.378
0.436
0.455
0.466
0.467
0.448
0.483
0.476
0.49
0.625
0.386
0.624
0.422
0.39
0.435
0.421
0.541
0.551
0.562
0.431
0.416
0.356
0.406
0.333
0.459
0.487
0.437
0.301
0.332
0.438
0.423
0.366
0.591
0.507
0.45
0.342
0.398
0.452
0.377
0.375
0.236
0.394
0.525
0.434
0.416
0.354
0.475
0.558
0.514
0.498
0.56
0.504
0.466
0.572
0.533
0.602
0.251
0.356
0.369
0.593
0.43
0.398
0.467
0.369
0.439
0.49
0.516
0.342
0.387
0.479
0.367
0.486
0.467
0.281
0.448
0.373
0.322
0.555
0.549
0.373
0.356
0.483
0.584
0.37
0.309
0.407
0.367
0.191
0.386
0.526
0.503
0.345
0.422
0.532
0.443
0.568
0.574
0.587
0.529
0.53
0.582
0.397
0.66
0.365
0.572
0.506
0.319
0.481
0.509
0.43
0.549
0.418
0.308
0.292
0.362
0.456
0.569
0.516
0.41
0.4
0.458
0.497
0.504
0.531
0.609
0.344
0.47
0.298
0.438
0.514
0.454
0.392
0.456
0.578
0.454
0.472
0.335
0.423
0.59
0.632
0.543
0.581
0.629
0.48
0.598
0.479
0.587
0.42
0.384
0.54
0.412
0.413
0.496
0.345
0.399
0.526
0.565
0.444
0.352
0.395
0.541
0.435
0.401
0.375
0.241
0.36
0.339
0.491
0.307
0.434
0.379
0.575
0.553
0.467
0.465
0.46
0.473
0.604
0.403
0.551
0.491
0.42
0.455
0.371
0.467
0.499
0.54
0.587
0.375
0.475
0.449
0.367
0.437
0.446
0.482
0.504
0.424
0.559
0.416
0.359
0.558
0.515
0.325
0.474
0.416
0.447
0.592
0.492
0.526
0.42
0.322
0.504
0.596
0.399
0.34
0.373
0.516
0.468
0.457
0.599
0.561
0.521
0.578
0.428
0.499
0.488
0.513
0.298
0.305
0.477
0.441
0.326
0.414
0.498
0.487
0.34
0.494
0.419
0.565
0.434
0.556
0.518
0.575
0.459
0.592
0.466
0.62
0.311
0.464
0.449
0.304
0.502
0.452
0.373
0.38
0.453
0.377
0.31
0.269
0.455
0.493
0.486
0.292
0.521
0.397
0.419
0.465
0.408
0.427
0.402
0.452
0.43
0.473
0.466
0.468
0.412
0.42
0.606
0.586
0.533
0.305
0.347
0.651
0.632
0.414
0.431
0.647
0.615
0.551
0.486
0.591
0.42
0.446
0.499
0.505
0.494
0.577
0.453
0.424
0.486
0.473
0.546
0.342
0.48
0.407
0.481
0.569
0.512
0.496
0.329
0.49
0.497
0.432
0.307
0.524
0.48
0.397
0.39
0.324
0.387
0.362
0.543
0.519
0.432
0.416
0.502
0.479
0.351
0.52
0.516
0.443
0.457
0.367
0.531
0.314
0.379
0.401
0.435
0.64
0.337
0.554
0.564
0.38
0.559
0.532
0.577
0.431
0.538
0.374
0.505
0.485
0.621
0.629
0.395
0.574
0.502
0.299
0.545
0.405
0.45
0.473
0.656
0.494
0.662
0.514
0.456
0.512
0.473
0.51
0.605
0.443
0.359
0.375
0.438
0.503
0.598
0.537
0.446
0.459
0.533
0.315
0.55
0.5
0.426
0.511
0.588
0.358
0.528
0.642
0.607
0.667
0.413
0.408
0.22
0.442
0.374
0.503
0.493
0.357
0.474
0.375
0.436
0.464
0.44
0.42
0.255
0.446
0.422
0.392
0.427
0.487
0.457
0.406
0.544
0.337
0.483
0.396
0.355
0.533
0.444
0.551
0.548
0.569
0.341
0.492
0.248
0.488
0.395
0.27
0.432
0.39
0.44
0.516
0.42
0.33
0.315
0.328
0.421
0.309
0.373
0.495
0.52
0.616
0.431
0.373
0.349
0.557
0.539
0.455
0.663
0.587
0.319
0.587
0.413
0.579
0.37
0.426
0.344
0.342
0.529
0.308
0.447
0.401
0.547
0.406
0.413
0.52
0.437
0.573
0.431
0.549
0.597
0.565
0.424
0.451
0.58
0.491
0.394
0.433
0.569
0.285
0.29
0.351
0.436
0.484
0.583
0.557
0.45
0.466
0.406
0.541
0.51
0.503
0.561
0.335
0.614
0.466
0.551
0.493
0.498
0.602
0.284
0.507
0.489
0.556
0.473
0.529
0.553
0.561
0.587
0.439
0.558
0.325
0.296
0.539
0.487
0.403
0.513
0.31
0.451
0.556
0.53
0.432
0.469
0.481
0.404
0.517
0.518
0.357
0.42
0.379
0.221
0.57
0.481
0.462
0.381
0.379
0.543
0.444
0.408
0.464
0.328
0.282
0.431
0.57
0.427
0.341
0.448
0.636
0.522
0.532
0.587
0.625
0.577
0.437
0.434
0.621
0.425
0.489
0.446
0.52
0.539
0.507
0.615
0.431
0.51
0.554
0.409
0.403
0.4
0.498
0.533
0.362
0.408
0.537
0.401
0.401
0.39
0.577
0.534
0.441
0.561
0.492
0.449
0.585
0.398
0.49
0.45
0.582
0.431
0.425
0.442
0.446
0.592
0.66
0.486
0.426
0.529
0.565
0.589
0.375
0.425
0.468
0.275
0.542
0.338
0.21
0.425
0.446
0.414
0.559
0.482
0.567
0.37
0.42
0.586
0.479
0.407
0.505
0.357
0.444
0.475
0.526
0.359
0.348
0.464
0.488
0.353
0.591
0.529
0.512
0.573
0.565
0.512
0.553
0.489
0.529
0.426
0.535
0.292
0.538
0.48
0.601
0.394
0.44
0.301
0.466
0.405
0.515
0.484
0.502
0.333
0.548
0.32
0.367
0.575
0.429
0.619
0.506
0.531
0.401
0.582
0.616
0.571
0.36
0.324
0.525
0.445
0.491
0.379
0.341
0.445
0.516
0.437
0.639
0.62
0.522
0.64
0.42
0.647
0.343
0.459
0.475
0.47
0.406
0.274
0.347
0.532
0.392
0.484
0.394
0.375
0.419
0.478
0.493
0.475
0.555
0.496
0.516
0.306
0.563
0.562
0.396
0.471
0.5
0.488
0.412
0.462
0.459
0.391
0.402
0.418
0.321
0.26
0.511
0.552
0.5
0.301
0.388
0.398
0.312
0.558
0.455
0.389
0.303
0.508
0.364
0.475
0.461
0.44
0.352
0.296
0.338
0.468
0.436
0.298
0.269
0.486
0.521
0.363
0.539
0.66
0.449
0.544
0.417
0.553
0.269
0.425
0.587
0.53
0.557
0.51
0.444
0.403
0.6
0.473
0.604
0.33
0.403
0.5
0.448
0.434
0.518
0.414
0.376
0.549
0.298
0.46
0.363
0.59
0.581
0.286
0.431
0.426
0.393
0.242
0.472
0.447
0.413
0.333
0.447
0.382
0.454
0.419
0.384
0.4
0.503
0.493
0.508
0.486
0.338
0.376
0.579
0.439
0.535
0.411
0.559
0.357
0.32
0.472
0.626
0.397
0.514
0.352
0.437
0.296
0.527
0.549
0.311
0.341
0.409
0.281
0.374
0.435
0.479
0.465
0.589
0.47
0.469
0.227
0.283
0.426
0.455
0.372
0.224
0.578
0.32
0.536
0.398
0.444
0.452
0.487
0.349
0.379
0.519
0.446
0.473
0.584
0.528
0.466
0.462
0.335
0.495
0.428
0.509
0.683
0.455
0.451
0.456
0.368
0.41
0.504
0.398
0.341
0.466
0.301
0.497
0.439
0.4
0.431
0.408
0.531
0.228
0.423
0.449
0.497
0.373
0.401
0.491
0.46
0.359
0.308
0.343
0.454
0.484
0.403
0.453
0.613
0.353
0.441
0.379
0.57
0.256
0.168
0.329
0.535
0.348
0.378
0.353
0.507
0.399
0.464
0.207
0.285
0.353
0.262
0.353
0.442
0.417
0.281
0.315
0.562
0.554
0.51
0.537
0.555
0.325
0.474
0.468
0.618
0.418
0.295
0.308
0.396
0.49
0.279
0.486
0.388
0.138
0.304
0.302
0.351
0.483
0.46
0.392
0.521
0.586
0.518
0.565
0.381
0.471
0.45
0.433
0.475
0.446
0.233
0.348
0.558
0.467
0.357
0.575
0.536
0.388
0.474
0.294
0.44
0.412
0.559
0.422
0.364
0.517
0.547
0.539
0.425
0.358
0.376
0.431
0.434
0.413
0.578
0.449
0.52
0.423
0.46
0.593
0.494
0.295
0.323
0.466
0.31
0.453
0.419
0.489
0.282
0.509
0.514
0.477
0.318
0.421
0.512
0.438
0.403
0.306
0.485
0.445
0.518
0.483
0.506
0.351
0.436
0.386
0.497
0.551
0.583
0.546
0.523
0.562
0.564
0.456
0.552
0.38
0.357
0.373
0.335
0.596
0.571
0.553
0.47
0.448
0.388
0.425
0.364
0.507
0.531
0.379
0.419
0.417
0.507
0.457
0.405
0.414
0.485
0.38
0.35
0.418
0.494
0.533
0.497
0.365
0.513
0.378
0.578
0.546
0.281
0.423
0.618
0.527
0.389
0.536
0.612
0.508
0.594
0.503
0.561
0.465
0.482
0.383
0.435
0.387
0.423
0.31
0.54
0.482
0.478
0.531
0.457
0.467
0.629
0.503
0.519
0.526
0.498
0.39
0.609
0.413
0.648
0.523
0.533
0.459
0.474
0.305
0.641
0.526
0.457
0.504
0.49
0.515
0.391
0.535
0.557
0.406
0.427
0.565
0.486
0.406
0.369
0.482
0.503
0.316
0.53
0.379
0.536
0.477
0.565
0.398
0.351
0.509
0.471
0.497
0.331
0.444
0.364
0.609
0.501
0.445
0.591
0.556
0.602
0.392
0.548
0.413
0.452
0.622
0.461
0.631
0.484
0.537
0.464
0.634
0.499
0.555
0.528
0.529
0.543
0.566
0.571
0.387
0.541
0.367
0.422
0.554
0.331
0.411
0.53
0.507
0.467
0.388
0.417
0.4
0.438
0.497
0.527
0.54
0.41
0.564
0.143
0.466
0.449
0.392
0.36
0.262
0.455
0.577
0.504
0.36
0.48
0.623
0.6
0.512
0.636
0.543
0.435
0.569
0.505
0.56
0.328
0.332
0.604
0.623
0.566
0.526
0.361
0.522
0.519
0.496
0.519
0.516
0.563
0.471
0.547
0.569
0.474
0.703
0.529
0.311
0.542
0.589
0.577
0.472
0.432
0.54
0.578
0.58
0.584
0.534
0.452
0.486
0.559
0.564
0.388
0.557
0.574
0.627
0.639
0.619
0.637
0.434
0.63
0.519
0.539
0.593
0.313
0.484
0.365
0.496
0.564
0.333
0.417
0.416
0.523
0.437
0.487
0.525
0.604
0.502
0.376
0.45
0.571
0.453
0.551
0.427
0.602
0.571
0.526
0.51
0.386
0.45
0.458
0.536
0.533
0.536
0.565
0.549
0.494
0.431
0.343
0.4
0.434
0.376
0.47
0.5
0.567
0.446
0.5
0.36
0.511
0.433
0.475
0.437
0.404
0.49
0.475
0.467
0.382
0.508
0.581
0.581
0.522
0.568
0.533
0.574
0.526
0.463
0.589
0.499
0.452
0.525
0.526
0.467
0.293
0.41
0.377
0.56
0.254
0.362
0.517
0.424
0.572
0.356
0.525
0.546
0.387
0.57
0.561
0.619
0.412
0.421
0.469
0.515
0.294
0.415
0.458
0.694
0.556
0.545
0.46
0.519
0.615
0.318
0.609
0.396
0.495
0.604
0.547
0.61
0.488
0.512
0.563
0.501
0.556
0.478
0.578
0.598
0.676
0.582
0.584
0.548
0.496
0.735
0.528
0.551
0.566
0.235
0.408
0.371
0.343
0.386
0.542
0.526
0.466
0.417
0.447
0.462
0.511
0.544
0.548
0.554
0.491
0.529
0.592
0.518
0.661
0.443
0.289
0.361
0.41
0.46
0.571
0.398
0.419
0.435
0.421
0.328
0.34
0.511
0.43
0.307
0.373
0.415
0.444
0.253
0.396
0.485
0.488
0.25
0.557
0.281
0.419
0.356
0.499
0.418
0.341
0.511
0.369
0.445
0.278
0.411
0.526
0.623
0.591
0.572
0.571
0.561
0.595
0.569
0.532
0.402
0.404
0.484
0.562
0.554
0.551
0.476
0.509
0.638
0.541
0.513
0.495
0.537
0.477
0.418
0.535
0.468
0.451
0.422
0.403
0.411
0.45
0.284
0.463
0.465
0.298
0.462
0.439
0.456
0.417
0.513
0.519
0.55
0.33
0.586
0.507
0.558
0.514
0.33
0.474
0.445
0.59
0.581
0.526
0.437
0.342
0.424
0.602
0.559
0.491
0.529
0.467
0.481
0.315
0.53
0.287
0.385
0.534
0.493
0.384
0.482
0.531
0.537
0.506
0.569
0.515
0.474
0.502
0.599
0.602
0.535
0.423
0.628
0.502
0.568
0.463
0.504
0.505
0.409
0.59
0.566
0.537
0.384
0.644
0.434
0.63
0.541
0.51
0.668
0.576
0.447
0.583
0.627
0.556
0.407
0.695
0.584
0.63
0.57
0.645
0.327
0.398
0.35
0.424
0.495
0.486
0.476
0.449
0.556
0.306
0.397
0.547
0.555
0.467
0.45
0.54
0.426
0.414
0.518
0.501
0.413
0.519
0.495
0.483
0.522
0.503
0.416
0.519
0.59
0.57
0.514
0.549
0.559
0.609
0.449
0.508
0.504
0.441
0.461
0.517
0.427
0.372
0.41
0.52
0.337
0.5
0.569
0.514
0.389
0.492
0.488
0.545
0.522
0.272
0.433
0.568
0.469
0.427
0.55
0.502
0.423
0.434
0.47
0.505
0.482
0.441
0.579
0.513
0.449
0.37
0.436
0.428
0.518
0.453
0.363
0.35
0.475
0.596
0.513
0.602
0.627
0.452
0.584
0.46
0.524
0.327
0.553
0.416
0.371
0.456
0.468
0.533
0.591
0.572
0.44
0.56
0.52
0.631
0.343
0.536
0.453
0.506
0.355
0.481
0.564
0.537
0.522
0.418
0.411
0.524
0.333
0.499
0.52
0.674
0.366
0.675
0.59
0.58
0.661
0.557
0.332
0.452
0.602
0.551
0.605
0.492
0.423
0.402
0.499
0.487
0.528
0.459
0.513
0.376
0.377
0.517
0.524
0.323
0.42
0.517
0.381
0.361
0.392
0.461
0.414
0.39
0.367
0.49
0.441
0.371
0.387
0.421
0.522
0.41
0.521
0.343
0.458
0.336
0.542
0.361
0.468
0.46
0.428
0.406
0.357
0.342
0.442
0.518
0.524
0.504
0.531
0.448
0.51
0.44
0.41
0.517
0.437
0.346
0.38
0.307
0.32
0.426
0.316
0.446
0.297
0.302
0.372
0.381
0.488
0.388
0.478
0.383
0.353
0.379
0.377
0.522
0.458
0.515
0.466
0.365
0.35
0.584
0.384
0.505
0.332
0.333
0.565
0.354
0.469
0.469
0.409
0.432
0.524
0.418
0.459
0.592
0.463
0.573
0.511
0.614
0.382
0.259
0.358
0.378
0.288
0.456
0.46
0.393
0.546
0.358
0.327
0.369
0.354
0.355
0.383
0.473
0.289
0.358
0.443
0.354
0.416
0.384
0.401
0.445
0.476
0.352
0.251
0.402
0.425
0.434
0.314
0.505
0.316
0.484
0.342
0.398
0.339
0.334
0.195
0.416
0.3
0.351
0.317
0.265
0.341
0.424
0.398
0.329
0.307
0.308
0.47
0.43
0.402
0.285
0.34
0.366
0.529
0.425
0.568
0.535
0.422
0.545
0.407
0.452
0.29
0.148
0.355
0.383
0.389
0.346
0.46
0.417
0.351
0.412
0.251
0.415
0.452
0.488
0.403
0.55
0.533
0.418
0.539
0.327
0.395
0.262
0.424
0.369
0.4
0.285
0.352
0.313
0.495
0.441
0.449
0.361
0.459
0.495
0.413
0.391
0.401
0.409
0.491
0.387
0.257
0.544
0.324
0.542
0.382
0.375
0.307
0.494
0.45
0.525
0.472
0.48
0.584
0.442
0.644
0.377
0.329
0.395
0.418
0.469
0.384
0.433
0.514
0.566
0.35
0.417
0.515
0.501
0.31
0.402
0.547
0.578
0.491
0.474
0.288
0.461
0.498
0.503
0.503
0.425
0.461
0.586
0.581
0.37
0.269
0.553
0.521
0.382
0.52
0.432
0.463
0.61
0.465
0.654
0.482
0.393
0.428
0.422
0.469
0.653
0.569
0.381
0.423
0.439
0.455
0.528
0.416
0.527
0.457
0.498
0.31
0.404
0.633
0.49
0.394
0.415
0.529
0.198
0.427
0.43
0.458
0.423
0.291
0.466
0.316
0.491
0.282
0.51
0.406
0.639
0.459
0.238
0.677
0.382
0.547
0.324
0.45
0.501
0.304
0.382
0.51
0.321
0.43
0.351
0.206
0.322
0.55
0.461
0.206
0.251
0.46
0.333
0.315
0.231
0.365
0.366
0.472
0.471
0.462
0.468
0.465
0.488
0.547
0.393
0.482
0.469
0.401
0.493
0.278
0.541
0.377
0.312
0.408
0.492
0.53
0.31
0.475
0.511
0.612
0.249
0.548
0.576
0.456
0.51
0.323
0.579
0.401
0.464
0.421
0.489
0.298
0.281
0.446
0.573
0.506
0.517
0.332
0.495
0.375
0.562
0.427
0.306
0.599
0.553
0.45
0.535
0.561
0.527
0.482
0.396
0.506
0.223
0.531
0.512
0.545
0.605
0.43
0.379
0.356
0.571
0.513
0.492
0.337
0.356
0.395
0.505
0.342
0.491
0.312
0.515
0.283
0.23
0.468
0.355
0.306
0.415
0.313
0.397
0.305
0.297
0.367
0.412
0.388
0.448
0.345
0.418
0.414
0.48
0.439
0.538
0.41
0.515
0.462
0.456
0.58
0.484
0.544
0.507
0.383
0.322
0.416
0.469
0.354
0.373
0.423
0.39
0.343
0.373
0.518
0.454
0.494
0.482
0.471
0.523
0.373
0.475
0.433
0.604
0.506
0.562
0.572
0.431
0.505
0.494
0.587
0.537
0.381
0.323
0.371
0.391
0.382
0.422
0.353
0.399
0.358
0.39
0.448
0.309
0.337
0.471
0.429
0.453
0.369
0.389
0.486
0.23
0.422
0.369
0.367
0.428
0.388
0.401
0.286
0.444
0.392
0.304
0.563
0.401
0.375
0.463
0.469
0.18
0.373
0.322
0.44
0.413
0.465
0.434
0.426
0.536
0.34
0.469
0.5
0.401
0.495
0.489
0.569
0.413
0.358
0.506
0.353
0.446
0.346
0.351
0.458
0.372
0.319
0.197
0.495
0.305
0.309
0.416
0.478
0.308
0.38
0.429
0.366
0.245
0.164
0.308
0.4
0.391
0.381
0.377
0.497
0.425
0.48
0.286
0.529
0.35
0.219
0.402
0.377
0.372
0.233
0.319
0.386
0.457
0.267
0.359
0.314
0.395
0.42
0.337
0.396
0.548
0.333
0.476
0.335
0.536
0.393
0.441
0.394
0.375
0.378
0.206
0.387
0.436
0.329
0.337
0.486
0.419
0.49
0.2
0.39
0.359
0.334
0.434
0.358
0.442
0.521
0.374
0.505
0.465
0.456
0.372
0.355
0.42
0.517
0.442
0.598
0.398
0.417
0.601
0.503
0.334
0.301
0.473
0.328
0.361
0.27
0.387
0.355
0.329
0.397
0.323
0.386
0.41
0.403
0.403
0.412
0.485
0.312
0.52
0.217
0.472
0.429
0.411
0.423
0.409
0.316
0.302
0.276
0.441
0.369
0.509
0.524
0.465
0.396
0.431
0.386
0.314
0.286
0.528
0.358
0.44
0.398
0.358
0.464
0.405
0.5
0.287
0.351
0.369
0.426
0.272
0.454
0.464
0.526
0.568
0.545
0.267
0.305
0.393
0.313
0.241
0.275
0.371
0.562
0.421
0.473
0.495
0.358
0.479
0.366
0.426
0.315
0.406
0.443
0.357
0.301
0.459
0.328
0.462
0.318
0.39
0.386
0.373
0.319
0.457
0.516
0.465
0.438
0.404
0.451
0.405
0.337
0.373
0.469
0.426
0.343
0.463
0.445
0.513
0.369
0.454
0.235
0.636
0.354
0.409
0.502
0.476
0.27
0.416
0.527
0.506
0.495
0.441
0.357
0.502
0.406
0.543
0.38
0.4
0.608
0.393
0.37
0.393
0.507
0.407
0.475
0.491
0.353
0.357
0.436
0.403
0.532
0.506
0.348
0.334
0.344
0.329
0.457
0.439
0.444
0.326
0.413
0.357
0.348
0.344
0.491
0.493
0.421
0.388
0.388
0.293
0.48
0.485
0.421
0.455
0.371
0.294
0.349
0.512
0.309
0.416
0.451
0.426
0.319
0.497
0.49
0.52
0.351
0.434
0.389
0.52
0.392
0.36
0.409
0.386
0.377
0.56
0.421
0.489
0.364
0.358
0.478
0.437
0.38
0.382
0.376
0.361
0.494
0.437
0.433
0.367
0.379
0.49
0.294
0.537
0.465
0.379
0.492
0.408
0.593
0.464
0.514
0.422
0.448
0.497
0.497
0.552
0.432
0.446
0.345
0.447
0.419
0.432
0.368
0.51
0.539
0.55
0.367
0.391
0.45
0.331
0.413
0.426
0.331
0.339
0.401
0.361
0.545
0.429
0.402
0.393
0.351
0.568
0.538
0.58
0.335
0.379
0.432
0.6
0.561
0.346
0.562
0.473
0.494
0.357
0.49
0.43
0.311
0.457
0.388
0.509
0.364
0.444
0.378
0.412
0.359
0.45
0.466
0.502
0.287
0.315
0.367
0.307
0.462
0.325
0.351
0.361
0.37
0.346
0.499
0.568
0.408
0.368
0.292
0.281
0.446
0.368
0.424
0.505
0.484
0.267
0.269
0.532
0.387
0.426
0.333
0.433
0.467
0.353
0.343
0.418
0.463
0.332
0.391
0.296
0.419
0.408
0.528
0.473
0.381
0.463
0.484
0.44
0.434
0.58
0.433
0.493
0.306
0.411
0.392
0.452
0.361
0.408
0.467
0.326
0.438
0.303
0.42
0.328
0.479
0.396
0.482
0.352
0.387
0.324
0.431
0.268
0.487
0.403
0.461
0.374
0.425
0.398
0.476
0.507
0.407
0.239
0.448
0.283
0.585
0.345
0.328
0.499
0.407
0.51
0.469
0.472
0.517
0.533
0.465
0.505
0.358
0.34
0.362
0.494
0.442
0.468
0.418
0.39
0.376
0.559
0.46
0.297
0.368
0.35
0.385
0.511
0.374
0.348
0.447
0.449
0.357
0.53
0.485
0.492
0.352
0.433
0.554
0.362
0.464
0.366
0.355
0.427
0.407
0.521
0.457
0.441
0.406
0.534
0.496
0.548
0.58
0.542
0.451
0.61
0.513
0.458
0.524
0.453
0.413
0.4
0.389
0.535
0.599
0.655
0.353
0.366
0.364
0.456
0.476
0.437
0.551
0.459
0.436
0.392
0.488
0.438
0.431
0.37
0.482
0.353
0.417
0.355
0.542
0.539
0.51
0.49
0.429
0.49
0.602
0.446
0.419
0.432
0.506
0.59
0.468
0.512
0.617
0.481
0.567
0.504
0.489
0.481
0.399
0.548
0.432
0.439
0.4
0.436
0.282
0.504
0.542
0.499
0.336
0.329
0.594
0.422
0.424
0.453
0.34
0.378
0.48
0.487
0.429
0.289
0.415
0.535
0.537
0.449
0.437
0.563
0.444
0.455
0.52
0.495
0.467
0.376
0.45
0.434
0.307
0.496
0.52
0.414
0.332
0.411
0.453
0.406
0.476
0.502
0.554
0.574
0.474
0.458
0.382
0.497
0.491
0.565
0.501
0.366
0.402
0.348
0.569
0.515
0.444
0.398
0.472
0.46
0.543
0.478
0.308
0.385
0.465
0.636
0.528
0.292
0.567
0.565
0.435
0.456
0.542
0.383
0.484
0.458
0.288
0.359
0.4
0.446
0.497
0.541
0.518
0.383
0.345
0.486
0.557
0.577
0.538
0.595
0.531
0.429
0.443
0.525
0.483
0.433
0.506
0.411
0.446
0.549
0.568
0.429
0.415
0.355
0.422
0.462
0.411
0.588
0.521
0.368
0.384
0.4
0.458
0.444
0.371
0.471
0.543
0.352
0.458
0.377
0.61
0.562
0.387
0.286
0.499
0.56
0.441
0.488
0.308
0.5
0.382
0.508
0.428
0.427
0.532
0.454
0.573
0.441
0.445
0.458
0.442
0.51
0.436
0.532
0.471
0.408
0.492
0.27
0.523
0.383
0.425
0.481
0.281
0.344
0.53
0.454
0.382
0.399
0.507
0.342
0.39
0.369
0.414
0.45
0.436
0.366
0.448
0.374
0.358
0.551
0.443
0.554
0.354
0.361
0.345
0.51
0.466
0.548
0.302
0.36
0.426
0.501
0.452
0.409
0.322
0.518
0.574
0.528
0.435
0.475
0.479
0.521
0.37
0.458
0.421
0.389
0.581
0.408
0.411
0.509
0.512
0.637
0.374
0.488
0.437
0.413
0.489
0.397
0.5
0.524
0.475
0.543
0.54
0.266
0.454
0.497
0.48
0.48
0.54
0.44
0.518
0.505
0.633
0.5
0.487
0.403
0.395
0.583
0.523
0.496
0.534
0.595
0.376
0.567
0.585
0.477
0.466
0.604
0.521
0.52
0.249
0.367
0.392
0.358
0.428
0.477
0.376
0.455
0.415
0.345
0.42
0.51
0.368
0.349
0.428
0.413
0.499
0.48
0.36
0.364
0.499
0.541
0.406
0.441
0.461
0.506
0.461
0.548
0.358
0.401
0.356
0.489
0.558
0.294
0.427
0.428
0.384
0.399
0.302
0.369
0.579
0.406
0.319
0.312
0.476
0.436
0.358
0.448
0.401
0.555
0.472
0.393
0.362
0.411
0.514
0.536
0.514
0.573
0.539
0.422
0.458
0.365
0.371
0.401
0.344
0.427
0.285
0.492
0.39
0.458
0.385
0.417
0.473
0.244
0.318
0.523
0.566
0.342
0.409
0.353
0.457
0.481
0.42
0.386
0.328
0.33
0.413
0.468
0.216
0.494
0.503
0.628
0.517
0.497
0.615
0.447
0.443
0.29
0.41
0.401
0.483
0.477
0.314
0.479
0.523
0.354
0.496
0.32
0.444
0.38
0.667
0.493
0.461
0.39
0.464
0.424
0.515
0.506
0.504
0.369
0.339
0.309
0.263
0.516
0.383
0.365
0.464
0.363
0.433
0.481
0.541
0.426
0.345
0.425
0.347
0.36
0.424
0.461
0.312
0.4
0.475
0.364
0.42
0.501
0.456
0.43
0.403
0.42
0.446
0.486
0.3
0.375
0.367
0.333
0.442
0.409
0.33
0.371
0.439
0.54
0.453
0.31
0.406
0.299
0.333
0.515
0.475
0.52
0.282
0.394
0.35
0.492
0.391
0.417
0.521
0.525
0.455
0.588
0.508
0.569
0.339
0.417
0.394
0.422
0.42
0.471
0.509
0.303
0.446
0.413
0.392
0.317
0.399
0.445
0.43
0.288
0.371
0.3
0.421
0.513
0.401
0.423
0.343
0.429
0.283
0.346
0.555
0.479
0.455
0.401
0.43
0.557
0.461
0.221
0.341
0.418
0.565
0.441
0.41
0.568
0.475
0.408
0.409
0.433
0.412
0.377
0.338
0.571
0.392
0.326
0.404
0.421
0.41
0.397
0.423
0.5
0.391
0.369
0.378
0.44
0.505
0.446
0.323
0.271
0.377
0.403
0.529
0.554
0.361
0.425
0.473
0.264
0.388
0.428
0.444
0.321
0.508
0.52
0.424
0.423
0.329
0.568
0.455
0.553
0.585
0.512
0.465
0.464
0.602
0.556
0.549
0.353
0.548
0.339
0.463
0.526
0.512
0.487
0.481
0.478
0.449
0.387
0.384
0.538
0.532
0.39
0.448
0.411
0.441
0.384
0.529
0.454
0.504
0.504
0.407
0.459
0.52
0.541
0.474
0.371
0.436
0.508
0.518
0.342
0.424
0.418
0.557
0.534
0.507
0.516
0.663
0.395
0.496
0.496
0.426
0.461
0.284
0.514
0.422
0.386
0.377
0.427
0.323
0.443
0.458
0.467
0.232
0.329
0.556
0.464
0.333
0.422
0.468
0.459
0.454
0.432
0.425
0.318
0.407
0.405
0.468
0.497
0.621
0.526
0.534
0.507
0.496
0.516
0.553
0.483
0.367
0.505
0.433
0.541
0.468
0.532
0.523
0.474
0.427
0.417
0.408
0.444
0.413
0.496
0.394
0.41
0.363
0.397
0.55
0.426
0.514
0.471
0.428
0.271
0.547
0.39
0.369
0.395
0.486
0.478
0.506
0.536
0.375
0.408
0.438
0.433
0.538
0.346
0.586
0.564
0.559
0.483
0.504
0.393
0.572
0.355
0.414
0.434
0.297
0.37
0.468
0.522
0.435
0.412
0.422
0.594
0.541
0.433
0.461
0.489
0.579
0.562
0.599
0.456
0.544
0.302
0.458
0.376
0.366
0.53
0.486
0.609
0.411
0.452
0.389
0.353
0.431
0.388
0.545
0.489
0.39
0.343
0.36
0.43
0.516
0.606
0.485
0.416
0.293
0.432
0.436
0.575
0.524
0.358
0.358
0.464
0.503
0.416
0.313
0.435
0.416
0.505
0.5
0.336
0.598
0.447
0.498
0.326
0.382
0.338
0.372
0.475
0.518
0.503
0.557
0.395
0.366
0.49
0.515
0.449
0.409
0.273
0.424
0.438
0.363
0.554
0.504
0.439
0.429
0.311
0.356
0.382
0.47
0.414
0.45
0.325
0.421
0.421
0.434
0.445
0.486
0.337
0.382
0.363
0.372
0.519
0.532
0.543
0.33
0.426
0.398
0.472
0.403
0.4
0.381
0.542
0.577
0.389
0.528
0.569
0.508
0.335
0.428
0.566
0.428
0.335
0.424
0.378
0.417
0.462
0.418
0.509
0.384
0.435
0.47
0.475
0.412
0.355
0.373
0.587
0.457
0.526
0.368
0.52
0.546
0.477
0.572
0.224
0.455
0.388
0.412
0.484
0.417
0.428
0.336
0.451
0.515
0.451
0.433
0.529
0.548
0.521
0.565
0.566
0.633
0.522
0.584
0.465
0.522
0.438
0.238
0.233
0.428
0.482
0.378
0.482
0.33
0.456
0.358
0.387
0.496
0.402
0.379
0.417
0.484
0.312
0.442
0.426
0.448
0.409
0.416
0.555
0.53
0.474
0.439
0.465
0.607
0.573
0.55
0.457
0.495
0.291
0.534
0.471
0.418
0.464
0.406
0.362
0.198
0.517
0.409
0.336
0.32
0.385
0.396
0.34
0.48
0.217
0.358
0.5
0.415
0.439
0.326
0.276
0.527
0.562
0.521
0.361
0.537
0.467
0.504
0.438
0.539
0.419
0.332
0.404
0.566
0.495
0.418
0.368
0.379
0.507
0.496
0.38
0.403
0.524
0.404
0.48
0.473
0.526
0.542
0.438
0.509
0.48
0.435
0.4
0.523
0.455
0.285
0.379
0.567
0.631
0.496
0.452
0.483
0.541
0.526
0.442
0.493
0.39
0.515
0.592
0.471
0.47
0.592
0.386
0.485
0.287
0.327
0.399
0.595
0.475
0.594
0.53
0.513
0.45
0.609
0.537
0.524
0.38
0.284
0.316
0.495
0.45
0.401
0.489
0.34
0.46
0.536
0.415
0.513
0.394
0.458
0.381
0.611
0.451
0.409
0.416
0.407
0.44
0.545
0.46
0.456
0.349
0.437
0.521
0.417
0.292
0.347
0.407
0.387
0.553
0.502
0.422
0.444
0.411
0.462
0.427
0.515
0.52
0.33
0.439
0.524
0.541
0.56
0.514
0.453
0.422
0.498
0.327
0.546
0.461
0.392
0.486
0.411
0.418
0.432
0.354
0.544
0.465
0.497
0.425
0.442
0.357
0.429
0.426
0.535
0.45
0.45
0.432
0.47
0.535
0.559
0.468
0.46
0.461
0.458
0.519
0.479
0.481
0.385
0.55
0.606
0.536
0.496
0.533
0.576
0.436
0.417
0.571
0.334
0.417
0.576
0.553
0.208
0.451
0.428
0.352
0.408
0.44
0.46
0.409
0.394
0.507
0.49
0.321
0.424
0.295
0.346
0.57
0.492
0.382
0.358
0.393
0.411
0.555
0.503
0.618
0.602
0.466
0.43
0.54
0.484
0.516
0.494
0.363
0.438
0.305
0.484
0.328
0.577
0.31
0.499
0.348
0.352
0.398
0.486
0.564
0.482
0.429
0.435
0.365
0.374
0.559
0.53
0.452
0.391
0.399
0.325
0.512
0.509
0.4
0.425
0.338
0.542
0.473
0.468
0.304
0.443
0.542
0.601
0.505
0.545
0.649
0.499
0.593
0.487
0.436
0.408
0.572
0.376
0.385
0.278
0.518
0.403
0.368
0.475
0.504
0.469
0.434
0.257
0.472
0.504
0.49
0.437
0.524
0.425
0.558
0.383
0.499
0.463
0.401
0.44
0.395
0.498
0.559
0.48
0.431
0.51
0.362
0.345
0.39
0.405
0.341
0.512
0.384
0.327
0.353
0.34
0.56
0.411
0.505
0.469
0.348
0.26
0.522
0.488
0.507
0.323
0.387
0.423
0.426
0.459
0.326
0.352
0.538
0.539
0.469
0.471
0.516
0.51
0.484
0.382
0.546
0.394
0.561
0.532
0.442
0.463
0.406
0.499
0.505
0.632
0.523
0.54
0.365
0.302
0.439
0.509
0.495
0.388
0.43
0.424
0.476
0.386
0.375
0.418
0.397
0.474
0.487
0.414
0.349
0.412
0.417
0.472
0.551
0.491
0.369
0.384
0.309
0.411
0.394
0.427
0.407
0.466
0.484
0.544
0.513
0.312
0.352
0.447
0.445
0.365
0.375
0.625
0.535
0.529
0.411
0.494
0.31
0.378
0.507
0.348
0.399
0.302
0.46
0.521
0.391
0.435
0.447
0.435
0.442
0.557
0.476
0.575
0.414
0.403
0.435
0.381
0.303
0.377
0.506
0.526
0.51
0.444
0.353
0.595
0.41
0.408
0.515
0.527
0.491
0.393
0.5
0.323
0.38
0.476
0.438
0.489
0.531
0.463
0.552
0.232
0.534
0.435
0.343
0.339
0.34
0.393
0.429
0.376
0.399
0.413
0.363
0.379
0.448
0.313
0.358
0.321
0.452
0.288
0.324
0.53
0.272
0.389
0.225
0.466
0.453
0.326
0.25
0.327
0.34
0.502
0.466
0.429
0.538
0.543
0.554
0.398
0.53
0.382
0.325
0.413
0.446
0.38
0.406
0.2
0.294
0.243
0.356
0.42
0.408
0.286
0.359
0.419
0.396
0.317
0.355
0.349
0.468
0.435
0.319
0.261
0.462
0.441
0.415
0.418
0.412
0.34
0.401
0.277
0.501
0.418
0.364
0.354
0.293
0.525
0.269
0.313
0.221
0.489
0.464
0.424
0.498
0.348
0.375
0.419
0.375
0.411
0.241
0.306
0.401
0.266
0.33
0.349
0.475
0.474
0.309
0.491
0.562
0.386
0.529
0.41
0.536
0.332
0.535
0.54
0.377
0.453
0.428
0.426
0.412
0.366
0.37
0.337
0.421
0.521
0.499
0.354
0.616
0.402
0.485
0.557
0.449
0.338
0.362
0.478
0.462
0.265
0.378
0.447
0.404
0.534
0.506
0.544
0.294
0.479
0.43
0.482
0.353
0.441
0.413
0.452
0.536
0.535
0.431
0.399
0.445
0.586
0.442
0.361
0.559
0.547
0.493
0.563
0.537
0.548
0.489
0.419
0.474
0.508
0.479
0.483
0.559
0.514
0.447
0.473
0.397
0.38
0.438
0.507
0.409
0.467
0.375
0.377
0.443
0.452
0.531
0.376
0.468
0.37
0.385
0.348
0.522
0.533
0.549
0.341
0.383
0.455
0.539
0.515
0.383
0.407
0.494
0.526
0.421
0.465
0.517
0.477
0.477
0.469
0.518
0.426
0.546
0.45
0.391
0.466
0.443
0.551
0.55
0.497
0.441
0.396
0.446
0.465
0.496
0.401
0.5
0.611
0.571
0.392
0.617
0.53
0.524
0.535
0.557
0.372
0.416
0.355
0.551
0.516
0.221
0.573
0.379
0.397
0.472
0.33
0.58
0.472
0.388
0.359
0.257
0.476
0.571
0.401
0.345
0.457
0.448
0.489
0.517
0.458
0.389
0.172
0.459
0.406
0.505
0.467
0.358
0.457
0.559
0.557
0.562
0.615
0.654
0.293
0.606
0.502
0.437
0.463
0.455
0.498
0.476
0.482
0.547
0.387
0.443
0.38
0.564
0.575
0.499
0.457
0.43
0.555
0.567
0.443
0.484
0.544
0.49
0.414
0.405
0.417
0.478
0.508
0.53
0.394
0.458
0.324
0.429
0.425
0.493
0.504
0.366
0.471
0.363
0.584
0.315
0.485
0.434
0.424
0.57
0.487
0.506
0.302
0.399
0.541
0.563
0.439
0.331
0.494
0.497
0.612
0.525
0.588
0.354
0.504
0.503
0.441
0.606
0.52
0.504
0.497
0.468
0.583
0.601
0.402
0.588
0.479
0.618
0.555
0.484
0.534
0.254
0.465
0.418
0.544
0.515
0.491
0.528
0.385
0.547
0.538
0.618
0.539
0.586
0.603
0.473
0.467
0.539
0.519
0.508
0.55
0.533
0.591
0.646
0.554
0.585
0.51
0.426
0.532
0.462
0.384
0.435
0.441
0.546
0.528
0.431
0.517
0.462
0.431
0.534
0.374
0.408
0.382
0.31
0.405
0.549
0.462
0.519
0.376
0.528
0.593
0.527
0.523
0.49
0.435
0.551
0.558
0.519
0.311
0.528
0.56
0.424
0.485
0.418
0.35
0.444
0.428
0.512
0.27
0.406
0.397
0.428
0.317
0.526
0.602
0.465
0.412
0.439
0.419
0.534
0.41
0.425
0.296
0.574
0.342
0.51
0.47
0.466
0.446
0.531
0.452
0.556
0.385
0.403
0.35
0.545
0.451
0.328
0.513
0.46
0.535
0.468
0.359
0.453
0.474
0.535
0.425
0.596
0.451
0.518
0.453
0.515
0.458
0.345
0.496
0.541
0.501
0.309
0.421
0.485
0.58
0.495
0.573
0.452
0.461
0.504
0.231
0.56
0.406
0.622
0.496
0.523
0.398
0.507
0.412
0.592
0.415
0.48
0.429
0.508
0.47
0.543
0.555
0.627
0.512
0.633
0.633
0.577
0.346
0.5
0.375
0.344
0.418
0.308
0.412
0.477
0.407
0.586
0.348
0.361
0.538
0.557
0.574
0.501
0.55
0.462
0.501
0.566
0.565
0.238
0.456
0.499
0.355
0.391
0.512
0.587
0.58
0.323
0.547
0.437
0.448
0.345
0.411
0.582
0.507
0.44
0.412
0.439
0.385
0.339
0.563
0.547
0.232
0.395
0.404
0.462
0.602
0.574
0.372
0.516
0.391
0.412
0.401
0.341
0.312
0.549
0.52
0.555
0.596
0.642
0.528
0.517
0.497
0.534
0.351
0.519
0.564
0.604
0.496
0.553
0.53
0.485
0.508
0.459
0.559
0.427
0.521
0.42
0.344
0.516
0.497
0.401
0.484
0.501
0.293
0.402
0.373
0.44
0.52
0.559
0.359
0.438
0.428
0.372
0.321
0.439
0.456
0.39
0.497
0.406
0.581
0.586
0.555
0.423
0.456
0.439
0.49
0.472
0.344
0.442
0.523
0.616
0.569
0.441
0.574
0.49
0.568
0.534
0.537
0.498
0.505
0.463
0.413
0.493
0.523
0.572
0.581
0.317
0.504
0.478
0.455
0.346
0.523
0.558
0.575
0.5
0.479
0.434
0.566
0.551
0.411
0.466
0.321
0.547
0.398
0.58
0.508
0.454
0.417
0.522
0.557
0.473
0.586
0.392
0.549
0.435
0.464
0.431
0.541
0.508
0.417
0.579
0.413
0.539
0.478
0.417
0.485
0.369
0.501
0.528
0.389
0.447
0.362
0.479
0.408
0.57
0.515
0.547
0.365
0.504
0.443
0.416
0.301
0.567
0.337
0.485
0.49
0.275
0.471
0.438
0.34
0.582
0.613
0.342
0.516
0.626
0.41
0.541
0.532
0.514
0.385
0.228
0.38
0.431
0.505
0.574
0.372
0.421
0.202
0.408
0.501
0.463
0.453
0.453
0.407
0.386
0.481
0.298
0.424
0.476
0.45
0.548
0.564
0.588
0.458
0.459
0.495
0.502
0.405
0.28
0.395
0.449
0.474
0.319
0.448
0.405
0.351
0.549
0.329
0.387
0.509
0.644
0.466
0.456
0.333
0.475
0.416
0.484
0.365
0.417
0.381
0.458
0.552
0.372
0.348
0.556
0.607
0.505
0.495
0.64
0.493
0.537
0.429
0.477
0.369
0.471
0.593
0.465
0.372
0.619
0.529
0.479
0.459
0.438
0.269
0.545
0.461
0.582
0.576
0.318
0.326
0.509
0.533
0.492
0.527
0.62
0.514
0.441
0.526
0.552
0.56
0.482
0.5
0.566
0.391
0.489
0.483
0.504
0.421
0.526
0.54
0.519
0.37
0.424
0.413
0.491
0.46
0.341
0.423
0.437
0.422
0.374
0.426
0.433
0.466
0.485
0.558
0.273
0.369
0.436
0.538
0.38
0.503
0.336
0.38
0.516
0.506
0.482
0.319
0.419
0.55
0.645
0.472
0.575
0.418
0.596
0.397
0.366
0.436
0.41
0.352
0.362
0.425
0.421
0.264
0.362
0.503
0.455
0.398
0.459
0.492
0.396
0.496
0.434
0.538
0.511
0.457
0.376
0.318
0.419
0.428
0.446
0.445
0.469
0.34
0.336
0.417
0.358
0.391
0.461
0.458
0.405
0.336
0.395
0.378
0.411
0.505
0.453
0.466
0.506
0.436
0.388
0.584
0.505
0.391
0.355
0.386
0.444
0.326
0.364
0.511
0.331
0.408
0.176
0.446
0.352
0.484
0.363
0.282
0.38
0.377
0.469
0.464
0.446
0.357
0.446
0.514
0.441
0.554
0.248
0.318
0.467
0.419
0.384
0.438
0.435
0.413
0.501
0.423
0.433
0.321
0.294
0.304
0.45
0.416
0.397
0.273
0.305
0.322
0.347
0.428
0.343
0.227
0.301
0.431
0.477
0.408
0.269
0.345
0.572
0.579
0.363
0.435
0.489
0.499
0.336
0.392
0.493
0.319
0.283
0.447
0.332
0.276
0.263
0.275
0.396
0.437
0.462
0.179
0.331
0.518
0.466
0.377
0.423
0.436
0.428
0.258
0.365
0.45
0.234
0.425
0.48
0.291
0.229
0.366
0.374
0.219
0.394
0.355
0.578
0.361
0.484
0.43
0.323
0.336
0.554
0.548
0.413
0.484
0.482
0.458
0.454
0.466
0.392
0.244
0.54
0.415
0.514
0.46
0.5
0.401
0.445
0.49
0.518
0.375
0.452
0.412
0.468
0.512
0.473
0.507
0.467
0.491
0.482
0.435
0.465
0.434
0.436
0.555
0.581
0.584
0.558
0.459
0.259
0.457
0.45
0.509
0.525
0.506
0.325
0.535
0.496
0.303
0.442
0.571
0.481
0.273
0.588
0.44
0.494
0.527
0.319
0.355
0.465
0.463
0.51
0.527
0.364
0.492
0.404
0.364
0.297
0.49
0.385
0.412
0.489
0.395
0.442
0.46
0.462
0.349
0.379
0.425
0.378
0.456
0.392
0.4
0.26
0.528
0.387
0.502
0.475
0.432
0.547
0.282
0.375
0.488
0.463
0.391
0.47
0.601
0.463
0.437
0.339
0.465
0.342
0.406
0.365
0.281
0.458
0.432
0.342
0.314
0.277
0.445
0.495
0.374
0.367
0.345
0.317
0.472
0.412
0.399
0.329
0.464
0.578
0.529
0.572
0.55
0.457
0.382
0.464
0.429
0.258
0.423
0.47
0.526
0.485
0.424
0.284
0.29
0.452
0.292
0.325
0.365
0.493
0.528
0.495
0.304
0.336
0.419
0.363
0.489
0.501
0.369
0.562
0.548
0.446
0.388
0.341
0.461
0.525
0.439
0.411
0.351
0.484
0.521
0.398
0.488
0.38
0.457
0.368
0.503
0.364
0.444
0.425
0.464
0.273
0.556
0.423
0.631
0.585
0.456
0.444
0.511
0.424
0.593
0.662
0.334
0.525
0.39
0.457
0.375
0.418
0.386
0.528
0.405
0.434
0.413
0.284
0.307
0.414
0.366
0.364
0.402
0.44
0.49
0.474
0.398
0.341
0.307
0.374
0.478
0.478
0.428
0.287
0.449
0.414
0.396
0.423
0.438
0.414
0.46
0.403
0.493
0.421
0.387
0.427
0.477
0.425
0.362
0.415
0.396
0.454
0.396
0.378
0.497
0.43
0.387
0.412
0.403
0.413
0.42
0.39
0.431
0.538
0.444
0.425
0.508
0.37
0.429
0.414
0.425
0.396
0.302
0.409
0.313
0.439
0.386
0.473
0.545
0.354
0.359
0.393
0.422
0.314
0.477
0.419
0.325
0.451
0.525
0.41
0.363
0.455
0.448
0.36
0.437
0.297
0.361
0.438
0.398
0.479
0.405
0.386
0.21
0.423
0.395
0.377
0.413
0.45
0.508
0.476
0.464
0.373
0.401
0.389
0.447
0.445
0.389
0.318
0.521
0.325
0.448
0.46
0.475
0.449
0.407
0.516
0.466
0.324
0.336
0.272
0.384
0.376
0.384
0.316
0.288
0.322
0.414
0.429
0.291
0.282
0.325
0.383
0.411
0.474
0.417
0.357
0.477
0.466
0.424
0.512
0.439
0.415
0.397
0.411
0.48
0.347
0.317
0.37
0.429
0.337
0.223
0.386
0.388
0.427
0.374
0.368
0.334
0.321
0.353
0.294
0.388
0.497
0.257
0.433
0.362
0.383
0.26
0.453
0.421
0.318
0.313
0.267
0.471
0.418
0.313
0.352
0.397
0.389
0.392
0.343
0.327
0.284
0.428
0.336
0.247
0.336
0.514
0.419
0.391
0.268
0.466
0.346
0.46
0.408
0.483
0.404
0.556
0.431
0.428
0.477
0.379
0.27
0.236
0.356
0.406
0.325
0.269
0.301
0.315
0.363
0.271
0.332
0.209
0.411
0.415
0.367
0.329
0.366
0.315
0.469
0.213
0.446
0.328
0.287
0.448
0.459
0.243
0.275
0.363
0.37
0.328
0.311
0.481
0.401
0.374
0.327
0.321
0.347
0.386
0.506
0.246
0.4
0.466
0.37
0.443
0.329
0.416
0.244
0.492
0.275
0.438
0.474
0.429
0.47
0.419
0.561
0.465
0.344
0.366
0.41
0.373
0.264
0.29
0.374
0.454
0.247
0.395
0.486
0.377
0.387
0.322
0.341
0.289
0.339
0.187
0.456
0.361
0.536
0.343
0.385
0.34
0.403
0.328
0.426
0.405
0.466
0.408
0.523
0.281
0.578
0.497
0.415
0.401
0.504
0.375
0.371
0.462
0.49
0.245
0.442
0.432
0.447
0.276
0.511
0.413
0.455
0.479
0.453
0.483
0.454
0.509
0.404
0.39
0.468
0.438
0.456
0.414
0.438
0.424
0.474
0.467
0.336
0.362
0.475
0.456
0.488
0.46
0.497
0.265
0.341
0.274
0.481
0.379
0.366
0.355
0.429
0.376
0.392
0.489
0.423
0.376
0.429
0.252
0.32
0.504
0.36
0.304
0.388
0.388
0.412
0.44
0.343
0.438
0.32
0.246
0.304
0.38
0.4
0.297
0.379
0.359
0.356
0.449
0.422
0.4
0.332
0.286
0.361
0.376
0.36
0.284
0.2
0.293
0.392
0.424
0.422
0.236
0.336
0.409
0.419
0.444
0.478
0.525
0.511
0.4
0.463
0.459
0.495
0.389
0.33
0.367
0.395
0.461
0.426
0.465
0.271
0.441
0.353
0.333
0.332
0.495
0.426
0.355
0.307
0.428
0.329
0.334
0.288
0.477
0.389
0.351
0.473
0.354
0.446
0.442
0.455
0.337
0.338
0.267
0.355
0.473
0.313
0.302
0.451
0.518
0.407
0.519
0.471
0.43
0.492
0.37
0.537
0.335
0.38
0.272
0.424
0.42
0.208
0.337
0.359
0.403
0.501
0.467
0.397
0.399
0.349
0.262
0.361
0.366
0.247
0.409
0.386
0.338
0.424
0.536
0.426
0.438
0.38
0.452
0.333
0.236
0.428
0.396
0.331
0.459
0.399
0.441
0.259
0.411
0.47
0.526
0.426
0.542
0.481
0.489
0.497
0.508
0.482
0.465
0.329
0.491
0.427
0.417
0.534
0.543
0.5
0.43
0.507
0.487
0.362
0.399
0.566
0.545
0.328
0.367
0.463
0.377
0.494
0.521
0.352
0.387
0.364
0.356
0.334
0.524
0.507
0.52
0.328
0.491
0.536
0.483
0.396
0.365
0.377
0.513
0.589
0.329
0.507
0.594
0.524
0.536
0.51
0.548
0.336
0.314
0.267
0.476
0.291
0.366
0.428
0.306
0.495
0.399
0.455
0.358
0.408
0.426
0.362
0.373
0.394
0.294
0.32
0.414
0.465
0.365
0.343
0.433
0.336
0.421
0.411
0.536
0.497
0.421
0.415
0.557
0.376
0.464
0.4
0.504
0.477
0.339
0.512
0.499
0.426
0.438
0.36
0.264
0.345
0.366
0.466
0.367
0.507
0.343
0.482
0.369
0.396
0.541
0.494
0.491
0.349
0.457
0.35
0.569
0.473
0.525
0.345
0.404
0.465
0.514
0.361
0.384
0.364
0.446
0.588
0.423
0.555
0.461
0.44
0.44
0.384
0.496
0.422
0.458
0.379
0.198
0.39
0.319
0.426
0.387
0.379
0.37
0.335
0.266
0.502
0.543
0.511
0.518
0.389
0.386
0.342
0.428
0.476
0.469
0.393
0.482
0.391
0.446
0.474
0.514
0.304
0.446
0.571
0.391
0.287
0.434
0.449
0.446
0.423
0.28
0.365
0.362
0.418
0.451
0.48
0.361
0.328
0.394
0.429
0.442
0.519
0.497
0.376
0.391
0.474
0.404
0.527
0.369
0.336
0.429
0.558
0.452
0.421
0.529
0.512
0.545
0.423
0.555
0.455
0.37
0.386
0.378
0.441
0.524
0.37
0.448
0.556
0.351
0.449
0.405
0.287
0.365
0.459
0.456
0.302
0.366
0.396
0.312
0.315
0.409
0.329
0.372
0.376
0.387
0.365
0.461
0.259
0.396
0.474
0.434
0.419
0.283
0.424
0.344
0.288
0.38
0.354
0.345
0.39
0.424
0.44
0.455
0.313
0.38
0.409
0.465
0.4
0.437
0.5
0.427
0.494
0.397
0.436
0.293
0.492
0.389
0.428
0.371
0.433
0.357
0.408
0.279
0.385
0.458
0.39
0.486
0.449
0.397
0.574
0.468
0.522
0.456
0.45
0.548
0.365
0.412
0.433
0.486
0.421
0.47
0.388
0.415
0.51
0.596
0.384
0.493
0.524
0.501
0.575
0.524
0.584
0.486
0.57
0.581
0.456
0.573
0.533
0.5
0.56
0.238
0.291
0.375
0.376
0.519
0.459
0.382
0.444
0.212
0.384
0.412
0.347
0.41
0.416
0.445
0.327
0.402
0.469
0.369
0.352
0.534
0.524
0.488
0.447
0.365
0.414
0.397
0.504
0.506
0.372
0.449
0.357
0.487
0.389
0.506
0.454
0.262
0.379
0.372
0.475
0.402
0.402
0.482
0.445
0.416
0.45
0.481
0.367
0.309
0.479
0.448
0.356
0.2
0.423
0.486
0.556
0.452
0.419
0.431
0.464
0.416
0.47
0.481
0.345
0.26
0.424
0.431
0.446
0.299
0.38
0.297
0.381
0.506
0.332
0.373
0.556
0.542
0.491
0.259
0.487
0.536
0.467
0.451
0.504
0.383
0.546
0.454
0.454
0.337
0.245
0.526
0.559
0.402
0.449
0.399
0.296
0.56
0.4
0.503
0.284
0.368
0.451
0.461
0.456
0.509
0.425
0.566
0.389
0.516
0.324
0.554
0.499
0.536
0.417
0.426
0.506
0.48
0.528
0.548
0.399
0.328
0.32
0.427
0.447
0.354
0.324
0.363
0.384
0.448
0.504
0.464
0.395
0.305
0.336
0.613
0.367
0.403
0.414
0.384
0.408
0.441
0.572
0.447
0.315
0.426
0.504
0.304
0.314
0.372
0.32
0.293
0.437
0.474
0.395
0.43
0.261
0.523
0.513
0.519
0.376
0.454
0.449
0.468
0.529
0.525
0.567
0.37
0.424
0.365
0.376
0.541
0.485
0.59
0.402
0.548
0.345
0.365
0.336
0.477
0.459
0.428
0.439
0.438
0.47
0.439
0.406
0.456
0.46
0.393
0.384
0.344
0.494
0.474
0.594
0.452
0.323
0.423
0.342
0.541
0.404
0.324
0.493
0.602
0.452
0.534
0.482
0.432
0.587
0.485
0.502
0.468
0.292
0.512
0.354
0.301
0.477
0.389
0.398
0.469
0.381
0.388
0.308
0.337
0.497
0.37
0.279
0.334
0.363
0.369
0.38
0.504
0.46
0.296
0.389
0.492
0.479
0.457
0.515
0.427
0.522
0.485
0.592
0.479
0.512
0.393
0.419
0.373
0.334
0.441
0.487
0.509
0.294
0.35
0.351
0.398
0.37
0.516
0.44
0.506
0.343
0.348
0.423
0.371
0.483
0.487
0.482
0.281
0.372
0.395
0.472
0.399
0.499
0.403
0.456
0.522
0.393
0.458
0.356
0.382
0.466
0.595
0.353
0.491
0.465
0.51
0.488
0.446
0.518
0.514
0.444
0.327
0.395
0.438
0.399
0.273
0.411
0.457
0.499
0.284
0.382
0.509
0.433
0.496
0.51
0.41
0.473
0.468
0.461
0.318
0.426
0.261
0.379
0.394
0.298
0.442
0.3
0.472
0.273
0.557
0.392
0.444
0.363
0.359
0.394
0.492
0.345
0.327
0.417
0.364
0.36
0.296
0.483
0.299
0.535
0.429
0.561
0.565
0.426
0.458
0.316
0.354
0.518
0.473
0.45
0.269
0.415
0.631
0.531
0.499
0.581
0.43
0.419
0.532
0.474
0.426
0.416
0.352
0.361
0.403
0.552
0.43
0.526
0.546
0.36
0.54
0.306
0.462
0.345
0.404
0.324
0.449
0.431
0.331
0.491
0.265
0.393
0.387
0.452
0.42
0.376
0.307
0.385
0.391
0.271
0.503
0.506
0.435
0.308
0.463
0.424
0.411
0.295
0.363
0.362
0.37
0.36
0.397
0.258
0.353
0.35
0.443
0.311
0.447
0.3
0.541
0.334
0.497
0.193
0.458
0.378
0.447
0.513
0.416
0.387
0.506
0.398
0.605
0.437
0.397
0.389
0.414
0.501
0.368
0.477
0.535
0.474
0.507
0.437
0.392
0.442
0.299
0.545
0.393
0.397
0.339
0.402
0.443
0.601
0.381
0.522
0.43
0.512
0.464
0.479
0.47
0.511
0.514
0.59
0.58
0.55
0.531
0.537
0.489
0.486
0.449
0.314
0.383
0.385
0.393
0.482
0.396
0.399
0.442
0.339
0.298
0.441
0.438
0.33
0.455
0.326
0.266
0.411
0.443
0.459
0.349
0.374
0.431
0.413
0.604
0.399
0.474
0.466
0.547
0.307
0.487
0.552
0.506
0.545
0.444
0.464
0.401
0.278
0.358
0.419
0.287
0.383
0.324
0.291
0.336
0.486
0.428
0.399
0.286
0.52
0.4
0.456
0.365
0.318
0.302
0.467
0.3
0.419
0.383
0.568
0.432
0.447
0.264
0.372
0.344
0.326
0.382
0.426
0.398
0.254
0.241
0.442
0.41
0.544
0.307
0.308
0.377
0.503
0.313
0.445
0.535
0.532
0.526
0.495
0.47
0.341
0.46
0.266
0.359
0.238
0.302
0.5
0.576
0.376
0.411
0.305
0.513
0.546
0.353
0.487
0.234
0.526
0.53
0.43
0.404
0.638
0.436
0.441
0.441
0.442
0.302
0.534
0.568
0.523
0.545
0.566
0.573
0.433
0.51
0.587
0.425
0.219
0.492
0.422
0.283
0.423
0.361
0.386
0.462
0.476
0.389
0.28
0.33
0.488
0.406
0.293
0.376
0.371
0.422
0.435
0.441
0.398
0.357
0.26
0.444
0.333
0.453
0.488
0.438
0.408
0.466
0.565
0.489
0.481
0.409
0.349
0.394
0.433
0.37
0.48
0.424
0.377
0.449
0.336
0.383
0.443
0.299
0.313
0.413
0.439
0.441
0.419
0.475
0.362
0.441
0.351
0.399
0.475
0.352
0.452
0.441
0.497
0.363
0.308
0.496
0.575
0.507
0.312
0.421
0.476
0.57
0.464
0.418
0.524
0.521
0.482
0.432
0.437
0.413
0.436
0.29
0.356
0.318
0.321
0.342
0.529
0.441
0.499
0.276
0.373
0.535
0.529
0.539
0.326
0.448
0.521
0.485
0.66
0.42
0.62
0.442
0.454
0.385
0.302
0.347
0.501
0.372
0.35
0.579
0.382
0.398
0.385
0.391
0.375
0.506
0.413
0.474
0.421
0.531
0.412
0.485
0.449
0.282
0.36
0.388
0.616
0.538
0.429
0.471
0.424
0.403
0.394
0.511
0.362
0.191
0.509
0.491
0.368
0.536
0.583
0.387
0.464
0.516
0.488
0.389
0.51
0.473
0.512
0.434
0.544
0.428
0.417
0.495
0.449
0.394
0.438
0.323
0.396
0.43
0.479
0.503
0.383
0.432
0.457
0.332
0.492
0.399
0.374
0.471
0.553
0.33
0.418
0.362
0.439
0.443
0.441
0.562
0.408
0.405
0.414
0.384
0.399
0.42
0.396
0.378
0.487
0.375
0.324
0.329
0.331
0.465
0.559
0.431
0.498
0.541
0.572
0.526
0.381
0.619
0.409
0.469
0.358
0.383
0.537
0.55
0.351
0.605
0.43
0.462
0.445
0.344
0.491
0.493
0.433
0.563
0.468
0.511
0.445
0.466
0.581
0.389
0.41
0.519
0.426
0.496
0.558
0.454
0.617
0.352
0.508
0.587
0.535
0.657
0.561
0.449
0.493
0.685
0.505
0.525
0.498
0.619
0.575
0.539
0.588
0.547
0.273
0.421
0.321
0.417
0.454
0.517
0.401
0.513
0.327
0.311
0.485
0.487
0.447
0.473
0.565
0.49
0.501
0.4
0.544
0.285
0.478
0.432
0.628
0.558
0.388
0.458
0.47
0.577
0.44
0.504
0.683
0.377
0.396
0.443
0.589
0.288
0.366
0.451
0.457
0.379
0.56
0.33
0.423
0.374
0.503
0.408
0.471
0.313
0.335
0.547
0.529
0.533
0.344
0.483
0.465
0.391
0.444
0.538
0.587
0.501
0.484
0.438
0.556
0.329
0.4
0.464
0.478
0.557
0.342
0.324
0.505
0.53
0.534
0.473
0.429
0.488
0.503
0.444
0.531
0.432
0.39
0.582
0.456
0.473
0.413
0.518
0.406
0.567
0.363
0.372
0.475
0.46
0.413
0.594
0.571
0.537
0.532
0.512
0.525
0.293
0.434
0.635
0.406
0.491
0.437
0.487
0.492
0.468
0.557
0.395
0.629
0.59
0.556
0.531
0.561
0.496
0.632
0.649
0.488
0.428
0.471
0.266
0.202
0.404
0.438
0.258
0.51
0.482
0.473
0.418
0.276
0.382
0.529
0.427
0.402
0.568
0.531
0.41
0.585
0.377
0.611
0.409
0.444
0.401
0.413
0.454
0.321
0.463
0.415
0.571
0.367
0.357
0.418
0.492
0.468
0.603
0.259
0.347
0.322
0.311
0.512
0.397
0.547
0.358
0.494
0.395
0.337
0.468
0.482
0.34
0.278
0.382
0.531
0.535
0.484
0.41
0.438
0.506
0.448
0.465
0.358
0.528
0.617
0.406
0.33
0.472
0.446
0.481
0.452
0.443
0.434
0.496
0.42
0.564
0.473
0.493
0.387
0.387
0.411
0.517
0.414
0.416
0.426
0.371
0.425
0.343
0.413
0.443
0.435
0.418
0.414
0.435
0.397
0.215
0.342
0.441
0.424
0.443
0.381
0.3
0.431
0.412
0.37
0.487
0.32
0.366
0.361
0.476
0.4
0.352
0.373
0.379
0.517
0.396
0.474
0.567
0.269
0.498
0.429
0.488
0.409
0.384
0.486
0.448
0.587
0.449
0.442
0.533
0.521
0.49
0.372
0.427
0.561
0.383
0.42
0.545
0.484
0.501
0.39
0.482
0.578
0.569
0.466
0.51
0.485
0.489
0.542
0.506
0.494
0.379
0.339
0.474
0.639
0.436
0.493
0.489
0.376
0.575
0.559
0.458
0.543
0.486
0.573
0.509
0.585
0.56
0.401
0.427
0.285
0.366
0.458
0.464
0.329
0.465
0.499
0.494
0.56
0.436
0.553
0.375
0.451
0.425
0.46
0.375
0.324
0.451
0.447
0.459
0.501
0.54
0.371
0.416
0.51
0.613
0.461
0.502
0.522
0.557
0.549
0.348
0.537
0.467
0.395
0.435
0.369
0.446
0.434
0.257
0.466
0.268
0.411
0.451
0.359
0.381
0.341
0.523
0.459
0.478
0.378
0.359
0.441
0.458
0.467
0.387
0.629
0.458
0.459
0.437
0.517
0.345
0.342
0.456
0.468
0.469
0.338
0.355
0.474
0.511
0.515
0.343
0.488
0.406
0.473
0.4
0.506
0.401
0.415
0.326
0.435
0.358
0.302
0.467
0.59
0.545
0.391
0.437
0.382
0.651
0.532
0.496
0.51
0.49
0.596
0.404
0.433
0.424
0.493
0.608
0.481
0.314
0.667
0.402
0.575
0.378
0.499
0.372
0.555
0.515
0.546
0.505
0.598
0.5
0.565
0.552
0.534
0.559
0.403
0.481
0.375
0.515
0.489
0.417
0.363
0.568
0.451
0.528
0.346
0.35
0.307
0.44
0.433
0.563
0.381
0.362
0.463
0.357
0.33
0.391
0.482
0.45
0.477
0.281
0.395
0.391
0.432
0.314
0.46
0.489
0.359
0.374
0.296
0.373
0.529
0.354
0.422
0.299
0.548
0.433
0.437
0.32
0.435
0.517
0.466
0.448
0.452
0.605
0.526
0.538
0.332
0.439
0.257
0.515
0.354
0.326
0.502
0.546
0.429
0.568
0.491
0.52
0.483
0.538
0.401
0.46
0.499
0.562
0.575
0.532
0.518
0.361
0.483
0.462
0.462
0.377
0.576
0.381
0.476
0.513
0.48
0.412
0.455
0.416
0.426
0.588
0.279
0.578
0.477
0.591
0.442
0.517
0.615
0.487
0.583
0.565
0.575
0.476
0.252
0.292
0.438
0.405
0.413
0.355
0.426
0.364
0.452
0.325
0.475
0.493
0.554
0.388
0.531
0.311
0.382
0.563
0.398
0.486
0.451
0.455
0.452
0.33
0.258
0.491
0.437
0.375
0.563
0.489
0.621
0.363
0.461
0.444
0.61
0.313
0.335
0.359
0.468
0.366
0.445
0.216
0.485
0.46
0.423
0.556
0.541
0.437
0.267
0.377
0.439
0.409
0.288
0.416
0.408
0.486
0.44
0.583
0.681
0.425
0.504
0.227
0.653
0.417
0.426
0.492
0.499
0.435
0.436
0.265
0.436
0.523
0.486
0.298
0.369
0.471
0.561
0.57
0.574
0.636
0.521
0.498
0.455
0.36
0.517
0.409
0.388
0.455
0.313
0.391
0.362
0.651
0.415
0.533
0.502
0.305
0.501
0.385
0.445
0.219
0.514
0.354
0.415
0.47
0.554
0.361
0.601
0.365
0.427
0.321
0.535
0.484
0.476
0.56
0.531
0.412
0.502
0.568
0.557
0.521
0.419
0.37
0.473
0.396
0.378
0.423
0.43
0.454
0.489
0.489
0.46
0.46
0.405
0.418
0.471
0.433
0.412
0.407
0.498
0.452
0.407
0.547
0.446
0.426
0.35
0.418
0.445
0.43
0.462
0.458
0.527
0.409
0.43
0.428
0.466
0.43
0.567
0.448
0.499
0.51
0.482
0.471
0.502
0.52
0.474
0.335
0.352
0.206
0.351
0.468
0.466
0.243
0.319
0.456
0.421
0.323
0.356
0.509
0.428
0.33
0.464
0.453
0.461
0.453
0.33
0.43
0.383
0.435
0.477
0.42
0.36
0.398
0.475
0.47
0.518
0.507
0.389
0.513
0.274
0.583
0.436
0.349
0.367
0.399
0.251
0.446
0.352
0.435
0.33
0.506
0.468
0.473
0.297
0.324
0.466
0.469
0.45
0.326
0.347
0.383
0.498
0.343
0.497
0.497
0.443
0.455
0.441
0.449
0.37
0.35
0.493
0.409
0.391
0.348
0.31
0.496
0.344
0.425
0.342
0.266
0.438
0.476
0.473
0.35
0.485
0.446
0.349
0.42
0.466
0.292
0.497
0.433
0.37
0.36
0.306
0.411
0.556
0.405
0.488
0.493
0.403
0.496
0.346
0.479
0.355
0.495
0.462
0.347
0.462
0.491
0.504
0.511
0.365
0.384
0.311
0.557
0.428
0.487
0.475
0.615
0.375
0.517
0.506
0.477
0.47
0.409
0.323
0.332
0.377
0.42
0.465
0.39
0.439
0.47
0.46
0.499
0.354
0.513
0.418
0.519
0.502
0.437
0.235
0.535
0.291
0.474
0.463
0.321
0.461
0.395
0.502
0.414
0.593
0.47
0.411
0.394
0.384
0.436
0.533
0.511
0.442
0.484
0.313
0.466
0.3
0.373
0.359
0.361
0.403
0.411
0.359
0.571
0.272
0.407
0.442
0.514
0.444
0.45
0.378
0.397
0.605
0.47
0.332
0.471
0.354
0.4
0.502
0.407
0.366
0.478
0.357
0.416
0.535
0.456
0.495
0.449
0.515
0.514
0.453
0.516
0.421
0.475
0.558
0.475
0.565
0.433
0.553
0.459
0.521
0.487
0.297
0.492
0.522
0.371
0.481
0.424
0.55
0.438
0.452
0.695
0.489
0.525
0.414
0.486
0.296
0.609
0.62
0.423
0.528
0.6
0.427
0.449
0.492
0.399
0.591
0.471
0.467
0.54
0.6
0.559
0.53
0.541
0.599
0.466
0.573
0.309
0.424
0.378
0.388
0.475
0.402
0.335
0.457
0.411
0.367
0.324
0.258
0.399
0.472
0.509
0.416
0.3
0.215
0.357
0.499
0.395
0.44
0.459
0.488
0.439
0.304
0.549
0.5
0.257
0.307
0.437
0.525
0.351
0.416
0.345
0.47
0.468
0.427
0.508
0.389
0.465
0.35
0.318
0.497
0.434
0.431
0.417
0.493
0.409
0.436
0.4
0.312
0.322
0.194
0.409
0.481
0.487
0.468
0.52
0.459
0.516
0.339
0.448
0.405
0.459
0.576
0.415
0.504
0.512
0.422
0.546
0.501
0.595
0.465
0.416
0.425
0.494
0.47
0.461
0.351
0.482
0.422
0.468
0.467
0.366
0.378
0.452
0.44
0.303
0.417
0.481
0.456
0.372
0.368
0.256
0.341
0.491
0.404
0.475
0.396
0.378
0.467
0.482
0.412
0.389
0.32
0.337
0.362
0.342
0.272
0.432
0.529
0.334
0.387
0.497
0.473
0.492
0.466
0.479
0.324
0.504
0.537
0.489
0.424
0.663
0.51
0.435
0.466
0.382
0.273
0.589
0.539
0.451
0.444
0.335
0.503
0.463
0.465
0.442
0.466
0.45
0.385
0.404
0.429
0.337
0.311
0.461
0.335
0.333
0.518
0.503
0.499
0.501
0.424
0.45
0.52
0.378
0.473
0.487
0.439
0.464
0.482
0.326
0.415
0.461
0.596
0.461
0.612
0.34
0.656
0.419
0.54
0.526
0.395
0.456
0.527
0.561
0.43
0.576
0.334
0.466
0.45
0.331
0.428
0.322
0.642
0.51
0.531
0.501
0.462
0.443
0.56
0.466
0.572
0.457
0.653
0.406
0.526
0.478
0.523
0.525
0.492
0.393
0.276
0.449
0.502
0.621
0.443
0.469
0.454
0.291
0.311
0.448
0.401
0.361
0.352
0.32
0.349
0.423
0.362
0.361
0.381
0.4
0.281
0.473
0.435
0.391
0.227
0.32
0.45
0.498
0.461
0.395
0.373
0.378
0.46
0.258
0.379
0.292
0.36
0.351
0.388
0.421
0.375
0.314
0.314
0.402
0.416
0.444
0.543
0.524
0.413
0.482
0.31
0.444
0.573
0.431
0.374
0.334
0.374
0.52
0.405
0.353
0.391
0.491
0.271
0.343
0.375
0.418
0.441
0.32
0.385
0.455
0.419
0.476
0.495
0.478
0.374
0.409
0.423
0.366
0.457
0.388
0.437
0.269
0.375
0.464
0.492
0.488
0.461
0.439
0.472
0.394
0.403
0.428
0.513
0.448
0.519
0.498
0.524
0.445
0.309
0.502
0.494
0.358
0.355
0.393
0.338
0.44
0.365
0.431
0.354
0.425
0.368
0.26
0.31
0.3
0.383
0.332
0.378
0.382
0.413
0.312
0.255
0.561
0.34
0.486
0.349
0.412
0.485
0.426
0.587
0.333
0.486
0.354
0.36
0.404
0.306
0.41
0.448
0.371
0.396
0.421
0.329
0.345
0.398
0.405
0.396
0.411
0.326
0.346
0.34
0.321
0.375
0.423
0.383
0.329
0.41
0.365
0.578
0.403
0.521
0.317
0.402
0.432
0.456
0.455
0.34
0.387
0.387
0.575
0.505
0.488
0.561
0.554
0.594
0.43
0.509
0.425
0.464
0.44
0.337
0.331
0.355
0.338
0.421
0.445
0.402
0.329
0.315
0.5
0.48
0.389
0.481
0.461
0.395
0.405
0.545
0.497
0.451
0.39
0.19
0.362
0.407
0.538
0.511
0.44
0.44
0.478
0.354
0.365
0.333
0.342
0.563
0.383
0.231
0.505
0.341
0.336
0.36
0.453
0.442
0.338
0.38
0.266
0.45
0.362
0.356
0.394
0.43
0.447
0.449
0.418
0.343
0.35
0.399
0.345
0.465
0.53
0.543
0.372
0.506
0.304
0.462
0.397
0.324
0.296
0.437
0.477
0.495
0.429
0.389
0.507
0.417
0.291
0.37
0.452
0.347
0.355
0.402
0.387
0.437
0.402
0.296
0.343
0.301
0.408
0.429
0.355
0.504
0.328
0.426
0.413
0.289
0.317
0.371
0.286
0.399
0.359
0.407
0.352
0.236
0.456
0.348
0.417
0.519
0.432
0.368
0.381
0.315
0.466
0.516
0.423
0.501
0.475
0.43
0.54
0.307
0.4
0.337
0.453
0.24
0.355
0.512
0.417
0.343
0.378
0.377
0.467
0.362
0.448
0.387
0.425
0.487
0.559
0.408
0.553
0.424
0.518
0.471
0.452
0.479
0.382
0.486
0.388
0.399
0.447
0.442
0.478
0.351
0.532
0.462
0.609
0.469
0.55
0.421
0.549
0.506
0.361
0.401
0.425
0.446
0.425
0.553
0.499
0.336
0.399
0.392
0.365
0.486
0.205
0.332
0.423
0.418
0.325
0.342
0.361
0.34
0.433
0.476
0.292
0.429
0.354
0.343
0.412
0.362
0.371
0.591
0.335
0.333
0.425
0.501
0.466
0.385
0.255
0.584
0.392
0.583
0.451
0.422
0.352
0.239
0.392
0.471
0.334
0.429
0.366
0.304
0.34
0.387
0.499
0.245
0.408
0.269
0.289
0.397
0.488
0.257
0.332
0.506
0.521
0.427
0.498
0.475
0.384
0.453
0.334
0.328
0.405
0.359
0.418
0.437
0.359
0.432
0.401
0.44
0.458
0.449
0.392
0.42
0.461
0.489
0.321
0.554
0.488
0.342
0.585
0.375
0.465
0.297
0.345
0.523
0.365
0.254
0.343
0.492
0.383
0.522
0.309
0.549
0.433
0.45
0.452
0.492
0.438
0.576
0.602
0.48
0.447
0.458
0.262
0.369
0.356
0.441
0.222
0.625
0.491
0.524
0.481
0.642
0.523
0.559
0.6
0.486
0.406
0.264
0.474
0.401
0.261
0.358
0.339
0.342
0.415
0.423
0.406
0.303
0.347
0.457
0.367
0.281
0.304
0.363
0.3
0.353
0.379
0.388
0.29
0.258
0.387
0.318
0.461
0.446
0.481
0.397
0.434
0.496
0.495
0.425
0.402
0.257
0.385
0.34
0.382
0.423
0.403
0.389
0.447
0.382
0.371
0.378
0.366
0.426
0.331
0.349
0.482
0.306
0.426
0.48
0.44
0.404
0.441
0.461
0.342
0.464
0.283
0.404
0.328
0.474
0.444
0.545
0.539
0.312
0.407
0.418
0.521
0.365
0.463
0.403
0.489
0.536
0.42
0.512
0.358
0.431
0.467
0.294
0.383
0.356
0.308
0.303
0.31
0.368
0.263
0.358
0.444
0.436
0.559
0.565
0.492
0.415
0.383
0.492
0.377
0.476
0.411
0.321
0.399
0.411
0.342
0.46
0.42
0.407
0.409
0.366
0.411
0.469
0.514
0.53
0.589
0.388
0.417
0.445
0.45
0.509
0.489
0.501
0.3
0.235
0.436
0.534
0.406
0.537
0.294
0.445
0.492
0.436
0.324
0.31
0.437
0.478
0.565
0.498
0.537
0.529
0.573
0.5
0.42
0.526
0.428
0.392
0.392
0.522
0.335
0.422
0.53
0.471
0.456
0.501
0.487
0.405
0.31
0.487
0.281
0.456
0.382
0.412
0.28
0.485
0.275
0.284
0.392
0.413
0.413
0.385
0.272
0.381
0.353
0.321
0.428
0.48
0.389
0.358
0.434
0.344
0.431
0.386
0.394
0.38
0.289
0.442
0.464
0.484
0.332
0.252
0.357
0.546
0.435
0.405
0.538
0.499
0.467
0.432
0.499
0.325
0.498
0.403
0.346
0.547
0.542
0.469
0.611
0.543
0.564
0.463
0.441
0.473
0.469
0.465
0.499
0.357
0.391
0.51
0.347
0.483
0.426
0.608
0.377
0.504
0.383
0.491
0.506
0.552
0.449
0.471
0.504
0.479
0.667
0.379
0.501
0.482
0.453
0.391
0.372
0.537
0.477
0.707
0.492
0.547
0.538
0.459
0.298
0.294
0.477
0.349
0.484
0.248
0.557
0.381
0.214
0.374
0.575
0.437
0.391
0.43
0.273
0.474
0.491
0.437
0.437
0.379
0.435
0.598
0.547
0.457
0.42
0.514
0.533
0.496
0.489
0.58
0.553
0.613
0.38
0.388
0.382
0.362
0.417
0.465
0.458
0.35
0.354
0.449
0.285
0.435
0.462
0.516
0.41
0.412
0.478
0.423
0.524
0.331
0.39
0.531
0.443
0.524
0.504
0.459
0.418
0.52
0.326
0.506
0.27
0.422
0.533
0.502
0.428
0.276
0.41
0.498
0.581
0.413
0.36
0.426
0.474
0.444
0.458
0.507
0.593
0.423
0.555
0.427
0.515
0.443
0.48
0.522
0.538
0.336
0.372
0.528
0.457
0.486
0.468
0.551
0.525
0.53
0.442
0.54
0.377
0.432
0.56
0.47
0.526
0.607
0.533
0.599
0.427
0.562
0.354
0.537
0.497
0.608
0.53
0.577
0.49
0.49
0.616
0.568
0.391
0.281
0.439
0.405
0.317
0.405
0.277
0.363
0.44
0.453
0.274
0.412
0.361
0.488
0.407
0.382
0.499
0.401
0.432
0.468
0.429
0.617
0.438
0.453
0.368
0.423
0.395
0.5
0.453
0.418
0.327
0.412
0.444
0.32
0.523
0.404
0.488
0.396
0.399
0.285
0.455
0.524
0.531
0.39
0.34
0.511
0.337
0.499
0.474
0.436
0.369
0.396
0.517
0.43
0.324
0.433
0.327
0.402
0.636
0.416
0.493
0.574
0.379
0.465
0.399
0.512
0.38
0.358
0.317
0.446
0.388
0.469
0.284
0.364
0.531
0.522
0.464
0.443
0.414
0.406
0.414
0.445
0.518
0.36
0.351
0.484
0.303
0.396
0.34
0.486
0.472
0.38
0.374
0.42
0.388
0.375
0.358
0.395
0.489
0.405
0.495
0.32
0.434
0.446
0.367
0.357
0.289
0.412
0.466
0.417
0.356
0.452
0.441
0.577
0.4
0.485
0.433
0.376
0.495
0.269
0.538
0.269
0.388
0.525
0.439
0.533
0.494
0.591
0.639
0.552
0.536
0.434
0.49
0.47
0.357
0.429
0.377
0.484
0.278
0.489
0.443
0.427
0.37
0.591
0.493
0.481
0.512
0.435
0.447
0.514
0.282
0.453
0.494
0.559
0.519
0.404
0.492
0.44
0.6
0.36
0.498
0.482
0.515
0.595
0.474
0.439
0.504
0.466
0.451
0.484
0.518
0.432
0.455
0.393
0.429
0.451
0.465
0.505
0.399
0.43
0.388
0.429
0.364
0.47
0.464
0.414
0.372
0.445
0.441
0.45
0.542
0.433
0.484
0.406
0.551
0.507
0.447
0.523
0.517
0.538
0.495
0.475
0.339
0.427
0.355
0.417
0.339
0.405
0.338
0.476
0.408
0.411
0.483
0.43
0.326
0.435
0.333
0.42
0.437
0.253
0.476
0.474
0.562
0.448
0.457
0.501
0.453
0.56
0.468
0.372
0.536
0.276
0.481
0.391
0.498
0.368
0.435
0.508
0.455
0.476
0.456
0.258
0.475
0.559
0.503
0.374
0.537
0.402
0.515
0.321
0.394
0.414
0.355
0.394
0.316
0.359
0.39
0.444
0.575
0.497
0.518
0.354
0.36
0.62
0.346
0.427
0.398
0.441
0.577
0.422
0.539
0.674
0.464
0.573
0.436
0.46
0.247
0.521
0.375
0.585
0.549
0.528
0.53
0.533
0.37
0.328
0.522
0.467
0.421
0.514
0.457
0.494
0.381
0.451
0.562
0.419
0.387
0.391
0.397
0.421
0.375
0.455
0.491
0.533
0.38
0.363
0.404
0.348
0.429
0.462
0.332
0.452
0.385
0.445
0.339
0.455
0.389
0.446
0.468
0.378
0.425
0.374
0.388
0.422
0.387
0.315
0.457
0.306
0.453
0.529
0.415
0.348
0.434
0.544
0.511
0.512
0.584
0.511
0.443
0.465
0.462
0.257
0.339
0.386
0.397
0.295
0.516
0.32
0.456
0.231
0.363
0.368
0.504
0.449
0.505
0.512
0.347
0.493
0.453
0.328
0.5
0.565
0.559
0.565
0.528
0.507
0.414
0.319
0.506
0.494
0.478
0.436
0.48
0.414
0.489
0.454
0.391
0.526
0.413
0.428
0.625
0.452
0.474
0.507
0.527
0.555
0.531
0.392
0.311
0.39
0.377
0.472
0.372
0.408
0.475
0.407
0.435
0.323
0.499
0.474
0.231
0.392
0.368
0.493
0.446
0.468
0.281
0.505
0.338
0.446
0.332
0.42
0.521
0.529
0.435
0.372
0.566
0.505
0.473
0.495
0.411
0.402
0.383
0.407
0.263
0.466
0.457
0.394
0.285
0.427
0.291
0.424
0.455
0.357
0.297
0.261
0.52
0.512
0.397
0.338
0.401
0.596
0.658
0.534
0.464
0.373
0.473
0.496
0.538
0.3
0.446
0.436
0.275
0.543
0.453
0.282
0.477
0.395
0.538
0.324
0.418
0.356
0.388
0.461
0.452
0.475
0.522
0.426
0.474
0.418
0.509
0.276
0.54
0.481
0.481
0.424
0.37
0.47
0.599
0.436
0.46
0.606
0.549
0.604
0.472
0.467
0.413
0.507
0.398
0.336
0.525
0.628
0.414
0.63
0.238
0.406
0.377
0.628
0.479
0.534
0.552
0.576
0.441
0.463
0.624
0.389
0.441
0.287
0.397
0.371
0.434
0.381
0.45
0.482
0.443
0.597
0.428
0.485
0.52
0.39
0.47
0.551
0.507
0.542
0.392
0.489
0.476
0.38
0.537
0.403
0.589
0.441
0.479
0.47
0.403
0.404
0.469
0.499
0.505
0.552
0.434
0.534
0.416
0.619
0.343
0.449
0.622
0.456
0.623
0.522
0.575
0.553
0.39
0.401
0.338
0.417
0.428
0.484
0.367
0.33
0.336
0.426
0.399
0.445
0.398
0.359
0.49
0.317
0.424
0.43
0.4
0.223
0.385
0.382
0.357
0.52
0.426
0.492
0.317
0.522
0.516
0.512
0.521
0.462
0.462
0.431
0.483
0.372
0.27
0.419
0.413
0.363
0.235
0.422
0.421
0.331
0.456
0.417
0.345
0.322
0.367
0.386
0.358
0.383
0.24
0.339
0.505
0.551
0.337
0.385
0.469
0.374
0.383
0.312
0.461
0.258
0.279
0.497
0.485
0.241
0.384
0.389
0.421
0.538
0.406
0.338
0.453
0.448
0.485
0.501
0.536
0.536
0.456
0.512
0.365
0.48
0.305
0.479
0.303
0.48
0.378
0.324
0.445
0.492
0.393
0.408
0.42
0.453
0.594
0.369
0.47
0.363
0.465
0.498
0.453
0.455
0.439
0.309
0.575
0.479
0.386
0.35
0.654
0.467
0.59
0.271
0.394
0.566
0.409
0.597
0.344
0.426
0.378
0.456
0.237
0.374
0.453
0.485
0.449
0.503
0.485
0.302
0.423
0.298
0.503
0.451
0.545
0.503
0.375
0.534
0.48
0.48
0.566
0.365
0.536
0.519
0.208
0.511
0.389
0.444
0.424
0.311
0.526
0.344
0.41
0.431
0.381
0.433
0.437
0.401
0.342
0.339
0.567
0.481
0.434
0.392
0.457
0.301
0.481
0.384
0.403
0.482
0.506
0.38
0.457
0.424
0.439
0.377
0.515
0.428
0.548
0.356
0.511
0.338
0.593
0.494
0.373
0.432
0.438
0.374
0.176
0.41
0.415
0.464
0.563
0.236
0.499
0.465
0.425
0.361
0.489
0.462
0.457
0.442
0.483
0.531
0.383
0.337
0.543
0.497
0.388
0.552
0.481
0.59
0.41
0.591
0.445
0.463
0.391
0.547
0.608
0.568
0.434
0.578
0.43
0.56
0.564
0.472
0.518
0.452
0.621
0.498
0.607
0.433
0.357
0.646
0.601
0.609
0.629
0.597
0.474
0.455
0.349
0.382
0.295
0.362
0.48
0.409
0.426
0.351
0.33
0.437
0.419
0.355
0.475
0.503
0.269
0.32
0.377
0.422
0.467
0.545
0.34
0.487
0.548
0.527
0.402
0.347
0.391
0.459
0.304
0.485
0.283
0.44
0.275
0.461
0.281
0.318
0.539
0.308
0.427
0.481
0.539
0.463
0.499
0.53
0.409
0.537
0.359
0.368
0.269
0.467
0.23
0.222
0.312
0.403
0.432
0.389
0.38
0.406
0.443
0.432
0.532
0.503
0.403
0.374
0.4
0.459
0.328
0.528
0.534
0.472
0.549
0.515
0.429
0.369
0.642
0.316
0.5
0.451
0.645
0.499
0.404
0.553
0.478
0.526
0.203
0.494
0.442
0.358
0.319
0.282
0.324
0.492
0.414
0.396
0.418
0.326
0.568
0.483
0.534
0.377
0.39
0.532
0.279
0.425
0.382
0.469
0.439
0.368
0.349
0.278
0.438
0.518
0.262
0.546
0.459
0.331
0.523
0.323
0.406
0.335
0.553
0.525
0.35
0.344
0.437
0.419
0.45
0.393
0.371
0.281
0.595
0.523
0.457
0.367
0.548
0.55
0.45
0.552
0.341
0.381
0.415
0.34
0.427
0.384
0.473
0.413
0.508
0.315
0.525
0.521
0.389
0.404
0.304
0.328
0.353
0.496
0.537
0.364
0.366
0.538
0.484
0.537
0.437
0.359
0.33
0.528
0.585
0.369
0.483
0.582
0.512
0.501
0.565
0.39
0.428
0.532
0.362
0.313
0.475
0.6
0.349
0.466
0.363
0.38
0.342
0.576
0.481
0.523
0.388
0.412
0.255
0.495
0.562
0.468
0.449
0.616
0.389
0.411
0.554
0.415
0.492
0.442
0.489
0.308
0.487
0.576
0.617
0.492
0.423
0.584
0.35
0.489
0.352
0.409
0.378
0.385
0.32
0.426
0.367
0.43
0.333
0.409
0.472
0.435
0.353
0.435
0.369
0.293
0.399
0.44
0.467
0.331
0.467
0.418
0.489
0.536
0.525
0.556
0.446
0.377
0.408
0.526
0.52
0.412
0.401
0.345
0.419
0.422
0.387
0.469
0.4
0.527
0.375
0.345
0.29
0.345
0.522
0.42
0.273
0.452
0.297
0.344
0.369
0.41
0.353
0.436
0.345
0.335
0.438
0.502
0.48
0.314
0.385
0.487
0.411
0.564
0.329
0.415
0.399
0.436
0.483
0.528
0.478
0.478
0.554
0.415
0.529
0.412
0.418
0.468
0.348
0.35
0.374
0.32
0.376
0.398
0.453
0.271
0.472
0.43
0.427
0.378
0.434
0.477
0.439
0.32
0.594
0.358
0.578
0.365
0.263
0.349
0.294
0.466
0.533
0.554
0.502
0.514
0.411
0.355
0.242
0.449
0.402
0.518
0.403
0.454
0.378
0.28
0.49
0.36
0.406
0.371
0.347
0.413
0.488
0.428
0.514
0.345
0.48
0.581
0.547
0.314
0.44
0.3
0.529
0.41
0.453
0.619
0.502
0.443
0.594
0.304
0.498
0.48
0.416
0.461
0.467
0.554
0.477
0.469
0.36
0.554
0.499
0.267
0.322
0.319
0.326
0.394
0.47
0.326
0.522
0.297
0.506
0.348
0.208
0.33
0.464
0.501
0.495
0.411
0.435
0.394
0.433
0.44
0.42
0.47
0.368
0.442
0.35
0.411
0.299
0.409
0.294
0.453
0.466
0.453
0.439
0.284
0.447
0.415
0.418
0.499
0.485
0.494
0.504
0.576
0.498
0.5
0.231
0.364
0.456
0.441
0.458
0.454
0.362
0.344
0.498
0.612
0.44
0.527
0.414
0.519
0.39
0.479
0.515
0.595
0.421
0.517
0.348
0.471
0.403
0.548
0.573
0.532
0.512
0.491
0.505
0.442
0.407
0.529
0.559
0.464
0.409
0.472
0.471
0.547
0.523
0.518
0.517
0.519
0.632
0.483
0.563
0.562
0.35
0.46
0.457
0.442
0.338
0.49
0.449
0.484
0.287
0.489
0.46
0.341
0.404
0.441
0.518
0.414
0.496
0.515
0.396
0.44
0.513
0.438
0.475
0.475
0.328
0.373
0.41
0.604
0.557
0.488
0.468
0.46
0.485
0.577
0.567
0.407
0.414
0.341
0.419
0.533
0.476
0.334
0.379
0.373
0.437
0.313
0.468
0.35
0.421
0.428
0.531
0.436
0.426
0.286
0.453
0.553
0.503
0.535
0.577
0.567
0.645
0.399
0.446
0.396
0.384
0.481
0.49
0.317
0.368
0.451
0.499
0.371
0.427
0.472
0.365
0.404
0.339
0.433
0.491
0.626
0.443
0.446
0.387
0.503
0.373
0.486
0.504
0.363
0.371
0.368
0.507
0.507
0.389
0.507
0.606
0.559
0.621
0.398
0.494
0.461
0.438
0.498
0.486
0.585
0.628
0.389
0.589
0.429
0.59
0.298
0.522
0.586
0.449
0.444
0.654
0.558
0.488
0.618
0.494
0.489
0.428
0.385
0.284
0.337
0.351
0.441
0.507
0.288
0.3
0.391
0.437
0.273
0.451
0.469
0.496
0.484
0.358
0.472
0.542
0.415
0.581
0.354
0.341
0.3
0.404
0.497
0.458
0.363
0.403
0.284
0.403
0.378
0.358
0.449
0.359
0.431
0.346
0.324
0.375
0.32
0.427
0.48
0.455
0.374
0.362
0.408
0.469
0.44
0.502
0.32
0.497
0.394
0.494
0.431
0.242
0.462
0.58
0.518
0.418
0.521
0.581
0.545
0.509
0.457
0.553
0.425
0.428
0.447
0.409
0.459
0.478
0.43
0.452
0.539
0.439
0.477
0.302
0.423
0.312
0.442
0.361
0.454
0.444
0.374
0.401
0.304
0.427
0.285
0.424
0.454
0.515
0.436
0.44
0.428
0.338
0.327
0.572
0.457
0.319
0.41
0.347
0.453
0.465
0.362
0.378
0.436
0.48
0.508
0.464
0.313
0.378
0.552
0.594
0.36
0.447
0.48
0.502
0.504
0.245
0.41
0.337
0.5
0.511
0.522
0.479
0.47
0.457
0.511
0.47
0.456
0.512
0.452
0.478
0.43
0.461
0.427
0.333
0.538
0.306
0.498
0.545
0.421
0.445
0.367
0.493
0.482
0.452
0.452
0.358
0.337
0.635
0.558
0.508
0.501
0.399
0.511
0.371
0.464
0.371
0.533
0.535
0.419
0.528
0.612
0.652
0.506
0.467
0.379
0.394
0.475
0.342
0.462
0.367
0.452
0.201
0.392
0.308
0.385
0.473
0.359
0.415
0.378
0.481
0.31
0.417
0.273
0.461
0.522
0.396
0.508
0.453
0.397
0.429
0.475
0.387
0.475
0.541
0.333
0.279
0.441
0.486
0.416
0.34
0.442
0.355
0.507
0.508
0.332
0.388
0.461
0.487
0.313
0.44
0.31
0.393
0.425
0.529
0.433
0.428
0.433
0.39
0.554
0.486
0.42
0.443
0.52
0.586
0.474
0.514
0.295
0.314
0.455
0.545
0.407
0.401
0.279
0.465
0.526
0.57
0.351
0.372
0.419
0.438
0.495
0.459
0.592
0.566
0.468
0.499
0.523
0.429
0.356
0.398
0.377
0.284
0.278
0.451
0.565
0.528
0.502
0.615
0.5
0.558
0.386
0.448
0.43
0.521
0.571
0.438
0.51
0.569
0.532
0.46
0.486
0.518
0.412
0.645
0.469
0.534
0.456
0.445
0.566
0.594
0.617
0.537
0.52
0.536
0.471
0.414
0.471
0.411
0.544
0.408
0.613
0.433
0.429
0.431
0.316
0.504
0.285
0.449
0.486
0.455
0.354
0.514
0.231
0.417
0.32
0.453
0.465
0.426
0.323
0.307
0.27
0.379
0.534
0.441
0.427
0.377
0.415
0.306
0.439
0.483
0.574
0.339
0.435
0.462
0.362
0.372
0.192
0.393
0.573
0.472
0.402
0.364
0.45
0.511
0.595
0.41
0.547
0.362
0.446
0.387
0.346
0.263
0.409
0.293
0.399
0.37
0.497
0.291
0.267
0.461
0.317
0.403
0.535
0.444
0.39
0.345
0.325
0.361
0.332
0.364
0.424
0.498
0.394
0.478
0.542
0.554
0.443
0.487
0.245
0.473
0.456
0.442
0.425
0.441
0.494
0.505
0.451
0.515
0.397
0.57
0.509
0.595
0.431
0.422
0.421
0.269
0.435
0.413
0.511
0.335
0.335
0.352
0.424
0.317
0.295
0.498
0.383
0.419
0.341
0.273
0.297
0.497
0.363
0.504
0.345
0.394
0.411
0.367
0.341
0.549
0.55
0.416
0.274
0.361
0.427
0.587
0.441
0.401
0.411
0.323
0.251
0.481
0.375
0.447
0.26
0.414
0.245
0.449
0.476
0.35
0.351
0.434
0.313
0.374
0.374
0.288
0.471
0.41
0.425
0.339
0.423
0.511
0.383
0.533
0.437
0.44
0.251
0.263
0.481
0.427
0.341
0.243
0.325
0.341
0.428
0.355
0.329
0.401
0.395
0.539
0.362
0.251
0.473
0.473
0.549
0.407
0.476
0.402
0.319
0.527
0.386
0.317
0.273
0.315
0.547
0.365
0.373
0.562
0.447
0.442
0.41
0.387
0.389
0.423
0.495
0.471
0.527
0.644
0.397
0.378
0.301
0.513
0.321
0.294
0.363
0.534
0.485
0.552
0.377
0.524
0.585
0.631
0.439
0.424
0.463
0.406
0.415
0.372
0.45
0.361
0.303
0.447
0.267
0.445
0.312
0.435
0.424
0.563
0.383
0.396
0.329
0.523
0.436
0.439
0.503
0.48
0.486
0.495
0.489
0.415
0.397
0.537
0.475
0.453
0.551
0.551
0.405
0.498
0.436
0.638
0.487
0.571
0.566
0.315
0.495
0.571
0.409
0.613
0.463
0.277
0.25
0.381
0.428
0.499
0.382
0.369
0.308
0.413
0.296
0.379
0.497
0.441
0.448
0.441
0.467
0.338
0.357
0.317
0.219
0.373
0.37
0.239
0.444
0.504
0.333
0.517
0.481
0.449
0.492
0.359
0.531
0.414
0.546
0.49
0.304
0.303
0.423
0.311
0.348
0.421
0.46
0.424
0.436
0.381
0.445
0.37
0.291
0.419
0.405
0.486
0.187
0.387
0.48
0.461
0.207
0.489
0.507
0.339
0.256
0.311
0.458
0.374
0.386
0.457
0.492
0.452
0.338
0.35
0.284
0.234
0.279
0.406
0.294
0.44
0.506
0.305
0.392
0.627
0.487
0.361
0.421
0.47
0.404
0.439
0.325
0.549
0.308
0.275
0.465
0.581
0.427
0.376
0.479
0.168
0.422
0.413
0.45
0.324
0.492
0.423
0.304
0.51
0.446
0.453
0.412
0.481
0.378
0.452
0.557
0.533
0.461
0.413
0.33
0.515
0.436
0.429
0.435
0.386
0.218
0.346
0.467
0.308
0.428
0.384
0.408
0.586
0.376
0.366
0.512
0.438
0.351
0.367
0.427
0.391
0.478
0.24
0.495
0.407
0.384
0.437
0.435
0.377
0.399
0.488
0.455
0.452
0.514
0.511
0.481
0.429
0.555
0.505
0.544
0.473
0.413
0.412
0.377
0.503
0.42
0.458
0.346
0.543
0.403
0.441
0.416
0.38
0.51
0.44
0.413
0.396
0.308
0.322
0.383
0.468
0.447
0.481
0.382
0.335
0.471
0.473
0.454
0.394
0.468
0.321
0.363
0.446
0.303
0.31
0.409
0.514
0.348
0.358
0.466
0.38
0.478
0.286
0.418
0.285
0.306
0.381
0.252
0.508
0.483
0.39
0.497
0.461
0.499
0.502
0.318
0.552
0.426
0.443
0.351
0.479
0.497
0.416
0.464
0.489
0.33
0.464
0.398
0.583
0.419
0.565
0.476
0.513
0.555
0.499
0.378
0.505
0.512
0.473
0.574
0.459
0.395
0.439
0.427
0.486
0.266
0.289
0.237
0.286
0.377
0.307
0.373
0.221
0.308
0.383
0.351
0.321
0.368
0.358
0.338
0.396
0.348
0.384
0.356
0.486
0.51
0.45
0.437
0.4
0.488
0.438
0.543
0.242
0.417
0.455
0.366
0.432
0.302
0.372
0.325
0.302
0.411
0.374
0.349
0.405
0.503
0.453
0.438
0.465
0.48
0.308
0.468
0.497
0.315
0.417
0.301
0.358
0.242
0.336
0.44
0.402
0.348
0.49
0.494
0.424
0.346
0.394
0.498
0.298
0.497
0.418
0.327
0.502
0.411
0.25
0.411
0.299
0.394
0.337
0.59
0.341
0.46
0.227
0.599
0.4
0.608
0.377
0.391
0.283
0.377
0.259
0.444
0.375
0.355
0.405
0.4
0.4
0.38
0.341
0.38
0.378
0.403
0.392
0.389
0.385
0.458
0.451
0.365
0.451
0.202
0.452
0.36
0.408
0.261
0.448
0.334
0.505
0.402
0.275
0.424
0.388
0.343
0.348
0.323
0.321
0.442
0.512
0.35
0.468
0.511
0.303
0.518
0.413
0.428
0.238
0.448
0.392
0.468
0.369
0.569
0.54
0.465
0.582
0.46
0.316
0.403
0.369
0.281
0.352
0.352
0.556
0.526
0.415
0.437
0.555
0.235
0.532
0.408
0.332
0.398
0.421
0.54
0.521
0.47
0.554
0.411
0.43
0.408
0.455
0.216
0.519
0.434
0.408
0.496
0.389
0.499
0.452
0.476
0.483
0.301
0.576
0.38
0.427
0.39
0.522
0.337
0.495
0.305
0.386
0.249
0.414
0.395
0.55
0.588
0.437
0.376
0.586
0.434
0.541
0.289
0.572
0.457
0.507
0.234
0.395
0.436
0.424
0.508
0.529
0.339
0.518
0.602
0.441
0.357
0.532
0.389
0.452
0.351
0.425
0.26
0.394
0.33
0.445
0.478
0.405
0.409
0.378
0.47
0.438
0.485
0.52
0.536
0.357
0.566
0.445
0.523
0.452
0.375
0.45
0.263
0.413
0.425
0.379
0.499
0.471
0.349
0.374
0.345
0.45
0.416
0.5
0.335
0.329
0.205
0.399
0.426
0.534
0.511
0.36
0.49
0.284
0.499
0.489
0.446
0.429
0.358
0.471
0.458
0.396
0.334
0.384
0.423
0.53
0.379
0.539
0.594
0.577
0.576
0.456
0.519
0.36
0.362
0.347
0.458
0.557
0.565
0.46
0.362
0.502
0.512
0.486
0.313
0.353
0.403
0.462
0.483
0.371
0.559
0.499
0.478
0.18
0.357
0.418
0.495
0.5
0.453
0.455
0.405
0.357
0.444
0.424
0.412
0.416
0.29
0.382
0.391
0.325
0.328
0.431
0.393
0.409
0.52
0.429
0.393
0.392
0.371
0.457
0.532
0.501
0.506
0.453
0.466
0.542
0.463
0.447
0.344
0.528
0.387
0.411
0.478
0.419
0.459
0.45
0.52
0.448
0.507
0.472
0.499
0.465
0.48
0.519
0.44
0.562
0.545
0.562
0.425
0.513
0.484
0.417
0.604
0.497
0.374
0.547
0.401
0.544
0.58
0.423
0.491
0.488
0.487
0.437
0.406
0.592
0.536
0.553
0.529
0.533
0.571
0.474
0.413
0.481
0.373
0.384
0.383
0.484
0.477
0.599
0.394
0.342
0.42
0.44
0.424
0.319
0.476
0.378
0.409
0.318
0.448
0.436
0.432
0.461
0.411
0.357
0.371
0.415
0.342
0.506
0.41
0.363
0.462
0.475
0.515
0.459
0.506
0.395
0.52
0.446
0.404
0.3
0.425
0.42
0.436
0.347
0.447
0.279
0.333
0.471
0.301
0.388
0.413
0.459
0.51
0.481
0.388
0.356
0.412
0.519
0.38
0.385
0.515
0.43
0.449
0.351
0.513
0.44
0.401
0.454
0.452
0.342
0.327
0.437
0.442
0.519
0.452
0.354
0.302
0.567
0.54
0.487
0.503
0.597
0.395
0.558
0.49
0.491
0.408
0.516
0.438
0.39
0.305
0.432
0.502
0.536
0.482
0.519
0.582
0.481
0.505
0.402
0.46
0.352
0.372
0.538
0.515
0.522
0.52
0.467
0.524
0.48
0.469
0.212
0.648
0.451
0.563
0.432
0.642
0.595
0.547
0.662
0.577
0.456
0.427
0.382
0.584
0.506
0.54
0.464
0.434
0.534
0.445
0.482
0.3
0.514
0.417
0.436
0.462
0.494
0.591
0.495
0.54
0.382
0.384
0.403
0.432
0.495
0.484
0.433
0.388
0.42
0.35
0.462
0.539
0.408
0.392
0.495
0.462
0.527
0.477
0.587
0.311
0.505
0.552
0.48
0.449
0.318
0.394
0.588
0.351
0.512
0.337
0.608
0.466
0.586
0.325
0.568
0.439
0.454
0.533
0.226
0.478
0.427
0.437
0.454
0.499
0.561
0.475
0.471
0.427
0.387
0.451
0.54
0.562
0.648
0.488
0.557
0.525
0.509
0.443
0.504
0.386
0.305
0.424
0.509
0.41
0.561
0.6
0.445
0.599
0.577
0.515
0.602
0.458
0.553
0.498
0.522
0.412
0.509
0.574
0.447
0.511
0.536
0.431
0.428
0.421
0.378
0.34
0.566
0.456
0.572
0.483
0.418
0.455
0.45
0.577
0.546
0.507
0.455
0.433
0.539
0.452
0.31
0.361
0.483
0.528
0.547
0.52
0.582
0.458
0.524
0.568
0.585
0.415
0.551
0.509
0.624
0.593
0.448
0.481
0.314
0.53
0.418
0.448
0.277
0.455
0.234
0.529
0.503
0.446
0.356
0.442
0.313
0.348
0.521
0.339
0.404
0.435
0.414
0.523
0.456
0.562
0.449
0.669
0.485
0.577
0.396
0.444
0.489
0.457
0.503
0.36
0.334
0.553
0.532
0.473
0.364
0.443
0.508
0.594
0.438
0.528
0.489
0.597
0.567
0.566
0.452
0.415
0.48
0.591
0.392
0.334
0.387
0.467
0.605
0.424
0.281
0.611
0.509
0.637
0.417
0.564
0.223
0.62
0.588
0.464
0.429
0.523
0.452
0.508
0.415
0.404
0.343
0.535
0.55
0.442
0.536
0.605
0.459
0.579
0.619
0.449
0.405
0.522
0.375
0.371
0.45
0.455
0.491
0.489
0.415
0.537
0.429
0.419
0.55
0.5
0.489
0.503
0.491
0.363
0.563
0.455
0.418
0.473
0.596
0.365
0.457
0.311
0.505
0.432
0.395
0.431
0.409
0.433
0.446
0.667
0.388
0.632
0.462
0.564
0.341
0.658
0.62
0.503
0.504
0.552
0.535
0.53
0.306
0.3
0.386
0.296
0.574
0.414
0.206
0.405
0.398
0.505
0.221
0.429
0.54
0.366
0.593
0.474
0.457
0.234
0.487
0.433
0.526
0.495
0.477
0.42
0.408
0.427
0.511
0.421
0.465
0.589
0.416
0.523
0.447
0.447
0.439
0.372
0.408
0.479
0.516
0.527
0.49
0.342
0.452
0.434
0.418
0.534
0.484
0.449
0.499
0.47
0.335
0.348
0.325
0.281
0.451
0.532
0.446
0.546
0.472
0.407
0.559
0.452
0.536
0.337
0.436
0.576
0.507
0.365
0.397
0.487
0.555
0.541
0.519
0.361
0.521
0.568
0.46
0.451
0.415
0.537
0.49
0.512
0.444
0.602
0.504
0.59
0.423
0.375
0.352
0.475
0.423
0.481
0.348
0.562
0.502
0.559
0.559
0.472
0.449
0.428
0.476
0.393
0.428
0.463
0.593
0.446
0.603
0.452
0.55
0.406
0.609
0.563
0.651
0.603
0.504
0.508
0.414
0.644
0.57
0.309
0.236
0.531
0.449
0.548
0.401
0.438
0.293
0.332
0.493
0.486
0.493
0.449
0.456
0.392
0.414
0.486
0.441
0.443
0.488
0.318
0.543
0.431
0.37
0.578
0.397
0.549
0.409
0.528
0.497
0.571
0.34
0.37
0.631
0.591
0.513
0.552
0.438
0.46
0.455
0.452
0.603
0.407
0.592
0.408
0.483
0.371
0.326
0.493
0.476
0.538
0.558
0.593
0.501
0.541
0.556
0.511
0.544
0.617
0.635
0.579
0.597
0.544
0.493
0.615
0.498
0.358
0.422
0.469
0.504
0.404
0.528
0.558
0.457
0.533
0.559
0.469
0.598
0.479
0.541
0.549
0.497
0.603
0.442
0.478
0.596
0.457
0.518
0.294
0.365
0.562
0.5
0.579
0.533
0.562
0.512
0.438
0.591
0.522
0.513
0.503
0.621
0.582
0.49
0.461
0.677
0.404
0.374
0.577
0.596
0.533
0.614
0.56
0.626
0.508
0.667
0.431
0.507
0.643
0.585
0.596
0.39
0.428
0.5
0.496
0.535
0.437
0.453
0.415
0.447
0.44
0.528
0.426
0.44
0.489
0.445
0.414
0.397
0.296
0.409
0.498
0.423
0.559
0.477
0.551
0.626
0.489
0.505
0.301
0.396
0.494
0.273
0.375
0.224
0.287
0.481
0.479
0.533
0.526
0.374
0.408
0.533
0.407
0.42
0.54
0.549
0.555
0.37
0.539
0.46
0.311
0.436
0.506
0.395
0.302
0.408
0.53
0.414
0.517
0.511
0.428
0.499
0.344
0.581
0.462
0.499
0.63
0.494
0.448
0.566
0.531
0.503
0.483
0.434
0.33
0.376
0.514
0.523
0.52
0.672
0.392
0.488
0.549
0.42
0.528
0.327
0.551
0.384
0.338
0.382
0.455
0.461
0.377
0.474
0.348
0.379
0.486
0.497
0.493
0.342
0.398
0.275
0.594
0.378
0.493
0.3
0.485
0.395
0.375
0.333
0.462
0.555
0.471
0.428
0.556
0.569
0.497
0.501
0.412
0.488
0.508
0.399
0.395
0.433
0.473
0.479
0.55
0.322
0.432
0.478
0.329
0.629
0.456
0.516
0.41
0.524
0.555
0.607
0.581
0.45
0.538
0.478
0.514
0.371
0.411
0.391
0.45
0.501
0.321
0.535
0.609
0.371
0.561
0.355
0.485
0.305
0.473
0.466
0.575
0.456
0.48
0.503
0.519
0.504
0.386
0.274
0.585
0.507
0.538
0.55
0.502
0.477
0.505
0.598
0.513
0.51
0.546
0.632
0.387
0.426
0.465
0.512
0.584
0.4
0.576
0.462
0.623
0.435
0.594
0.481
0.593
0.606
0.593
0.68
0.423
0.295
0.497
0.493
0.521
0.478
0.613
0.57
0.633
0.657
0.558
0.43
0.581
0.515
0.582
0.502
0.504
0.547
0.434
0.476
0.492
0.526
0.557
0.424
0.452
0.5
0.498
0.464
0.434
0.422
0.459
0.486
0.502
0.479
0.496
0.295
0.284
0.528
0.476
0.316
0.42
0.463
0.409
0.276
0.393
0.305
0.368
0.542
0.321
0.408
0.497
0.376
0.445
0.491
0.397
0.359
0.408
0.547
0.481
0.338
0.47
0.327
0.535
0.529
0.351
0.538
0.643
0.41
0.346
0.447
0.502
0.396
0.557
0.539
0.502
0.512
0.464
0.361
0.538
0.578
0.509
0.556
0.428
0.459
0.455
0.485
0.471
0.505
0.605
0.504
0.53
0.532
0.555
0.613
0.502
0.524
0.545
0.565
0.553
0.531
0.545
0.539
0.401
0.472
0.596
0.589
0.421
0.442
0.496
0.558
0.382
0.475
0.542
0.42
0.564
0.543
0.583
0.405
0.459
0.293
0.358
0.447
0.549
0.367
0.371
0.32
0.378
0.491
0.461
0.435
0.335
0.414
0.427
0.454
0.376
0.485
0.436
0.42
0.501
0.42
0.329
0.521
0.414
0.542
0.512
0.441
0.503
0.431
0.525
0.412
0.474
0.636
0.297
0.44
0.356
0.518
0.271
0.509
0.336
0.492
0.376
0.33
0.438
0.515
0.361
0.472
0.391
0.38
0.456
0.225
0.333
0.473
0.416
0.478
0.414
0.498
0.572
0.535
0.509
0.576
0.257
0.421
0.525
0.401
0.25
0.359
0.38
0.424
0.482
0.503
0.289
0.349
0.516
0.421
0.486
0.463
0.545
0.529
0.368
0.503
0.4
0.349
0.543
0.442
0.205
0.372
0.335
0.584
0.667
0.553
0.469
0.531
0.553
0.626
0.303
0.496
0.301
0.363
0.582
0.455
0.336
0.527
0.375
0.42
0.497
0.314
0.401
0.534
0.289
0.526
0.537
0.549
0.53
0.503
0.519
0.528
0.414
0.399
0.432
0.504
0.439
0.399
0.517
0.492
0.387
0.58
0.413
0.537
0.454
0.509
0.503
0.544
0.413
0.595
0.42
0.552
0.527
0.409
0.457
0.505
0.36
0.361
0.445
0.399
0.463
0.433
0.55
0.508
0.4
0.564
0.375
0.495
0.396
0.533
0.55
0.515
0.436
0.505
0.515
0.564
0.568
0.603
0.339
0.373
0.388
0.501
0.481
0.496
0.218
0.438
0.364
0.46
0.468
0.434
0.476
0.322
0.428
0.379
0.518
0.484
0.51
0.446
0.524
0.493
0.331
0.553
0.502
0.558
0.333
0.545
0.341
0.428
0.599
0.458
0.427
0.385
0.463
0.457
0.435
0.402
0.482
0.472
0.456
0.385
0.382
0.407
0.395
0.405
0.294
0.414
0.307
0.405
0.359
0.31
0.325
0.464
0.452
0.563
0.397
0.567
0.511
0.464
0.601
0.519
0.582
0.388
0.397
0.476
0.386
0.36
0.377
0.313
0.506
0.451
0.482
0.4
0.417
0.522
0.594
0.435
0.523
0.657
0.423
0.464
0.4
0.459
0.372
0.514
0.475
0.392
0.285
0.426
0.626
0.498
0.521
0.528
0.454
0.471
0.543
0.394
0.426
0.463
0.542
0.44
0.44
0.49
0.445
0.491
0.506
0.395
0.387
0.315
0.533
0.532
0.539
0.493
0.523
0.43
0.652
0.553
0.565
0.478
0.509
0.551
0.552
0.451
0.405
0.547
0.477
0.535
0.519
0.499
0.517
0.488
0.571
0.452
0.523
0.425
0.514
0.45
0.466
0.294
0.484
0.409
0.251
0.437
0.526
0.573
0.438
0.634
0.445
0.561
0.521
0.502
0.455
0.445
0.636
0.4
0.412
0.388
0.551
0.479
0.411
0.3
0.498
0.486
0.589
0.497
0.422
0.492
0.565
0.388
0.446
0.396
0.373
0.485
0.385
0.584
0.422
0.49
0.618
0.466
0.545
0.601
0.456
0.553
0.506
0.396
0.425
0.577
0.51
0.551
0.538
0.457
0.299
0.468
0.583
0.392
0.499
0.497
0.516
0.46
0.358
0.431
0.394
0.411
0.499
0.397
0.519
0.479
0.51
0.558
0.56
0.576
0.415
0.523
0.557
0.562
0.593
0.527
0.505
0.515
0.504
0.335
0.37
0.616
0.617
0.558
0.493
0.45
0.552
0.531
0.519
0.467
0.516
0.623
0.545
0.594
0.37
0.602
0.455
0.557
0.388
0.414
0.417
0.423
0.407
0.404
0.371
0.313
0.405
0.465
0.511
0.37
0.508
0.42
0.437
0.342
0.433
0.35
0.459
0.48
0.362
0.479
0.572
0.359
0.462
0.412
0.519
0.354
0.362
0.206
0.511
0.426
0.411
0.496
0.388
0.35
0.522
0.452
0.393
0.443
0.558
0.265
0.502
0.459
0.558
0.589
0.513
0.454
0.409
0.477
0.527
0.482
0.263
0.465
0.494
0.482
0.416
0.525
0.428
0.479
0.441
0.438
0.506
0.203
0.515
0.355
0.48
0.382
0.605
0.39
0.436
0.289
0.458
0.47
0.371
0.42
0.453
0.35
0.609
0.457
0.477
0.62
0.544
0.443
0.419
0.428
0.389
0.255
0.241
0.406
0.341
0.378
0.392
0.343
0.26
0.294
0.52
0.337
0.45
0.476
0.504
0.485
0.415
0.49
0.359
0.454
0.404
0.395
0.204
0.399
0.407
0.593
0.497
0.305
0.47
0.348
0.358
0.381
0.536
0.42
0.51
0.49
0.494
0.393
0.547
0.29
0.521
0.473
0.408
0.429
0.509
0.506
0.502
0.423
0.387
0.48
0.516
0.376
0.492
0.312
0.381
0.465
0.448
0.374
0.357
0.44
0.451
0.422
0.55
0.421
0.302
0.416
0.436
0.411
0.441
0.374
0.614
0.346
0.442
0.541
0.513
0.563
0.488
0.457
0.464
0.48
0.531
0.625
0.509
0.583
0.524
0.575
0.441
0.485
0.482
0.573
0.647
0.506
0.507
0.578
0.499
0.605
0.455
0.486
0.397
0.675
0.531
0.549
0.534
0.538
0.45
0.406
0.427
0.483
0.5
0.495
0.559
0.604
0.496
0.622
0.504
0.544
0.579
0.52
0.434
0.51
0.486
0.308
0.611
0.598
0.454
0.381
0.597
0.601
0.569
0.564
0.597
0.451
0.522
0.385
0.36
0.389
0.337
0.415
0.597
0.499
0.523
0.495
0.466
0.551
0.495
0.507
0.48
0.455
0.232
0.489
0.46
0.403
0.419
0.437
0.482
0.382
0.475
0.526
0.517
0.352
0.608
0.354
0.292
0.572
0.551
0.475
0.627
0.546
0.457
0.371
0.343
0.454
0.543
0.465
0.461
0.312
0.41
0.411
0.397
0.429
0.475
0.515
0.343
0.55
0.378
0.32
0.378
0.48
0.517
0.265
0.394
0.564
0.521
0.323
0.254
0.455
0.538
0.541
0.552
0.634
0.494
0.422
0.376
0.56
0.397
0.388
0.323
0.437
0.488
0.455
0.202
0.325
0.413
0.43
0.38
0.375
0.31
0.516
0.447
0.445
0.331
0.324
0.3
0.537
0.529
0.452
0.349
0.586
0.313
0.551
0.314
0.554
0.363
0.435
0.439
0.515
0.474
0.279
0.562
0.243
0.527
0.497
0.398
0.366
0.519
0.522
0.542
0.443
0.563
0.485
0.305
0.422
0.492
0.483
0.373
0.501
0.453
0.258
0.226
0.447
0.558
0.494
0.486
0.683
0.284
0.448
0.257
0.549
0.427
0.385
0.431
0.367
0.514
0.564
0.394
0.444
0.267
0.389
0.453
0.522
0.32
0.553
0.463
0.637
0.476
0.555
0.712
0.543
0.542
0.404
0.411
0.463
0.221
0.391
0.519
0.414
0.37
0.303
0.422
0.496
0.392
0.437
0.402
0.586
0.369
0.345
0.339
0.42
0.473
0.304
0.446
0.431
0.406
0.397
0.513
0.493
0.428
0.432
0.568
0.461
0.509
0.357
0.459
0.536
0.409
0.431
0.392
0.45
0.465
0.483
0.49
0.433
0.428
0.42
0.425
0.513
0.39
0.262
0.501
0.375
0.296
0.361
0.469
0.407
0.439
0.449
0.394
0.495
0.471
0.404
0.298
0.598
0.439
0.45
0.456
0.287
0.354
0.312
0.46
0.41
0.438
0.397
0.462
0.533
0.44
0.296
0.463
0.383
0.579
0.487
0.409
0.433
0.332
0.364
0.389
0.439
0.438
0.46
0.448
0.429
0.454
0.464
0.496
0.384
0.458
0.545
0.386
0.457
0.442
0.444
0.569
0.309
0.435
0.444
0.453
0.35
0.471
0.508
0.466
0.526
0.46
0.474
0.463
0.448
0.434
0.54
0.377
0.49
0.307
0.4
0.272
0.441
0.431
0.323
0.399
0.391
0.246
0.405
0.407
0.365
0.302
0.267
0.27
0.359
0.505
0.315
0.411
0.469
0.561
0.493
0.334
0.492
0.441
0.469
0.482
0.386
0.304
0.341
0.412
0.389
0.476
0.337
0.321
0.327
0.456
0.448
0.246
0.331
0.323
0.427
0.361
0.517
0.444
0.309
0.394
0.398
0.511
0.336
0.387
0.404
0.397
0.332
0.441
0.317
0.44
0.444
0.316
0.551
0.42
0.561
0.415
0.435
0.219
0.458
0.441
0.261
0.531
0.361
0.359
0.424
0.391
0.388
0.376
0.494
0.406
0.477
0.47
0.623
0.357
0.517
0.277
0.43
0.397
0.275
0.354
0.381
0.346
0.267
0.304
0.39
0.349
0.446
0.302
0.374
0.369
0.488
0.475
0.396
0.432
0.352
0.483
0.241
0.486
0.331
0.386
0.418
0.368
0.238
0.345
0.432
0.327
0.398
0.432
0.53
0.345
0.524
0.358
0.502
0.345
0.373
0.364
0.389
0.479
0.42
0.368
0.525
0.35
0.394
0.377
0.404
0.357
0.544
0.524
0.551
0.3
0.524
0.532
0.372
0.404
0.369
0.396
0.408
0.23
0.384
0.37
0.52
0.167
0.39
0.449
0.208
0.501
0.386
0.412
0.346
0.346
0.57
0.387
0.468
0.461
0.376
0.412
0.406
0.387
0.399
0.511
0.356
0.45
0.5
0.511
0.466
0.404
0.524
0.441
0.446
0.421
0.515
0.257
0.372
0.538
0.433
0.434
0.16
0.398
0.387
0.604
0.396
0.508
0.429
0.631
0.403
0.371
0.564
0.384
0.476
0.574
0.414
0.508
0.375
0.388
0.495
0.373
0.277
0.402
0.268
0.488
0.45
0.526
0.327
0.437
0.288
0.414
0.53
0.423
0.433
0.508
0.449
0.478
0.511
0.35
0.342
0.311
0.328
0.44
0.494
0.384
0.457
0.508
0.433
0.383
0.285
0.462
0.415
0.439
0.473
0.479
0.457
0.544
0.376
0.546
0.515
0.406
0.417
0.404
0.492
0.468
0.494
0.409
0.442
0.452
0.549
0.249
0.424
0.43
0.319
0.358
0.574
0.363
0.362
0.521
0.321
0.385
0.323
0.365
0.454
0.42
0.447
0.607
0.528
0.379
0.511
0.437
0.563
0.508
0.433
0.454
0.411
0.484
0.398
0.319
0.541
0.534
0.478
0.387
0.387
0.463
0.583
0.459
0.408
0.493
0.49
0.389
0.424
0.616
0.54
0.425
0.317
0.601
0.445
0.466
0.435
0.513
0.406
0.391
0.415
0.434
0.523
0.501
0.475
0.394
0.43
0.534
0.539
0.555
0.501
0.508
0.479
0.489
0.555
0.443
0.574
0.567
0.476
0.465
0.685
0.53
0.545
0.579
0.473
0.589
0.483
0.306
0.438
0.275
0.329
0.338
0.479
0.272
0.317
0.451
0.426
0.394
0.42
0.457
0.427
0.45
0.418
0.53
0.458
0.442
0.416
0.46
0.469
0.462
0.482
0.299
0.494
0.402
0.297
0.488
0.446
0.423
0.163
0.433
0.297
0.512
0.466
0.448
0.299
0.27
0.603
0.468
0.519
0.415
0.517
0.398
0.507
0.542
0.408
0.403
0.31
0.357
0.392
0.238
0.362
0.45
0.447
0.4
0.547
0.507
0.489
0.418
0.413
0.364
0.364
0.54
0.479
0.477
0.561
0.436
0.466
0.357
0.489
0.365
0.427
0.449
0.607
0.444
0.425
0.418
0.495
0.523
0.475
0.5
0.371
0.521
0.429
0.292
0.182
0.293
0.45
0.427
0.41
0.367
0.362
0.391
0.492
0.474
0.367
0.487
0.31
0.443
0.316
0.519
0.284
0.453
0.478
0.422
0.328
0.253
0.486
0.57
0.354
0.411
0.434
0.392
0.414
0.353
0.386
0.367
0.445
0.595
0.393
0.496
0.592
0.472
0.506
0.307
0.555
0.37
0.401
0.421
0.528
0.449
0.484
0.404
0.434
0.483
0.334
0.354
0.434
0.4
0.378
0.288
0.309
0.367
0.45
0.336
0.479
0.409
0.498
0.399
0.335
0.452
0.247
0.422
0.572
0.368
0.419
0.578
0.386
0.525
0.443
0.539
0.409
0.568
0.449
0.487
0.425
0.42
0.477
0.563
0.601
0.552
0.284
0.439
0.518
0.406
0.229
0.429
0.214
0.539
0.435
0.45
0.466
0.565
0.345
0.643
0.403
0.566
0.51
0.542
0.507
0.51
0.381
0.633
0.4
0.35
0.581
0.618
0.451
0.415
0.651
0.511
0.453
0.496
0.494
0.49
0.469
0.457
0.355
0.231
0.48
0.365
0.449
0.399
0.499
0.316
0.344
0.4
0.439
0.461
0.328
0.348
0.401
0.504
0.378
0.452
0.447
0.503
0.377
0.377
0.363
0.377
0.45
0.41
0.405
0.442
0.322
0.303
0.352
0.402
0.371
0.439
0.346
0.4
0.421
0.375
0.413
0.293
0.427
0.316
0.352
0.426
0.313
0.463
0.257
0.508
0.431
0.265
0.346
0.43
0.36
0.291
0.321
0.418
0.426
0.417
0.391
0.385
0.421
0.439
0.475
0.438
0.416
0.384
0.292
0.422
0.41
0.356
0.409
0.397
0.341
0.401
0.462
0.379
0.439
0.501
0.515
0.357
0.467
0.582
0.416
0.461
0.449
0.359
0.329
0.346
0.223
0.379
0.446
0.406
0.272
0.324
0.229
0.429
0.442
0.407
0.487
0.35
0.396
0.462
0.419
0.415
0.42
0.352
0.34
0.453
0.382
0.36
0.287
0.405
0.385
0.36
0.494
0.344
0.439
0.352
0.387
0.291
0.287
0.432
0.413
0.457
0.511
0.252
0.457
0.4
0.483
0.385
0.522
0.349
0.364
0.369
0.424
0.429
0.455
0.546
0.428
0.323
0.323
0.372
0.321
0.35
0.277
0.327
0.45
0.212
0.426
0.361
0.352
0.353
0.401
0.429
0.269
0.312
0.39
0.369
0.503
0.44
0.335
0.49
0.416
0.537
0.448
0.435
0.332
0.432
0.476
0.47
0.468
0.376
0.379
0.477
0.398
0.361
0.547
0.39
0.46
0.423
0.342
0.422
0.396
0.477
0.403
0.438
0.467
0.376
0.469
0.499
0.343
0.39
0.479
0.412
0.286
0.55
0.387
0.435
0.345
0.476
0.429
0.384
0.611
0.444
0.368
0.455
0.452
0.404
0.327
0.337
0.272
0.262
0.451
0.247
0.317
0.415
0.309
0.353
0.3
0.284
0.404
0.261
0.322
0.346
0.369
0.25
0.419
0.294
0.362
0.374
0.255
0.301
0.434
0.412
0.286
0.368
0.375
0.375
0.376
0.408
0.502
0.403
0.357
0.348
0.45
0.239
0.375
0.419
0.394
0.385
0.545
0.349
0.449
0.353
0.411
0.292
0.479
0.429
0.432
0.265
0.538
0.378
0.31
0.436
0.385
0.377
0.318
0.324
0.378
0.289
0.357
0.358
0.465
0.258
0.398
0.398
0.309
0.361
0.315
0.411
0.211
0.303
0.384
0.426
0.376
0.504
0.295
0.221
0.364
0.415
0.223
0.379
0.36
0.467
0.475
0.473
0.399
0.478
0.51
0.378
0.427
0.395
0.398
0.375
0.297
0.479
0.281
0.353
0.399
0.45
0.297
0.375
0.385
0.495
0.407
0.382
0.36
0.369
0.431
0.384
0.408
0.41
0.289
0.473
0.292
0.413
0.39
0.415
0.475
0.398
0.445
0.498
0.454
0.412
0.378
0.402
0.367
0.38
0.339
0.204
0.271
0.378
0.307
0.394
0.415
0.418
0.338
0.417
0.367
0.306
0.284
0.316
0.467
0.316
0.323
0.364
0.42
0.434
0.302
0.405
0.242
0.483
0.351
0.483
0.31
0.533
0.435
0.426
0.457
0.379
0.399
0.419
0.384
0.31
0.437
0.549
0.389
0.475
0.36
0.421
0.292
0.584
0.406
0.546
0.406
0.4
0.463
0.484
0.334
0.412
0.322
0.456
0.326
0.509
0.499
0.305
0.394
0.453
0.536
0.249
0.325
0.454
0.5
0.259
0.449
0.502
0.342
0.481
0.418
0.334
0.439
0.401
0.436
0.322
0.403
0.312
0.45
0.45
0.51
0.377
0.46
0.442
0.5
0.482
0.36
0.37
0.482
0.397
0.511
0.472
0.54
0.443
0.439
0.313
0.392
0.324
0.449
0.586
0.406
0.459
0.453
0.474
0.409
0.424
0.49
0.564
0.347
0.392
0.513
0.354
0.325
0.49
0.463
0.4
0.307
0.383
0.315
0.537
0.411
0.374
0.467
0.543


==> results/distance_matrix_mesh_10x10.csv <==
row_index,column_index,distance
0.000000000000000000e+00,0.000000000000000000e+00,-inf
0.000000000000000000e+00,1.000000000000000000e+00,1.260679960250854492e+00
0.000000000000000000e+00,2.000000000000000000e+00,-1.649649143218994141e-01
0.000000000000000000e+00,3.000000000000000000e+00,-1.764131054282188416e+00
0.000000000000000000e+00,4.000000000000000000e+00,1.806538581848144531e+00
0.000000000000000000e+00,5.000000000000000000e+00,7.560899734497070312e+00
0.000000000000000000e+00,6.000000000000000000e+00,7.884019374847412109e+00
0.000000000000000000e+00,7.000000000000000000e+00,7.783283233642578125e+00
0.000000000000000000e+00,8.000000000000000000e+00,6.939603328704833984e+00
0.000000000000000000e+00,9.000000000000000000e+00,7.578669071197509766e+00
1.000000000000000000e+00,0.000000000000000000e+00,4.908623695373535156e-01
1.000000000000000000e+00,1.000000000000000000e+00,-inf
1.000000000000000000e+00,2.000000000000000000e+00,-4.570850133895874023e-01
1.000000000000000000e+00,3.000000000000000000e+00,6.911783218383789062e-01
1.000000000000000000e+00,4.000000000000000000e+00,-8.914470672607421875e-01
1.000000000000000000e+00,5.000000000000000000e+00,7.017309188842773438e+00
1.000000000000000000e+00,6.000000000000000000e+00,7.697956562042236328e+00
1.000000000000000000e+00,7.000000000000000000e+00,7.540824413299560547e+00
1.000000000000000000e+00,8.000000000000000000e+00,6.732427597045898438e+00
1.000000000000000000e+00,9.000000000000000000e+00,7.520478248596191406e+00
2.000000000000000000e+00,0.000000000000000000e+00,-6.237103939056396484e-01
2.000000000000000000e+00,1.000000000000000000e+00,-2.258074283599853516e-01
2.000000000000000000e+00,2.000000000000000000e+00,-inf
2.000000000000000000e+00,3.000000000000000000e+00,-3.496531248092651367e-01
2.000000000000000000e+00,4.000000000000000000e+00,5.568051338195800781e-01
2.000000000000000000e+00,5.000000000000000000e+00,7.346471786499023438e+00
2.000000000000000000e+00,6.000000000000000000e+00,7.941303253173828125e+00
2.000000000000000000e+00,7.000000000000000000e+00,7.808822631835937500e+00
2.000000000000000000e+00,8.000000000000000000e+00,7.008714199066162109e+00
2.000000000000000000e+00,9.000000000000000000e+00,7.719215393066406250e+00
3.000000000000000000e+00,0.000000000000000000e+00,-1.393731713294982910e+00
3.000000000000000000e+00,1.000000000000000000e+00,1.813882112503051758e+00
3.000000000000000000e+00,2.000000000000000000e+00,5.800633430480957031e-01
3.000000000000000000e+00,3.000000000000000000e+00,-inf
3.000000000000000000e+00,4.000000000000000000e+00,2.228039264678955078e+00
3.000000000000000000e+00,5.000000000000000000e+00,7.817316532135009766e+00
3.000000000000000000e+00,6.000000000000000000e+00,8.160598278045654297e+00
3.000000000000000000e+00,7.000000000000000000e+00,8.073101043701171875e+00
3.000000000000000000e+00,8.000000000000000000e+00,7.257153034210205078e+00
3.000000000000000000e+00,9.000000000000000000e+00,7.836541652679443359e+00
4.000000000000000000e+00,0.000000000000000000e+00,1.049824237823486328e+00
4.000000000000000000e+00,1.000000000000000000e+00,-6.344467401504516602e-01
4.000000000000000000e+00,2.000000000000000000e+00,2.522945404052734375e-01
4.000000000000000000e+00,3.000000000000000000e+00,1.012332439422607422e+00
4.000000000000000000e+00,4.000000000000000000e+00,-inf
4.000000000000000000e+00,5.000000000000000000e+00,7.197547435760498047e+00
4.000000000000000000e+00,6.000000000000000000e+00,8.075529575347900391e+00
4.000000000000000000e+00,7.000000000000000000e+00,7.925579071044921875e+00
4.000000000000000000e+00,8.000000000000000000e+00,7.175626754760742188e+00
4.000000000000000000e+00,9.000000000000000000e+00,7.905295848846435547e+00
5.000000000000000000e+00,0.000000000000000000e+00,7.717977046966552734e+00
5.000000000000000000e+00,1.000000000000000000e+00,7.586977005004882812e+00
5.000000000000000000e+00,2.000000000000000000e+00,7.759452342987060547e+00
5.000000000000000000e+00,3.000000000000000000e+00,7.662435531616210938e+00
5.000000000000000000e+00,4.000000000000000000e+00,7.566416740417480469e+00
5.000000000000000000e+00,5.000000000000000000e+00,-inf
5.000000000000000000e+00,6.000000000000000000e+00,1.987616062164306641e+00
5.000000000000000000e+00,7.000000000000000000e+00,1.912872791290283203e+00
5.000000000000000000e+00,8.000000000000000000e+00,1.895014286041259766e+00
5.000000000000000000e+00,9.000000000000000000e+00,2.123461723327636719e+00
6.000000000000000000e+00,0.000000000000000000e+00,7.259662151336669922e+00
6.000000000000000000e+00,1.000000000000000000e+00,7.151241779327392578e+00
6.000000000000000000e+00,2.000000000000000000e+00,7.316871643066406250e+00
6.000000000000000000e+00,3.000000000000000000e+00,7.227961540222167969e+00
6.000000000000000000e+00,4.000000000000000000e+00,7.187553882598876953e+00
6.000000000000000000e+00,5.000000000000000000e+00,1.491805315017700195e+00
6.000000000000000000e+00,6.000000000000000000e+00,-inf
6.000000000000000000e+00,7.000000000000000000e+00,-1.614228278398513794e+00
6.000000000000000000e+00,8.000000000000000000e+00,1.077632904052734375e-01
6.000000000000000000e+00,9.000000000000000000e+00,-3.106691837310791016e-01
7.000000000000000000e+00,0.000000000000000000e+00,7.135516166687011719e+00
7.000000000000000000e+00,1.000000000000000000e+00,6.996527671813964844e+00
7.000000000000000000e+00,2.000000000000000000e+00,7.183681488037109375e+00
7.000000000000000000e+00,3.000000000000000000e+00,7.111170291900634766e+00
7.000000000000000000e+00,4.000000000000000000e+00,7.033800125122070312e+00
7.000000000000000000e+00,5.000000000000000000e+00,1.362864255905151367e+00
7.000000000000000000e+00,6.000000000000000000e+00,-1.616830527782440186e+00
7.000000000000000000e+00,7.000000000000000000e+00,-inf
7.000000000000000000e+00,8.000000000000000000e+00,-3.642392158508300781e-01
7.000000000000000000e+00,9.000000000000000000e+00,2.482676506042480469e-01
8.000000000000000000e+00,0.000000000000000000e+00,6.742436408996582031e+00
8.000000000000000000e+00,1.000000000000000000e+00,6.592026710510253906e+00
8.000000000000000000e+00,2.000000000000000000e+00,6.793980121612548828e+00
8.000000000000000000e+00,3.000000000000000000e+00,6.740733146667480469e+00
8.000000000000000000e+00,4.000000000000000000e+00,6.676912784576416016e+00
8.000000000000000000e+00,5.000000000000000000e+00,1.843159198760986328e+00
8.000000000000000000e+00,6.000000000000000000e+00,5.408108234405517578e-01
8.000000000000000000e+00,7.000000000000000000e+00,1.007432937622070312e-01
8.000000000000000000e+00,8.000000000000000000e+00,-inf
8.000000000000000000e+00,9.000000000000000000e+00,6.538465023040771484e-01
9.000000000000000000e+00,0.000000000000000000e+00,7.278399944305419922e+00
9.000000000000000000e+00,1.000000000000000000e+00,7.244837284088134766e+00
9.000000000000000000e+00,2.000000000000000000e+00,7.362307548522949219e+00
9.000000000000000000e+00,3.000000000000000000e+00,7.241462707519531250e+00
9.000000000000000000e+00,4.000000000000000000e+00,7.306740283966064453e+00
9.000000000000000000e+00,5.000000000000000000e+00,2.179562091827392578e+00
9.000000000000000000e+00,6.000000000000000000e+00,2.158439159393310547e-01
9.000000000000000000e+00,7.000000000000000000e+00,7.527542114257812500e-01
9.000000000000000000e+00,8.000000000000000000e+00,5.183792114257812500e-01
9.000000000000000000e+00,9.000000000000000000e+00,-inf


==> results/distance_matrix_mesh_50x50.csv <==
row_index,column_index,distance
0.000000000000000000e+00,0.000000000000000000e+00,-inf
0.000000000000000000e+00,1.000000000000000000e+00,1.260679960250854492e+00
0.000000000000000000e+00,2.000000000000000000e+00,-1.649649143218994141e-01
0.000000000000000000e+00,3.000000000000000000e+00,-1.764131054282188416e+00
0.000000000000000000e+00,4.000000000000000000e+00,1.806538581848144531e+00
0.000000000000000000e+00,5.000000000000000000e+00,7.560899734497070312e+00
0.000000000000000000e+00,6.000000000000000000e+00,7.884019374847412109e+00
0.000000000000000000e+00,7.000000000000000000e+00,7.783283233642578125e+00
0.000000000000000000e+00,8.000000000000000000e+00,6.939603328704833984e+00
0.000000000000000000e+00,9.000000000000000000e+00,7.578669071197509766e+00
0.000000000000000000e+00,1.000000000000000000e+01,6.654300689697265625e+00
0.000000000000000000e+00,1.100000000000000000e+01,6.701875209808349609e+00
0.000000000000000000e+00,1.200000000000000000e+01,6.822276592254638672e+00
0.000000000000000000e+00,1.300000000000000000e+01,6.702050685882568359e+00
0.000000000000000000e+00,1.400000000000000000e+01,6.585301876068115234e+00
0.000000000000000000e+00,1.500000000000000000e+01,3.345026493072509766e+00
0.000000000000000000e+00,1.600000000000000000e+01,3.351673841476440430e+00
0.000000000000000000e+00,1.700000000000000000e+01,2.323248058557510376e+00
0.000000000000000000e+00,1.800000000000000000e+01,2.507662832736968994e+00
0.000000000000000000e+00,1.900000000000000000e+01,2.566142618656158447e+00
0.000000000000000000e+00,2.000000000000000000e+01,7.168141365051269531e+00
0.000000000000000000e+00,2.100000000000000000e+01,7.475433349609375000e+00
0.000000000000000000e+00,2.200000000000000000e+01,6.976500511169433594e+00
0.000000000000000000e+00,2.300000000000000000e+01,6.539967060089111328e+00
0.000000000000000000e+00,2.400000000000000000e+01,6.125861644744873047e+00
0.000000000000000000e+00,2.500000000000000000e+01,3.315738558769226074e+00
0.000000000000000000e+00,2.600000000000000000e+01,7.103353023529052734e+00
0.000000000000000000e+00,2.700000000000000000e+01,7.456994533538818359e+00
0.000000000000000000e+00,2.800000000000000000e+01,6.951182842254638672e+00
0.000000000000000000e+00,2.900000000000000000e+01,6.978087902069091797e+00
0.000000000000000000e+00,3.000000000000000000e+01,7.799680709838867188e+00
0.000000000000000000e+00,3.100000000000000000e+01,7.259912967681884766e+00
0.000000000000000000e+00,3.200000000000000000e+01,7.452764987945556641e+00
0.000000000000000000e+00,3.300000000000000000e+01,6.459407806396484375e+00
0.000000000000000000e+00,3.400000000000000000e+01,7.111527919769287109e+00
0.000000000000000000e+00,3.500000000000000000e+01,6.940880298614501953e+00
0.000000000000000000e+00,3.600000000000000000e+01,7.814428329467773438e+00
0.000000000000000000e+00,3.700000000000000000e+01,8.061798095703125000e+00
0.000000000000000000e+00,3.800000000000000000e+01,7.882433891296386719e+00
0.000000000000000000e+00,3.900000000000000000e+01,7.412948608398437500e+00
0.000000000000000000e+00,4.000000000000000000e+01,6.705699920654296875e+00
0.000000000000000000e+00,4.100000000000000000e+01,7.173814296722412109e+00
0.000000000000000000e+00,4.200000000000000000e+01,7.149545669555664062e+00
0.000000000000000000e+00,4.300000000000000000e+01,7.540221691131591797e+00
0.000000000000000000e+00,4.400000000000000000e+01,7.183744907379150391e+00
0.000000000000000000e+00,4.500000000000000000e+01,6.009886264801025391e+00
0.000000000000000000e+00,4.600000000000000000e+01,7.044276714324951172e+00
0.000000000000000000e+00,4.700000000000000000e+01,6.602210521697998047e+00
0.000000000000000000e+00,4.800000000000000000e+01,5.508143424987792969e+00
0.000000000000000000e+00,4.900000000000000000e+01,5.490320682525634766e+00
1.000000000000000000e+00,0.000000000000000000e+00,4.908623695373535156e-01
1.000000000000000000e+00,1.000000000000000000e+00,-inf
1.000000000000000000e+00,2.000000000000000000e+00,-4.570850133895874023e-01
1.000000000000000000e+00,3.000000000000000000e+00,6.911783218383789062e-01
1.000000000000000000e+00,4.000000000000000000e+00,-8.914470672607421875e-01
1.000000000000000000e+00,5.000000000000000000e+00,7.017309188842773438e+00
1.000000000000000000e+00,6.000000000000000000e+00,7.697956562042236328e+00
1.000000000000000000e+00,7.000000000000000000e+00,7.540824413299560547e+00
1.000000000000000000e+00,8.000000000000000000e+00,6.732427597045898438e+00
1.000000000000000000e+00,9.000000000000000000e+00,7.520478248596191406e+00
1.000000000000000000e+00,1.000000000000000000e+01,6.674775600433349609e+00
1.000000000000000000e+00,1.100000000000000000e+01,6.608669757843017578e+00
1.000000000000000000e+00,1.200000000000000000e+01,6.850403308868408203e+00
1.000000000000000000e+00,1.300000000000000000e+01,6.494076251983642578e+00
1.000000000000000000e+00,1.400000000000000000e+01,6.669963836669921875e+00
1.000000000000000000e+00,1.500000000000000000e+01,3.681145191192626953e+00
1.000000000000000000e+00,1.600000000000000000e+01,4.201631546020507812e+00
1.000000000000000000e+00,1.700000000000000000e+01,4.102058172225952148e+00
1.000000000000000000e+00,1.800000000000000000e+01,4.611797332763671875e+00
1.000000000000000000e+00,1.900000000000000000e+01,4.285663366317749023e+00
1.000000000000000000e+00,2.000000000000000000e+01,6.132057666778564453e+00
1.000000000000000000e+00,2.100000000000000000e+01,6.654399394989013672e+00
1.000000000000000000e+00,2.200000000000000000e+01,6.130709171295166016e+00
1.000000000000000000e+00,2.300000000000000000e+01,5.236080884933471680e+00
1.000000000000000000e+00,2.400000000000000000e+01,4.106736183166503906e+00
1.000000000000000000e+00,2.500000000000000000e+01,3.614410638809204102e+00
1.000000000000000000e+00,2.600000000000000000e+01,5.655596971511840820e+00
1.000000000000000000e+00,2.700000000000000000e+01,6.463346481323242188e+00
1.000000000000000000e+00,2.800000000000000000e+01,5.458866834640502930e+00
1.000000000000000000e+00,2.900000000000000000e+01,5.581805706024169922e+00
1.000000000000000000e+00,3.000000000000000000e+01,7.334605216979980469e+00
1.000000000000000000e+00,3.100000000000000000e+01,6.814432144165039062e+00
1.000000000000000000e+00,3.200000000000000000e+01,7.312242031097412109e+00
1.000000000000000000e+00,3.300000000000000000e+01,5.981833219528198242e+00
1.000000000000000000e+00,3.400000000000000000e+01,7.065627098083496094e+00
1.000000000000000000e+00,3.500000000000000000e+01,6.378700256347656250e+00
1.000000000000000000e+00,3.600000000000000000e+01,7.748541355133056641e+00
1.000000000000000000e+00,3.700000000000000000e+01,7.993880748748779297e+00
1.000000000000000000e+00,3.800000000000000000e+01,7.739183425903320312e+00
1.000000000000000000e+00,3.900000000000000000e+01,7.374540805816650391e+00
1.000000000000000000e+00,4.000000000000000000e+01,6.751394748687744141e+00
1.000000000000000000e+00,4.100000000000000000e+01,7.012290954589843750e+00
1.000000000000000000e+00,4.200000000000000000e+01,7.091961383819580078e+00
1.000000000000000000e+00,4.300000000000000000e+01,7.384818077087402344e+00
1.000000000000000000e+00,4.400000000000000000e+01,7.214841842651367188e+00
1.000000000000000000e+00,4.500000000000000000e+01,4.361497402191162109e+00
1.000000000000000000e+00,4.600000000000000000e+01,5.626157522201538086e+00
1.000000000000000000e+00,4.700000000000000000e+01,6.112840652465820312e+00
1.000000000000000000e+00,4.800000000000000000e+01,5.022693157196044922e+00
1.000000000000000000e+00,4.900000000000000000e+01,4.358108282089233398e+00
2.000000000000000000e+00,0.000000000000000000e+00,-6.237103939056396484e-01
2.000000000000000000e+00,1.000000000000000000e+00,-2.258074283599853516e-01
2.000000000000000000e+00,2.000000000000000000e+00,-inf
2.000000000000000000e+00,3.000000000000000000e+00,-3.496531248092651367e-01
2.000000000000000000e+00,4.000000000000000000e+00,5.568051338195800781e-01
2.000000000000000000e+00,5.000000000000000000e+00,7.346471786499023438e+00
2.000000000000000000e+00,6.000000000000000000e+00,7.941303253173828125e+00
2.000000000000000000e+00,7.000000000000000000e+00,7.808822631835937500e+00
2.000000000000000000e+00,8.000000000000000000e+00,7.008714199066162109e+00
2.000000000000000000e+00,9.000000000000000000e+00,7.719215393066406250e+00
2.000000000000000000e+00,1.000000000000000000e+01,6.882668495178222656e+00
2.000000000000000000e+00,1.100000000000000000e+01,6.872102260589599609e+00
2.000000000000000000e+00,1.200000000000000000e+01,7.066486358642578125e+00
2.000000000000000000e+00,1.300000000000000000e+01,6.800427913665771484e+00
2.000000000000000000e+00,1.400000000000000000e+01,6.873242855072021484e+00
2.000000000000000000e+00,1.500000000000000000e+01,2.110448941588401794e+00
2.000000000000000000e+00,1.600000000000000000e+01,2.304634094238281250e+00
2.000000000000000000e+00,1.700000000000000000e+01,2.495652586221694946e+00
2.000000000000000000e+00,1.800000000000000000e+01,3.134505748748779297e+00
2.000000000000000000e+00,1.900000000000000000e+01,3.347874522209167480e+00
2.000000000000000000e+00,2.000000000000000000e+01,6.631945133209228516e+00
2.000000000000000000e+00,2.100000000000000000e+01,7.141235351562500000e+00
2.000000000000000000e+00,2.200000000000000000e+01,6.685596466064453125e+00
2.000000000000000000e+00,2.300000000000000000e+01,6.021519660949707031e+00
2.000000000000000000e+00,2.400000000000000000e+01,5.228336334228515625e+00
2.000000000000000000e+00,2.500000000000000000e+01,2.413169026374816895e+00
2.000000000000000000e+00,2.600000000000000000e+01,6.386229515075683594e+00
2.000000000000000000e+00,2.700000000000000000e+01,6.938890933990478516e+00
2.000000000000000000e+00,2.800000000000000000e+01,6.222088813781738281e+00
2.000000000000000000e+00,2.900000000000000000e+01,6.289523124694824219e+00
2.000000000000000000e+00,3.000000000000000000e+01,7.675675868988037109e+00
2.000000000000000000e+00,3.100000000000000000e+01,7.162720680236816406e+00
2.000000000000000000e+00,3.200000000000000000e+01,7.564995765686035156e+00
2.000000000000000000e+00,3.300000000000000000e+01,6.397640228271484375e+00
2.000000000000000000e+00,3.400000000000000000e+01,7.301697254180908203e+00
2.000000000000000000e+00,3.500000000000000000e+01,6.793262958526611328e+00
2.000000000000000000e+00,3.600000000000000000e+01,7.944264888763427734e+00
2.000000000000000000e+00,3.700000000000000000e+01,8.182981491088867188e+00
2.000000000000000000e+00,3.800000000000000000e+01,7.962641716003417969e+00
2.000000000000000000e+00,3.900000000000000000e+01,7.575067520141601562e+00
2.000000000000000000e+00,4.000000000000000000e+01,6.937299728393554688e+00
2.000000000000000000e+00,4.100000000000000000e+01,7.275731563568115234e+00
2.000000000000000000e+00,4.200000000000000000e+01,7.304849624633789062e+00
2.000000000000000000e+00,4.300000000000000000e+01,7.597265720367431641e+00
2.000000000000000000e+00,4.400000000000000000e+01,7.400273323059082031e+00
2.000000000000000000e+00,4.500000000000000000e+01,5.373201608657836914e+00
2.000000000000000000e+00,4.600000000000000000e+01,6.417389392852783203e+00
2.000000000000000000e+00,4.700000000000000000e+01,6.499237537384033203e+00
2.000000000000000000e+00,4.800000000000000000e+01,5.485791921615600586e+00
2.000000000000000000e+00,4.900000000000000000e+01,5.122932195663452148e+00
3.000000000000000000e+00,0.000000000000000000e+00,-1.393731713294982910e+00
3.000000000000000000e+00,1.000000000000000000e+00,1.813882112503051758e+00
3.000000000000000000e+00,2.000000000000000000e+00,5.800633430480957031e-01
3.000000000000000000e+00,3.000000000000000000e+00,-inf
3.000000000000000000e+00,4.000000000000000000e+00,2.228039264678955078e+00
3.000000000000000000e+00,5.000000000000000000e+00,7.817316532135009766e+00
3.000000000000000000e+00,6.000000000000000000e+00,8.160598278045654297e+00
3.000000000000000000e+00,7.000000000000000000e+00,8.073101043701171875e+00
3.000000000000000000e+00,8.000000000000000000e+00,7.257153034210205078e+00
3.000000000000000000e+00,9.000000000000000000e+00,7.836541652679443359e+00
3.000000000000000000e+00,1.000000000000000000e+01,6.970456600189208984e+00
3.000000000000000000e+00,1.100000000000000000e+01,7.064607620239257812e+00
3.000000000000000000e+00,1.200000000000000000e+01,7.165296077728271484e+00
3.000000000000000000e+00,1.300000000000000000e+01,7.076292514801025391e+00
3.000000000000000000e+00,1.400000000000000000e+01,6.945274829864501953e+00
3.000000000000000000e+00,1.500000000000000000e+01,3.799467563629150391e+00
3.000000000000000000e+00,1.600000000000000000e+01,3.780763745307922363e+00
3.000000000000000000e+00,1.700000000000000000e+01,2.821147859096527100e+00
3.000000000000000000e+00,1.800000000000000000e+01,2.583813726902008057e+00
3.000000000000000000e+00,1.900000000000000000e+01,1.668264508247375488e+00
3.000000000000000000e+00,2.000000000000000000e+01,7.429368019104003906e+00
3.000000000000000000e+00,2.100000000000000000e+01,7.792937278747558594e+00
3.000000000000000000e+00,2.200000000000000000e+01,7.360231876373291016e+00
3.000000000000000000e+00,2.300000000000000000e+01,6.937323093414306641e+00
3.000000000000000000e+00,2.400000000000000000e+01,6.499925136566162109e+00
3.000000000000000000e+00,2.500000000000000000e+01,3.707637429237365723e+00
3.000000000000000000e+00,2.600000000000000000e+01,7.414996623992919922e+00
3.000000000000000000e+00,2.700000000000000000e+01,7.711760520935058594e+00
3.000000000000000000e+00,2.800000000000000000e+01,7.269062519073486328e+00
3.000000000000000000e+00,2.900000000000000000e+01,7.285793781280517578e+00
3.000000000000000000e+00,3.000000000000000000e+01,8.097186565399169922e+00
3.000000000000000000e+00,3.100000000000000000e+01,7.573794841766357422e+00
3.000000000000000000e+00,3.200000000000000000e+01,7.765052318572998047e+00
3.000000000000000000e+00,3.300000000000000000e+01,6.859279632568359375e+00
3.000000000000000000e+00,3.400000000000000000e+01,7.446969509124755859e+00
3.000000000000000000e+00,3.500000000000000000e+01,7.288604736328125000e+00
3.000000000000000000e+00,3.600000000000000000e+01,8.064762115478515625e+00
3.000000000000000000e+00,3.700000000000000000e+01,8.301433563232421875e+00
3.000000000000000000e+00,3.800000000000000000e+01,8.146027565002441406e+00
3.000000000000000000e+00,3.900000000000000000e+01,7.682199954986572266e+00
3.000000000000000000e+00,4.000000000000000000e+01,6.990344524383544922e+00
3.000000000000000000e+00,4.100000000000000000e+01,7.493455886840820312e+00
3.000000000000000000e+00,4.200000000000000000e+01,7.431211471557617188e+00
3.000000000000000000e+00,4.300000000000000000e+01,7.783111095428466797e+00
3.000000000000000000e+00,4.400000000000000000e+01,7.459720134735107422e+00
3.000000000000000000e+00,4.500000000000000000e+01,6.449693679809570312e+00
3.000000000000000000e+00,4.600000000000000000e+01,7.395121097564697266e+00
3.000000000000000000e+00,4.700000000000000000e+01,6.946962833404541016e+00
3.000000000000000000e+00,4.800000000000000000e+01,6.043994903564453125e+00
3.000000000000000000e+00,4.900000000000000000e+01,6.027114868164062500e+00
4.000000000000000000e+00,0.000000000000000000e+00,1.049824237823486328e+00
4.000000000000000000e+00,1.000000000000000000e+00,-6.344467401504516602e-01
4.000000000000000000e+00,2.000000000000000000e+00,2.522945404052734375e-01
4.000000000000000000e+00,3.000000000000000000e+00,1.012332439422607422e+00
4.000000000000000000e+00,4.000000000000000000e+00,-inf
4.000000000000000000e+00,5.000000000000000000e+00,7.197547435760498047e+00
4.000000000000000000e+00,6.000000000000000000e+00,8.075529575347900391e+00
4.000000000000000000e+00,7.000000000000000000e+00,7.925579071044921875e+00
4.000000000000000000e+00,8.000000000000000000e+00,7.175626754760742188e+00
4.000000000000000000e+00,9.000000000000000000e+00,7.905295848846435547e+00
4.000000000000000000e+00,1.000000000000000000e+01,7.156152248382568359e+00
4.000000000000000000e+00,1.100000000000000000e+01,7.137356758117675781e+00
4.000000000000000000e+00,1.200000000000000000e+01,7.365180969238281250e+00
4.000000000000000000e+00,1.300000000000000000e+01,7.028485298156738281e+00
4.000000000000000000e+00,1.400000000000000000e+01,7.209014415740966797e+00
4.000000000000000000e+00,1.500000000000000000e+01,3.996420145034790039e+00
4.000000000000000000e+00,1.600000000000000000e+01,4.503752708435058594e+00
4.000000000000000000e+00,1.700000000000000000e+01,4.489605426788330078e+00
4.000000000000000000e+00,1.800000000000000000e+01,4.944279670715332031e+00
4.000000000000000000e+00,1.900000000000000000e+01,4.546292066574096680e+00
4.000000000000000000e+00,2.000000000000000000e+01,5.860526084899902344e+00
4.000000000000000000e+00,2.100000000000000000e+01,6.889053821563720703e+00
4.000000000000000000e+00,2.200000000000000000e+01,6.591347217559814453e+00
4.000000000000000000e+00,2.300000000000000000e+01,5.638405561447143555e+00
4.000000000000000000e+00,2.400000000000000000e+01,3.432842612266540527e+00
4.000000000000000000e+00,2.500000000000000000e+01,3.902068376541137695e+00
4.000000000000000000e+00,2.600000000000000000e+01,5.123985528945922852e+00
4.000000000000000000e+00,2.700000000000000000e+01,6.206625938415527344e+00
4.000000000000000000e+00,2.800000000000000000e+01,4.926882743835449219e+00
4.000000000000000000e+00,2.900000000000000000e+01,5.123574018478393555e+00
4.000000000000000000e+00,3.000000000000000000e+01,7.662980556488037109e+00
4.000000000000000000e+00,3.100000000000000000e+01,7.189194202423095703e+00
4.000000000000000000e+00,3.200000000000000000e+01,7.759654998779296875e+00
4.000000000000000000e+00,3.300000000000000000e+01,6.537432670593261719e+00
4.000000000000000000e+00,3.400000000000000000e+01,7.562037944793701172e+00
4.000000000000000000e+00,3.500000000000000000e+01,6.802857398986816406e+00
4.000000000000000000e+00,3.600000000000000000e+01,8.119605541229248047e+00
4.000000000000000000e+00,3.700000000000000000e+01,8.347784996032714844e+00
4.000000000000000000e+00,3.800000000000000000e+01,8.107706069946289062e+00
4.000000000000000000e+00,3.900000000000000000e+01,7.781225681304931641e+00
4.000000000000000000e+00,4.000000000000000000e+01,7.197411060333251953e+00
4.000000000000000000e+00,4.100000000000000000e+01,7.467504024505615234e+00
4.000000000000000000e+00,4.200000000000000000e+01,7.512170791625976562e+00
4.000000000000000000e+00,4.300000000000000000e+01,7.714660644531250000e+00
4.000000000000000000e+00,4.400000000000000000e+01,7.646379470825195312e+00
4.000000000000000000e+00,4.500000000000000000e+01,4.944325447082519531e+00
4.000000000000000000e+00,4.600000000000000000e+01,5.633452653884887695e+00
4.000000000000000000e+00,4.700000000000000000e+01,6.548161506652832031e+00
4.000000000000000000e+00,4.800000000000000000e+01,5.827975988388061523e+00
4.000000000000000000e+00,4.900000000000000000e+01,5.289904117584228516e+00
5.000000000000000000e+00,0.000000000000000000e+00,7.717977046966552734e+00
5.000000000000000000e+00,1.000000000000000000e+00,7.586977005004882812e+00
5.000000000000000000e+00,2.000000000000000000e+00,7.759452342987060547e+00
5.000000000000000000e+00,3.000000000000000000e+00,7.662435531616210938e+00
5.000000000000000000e+00,4.000000000000000000e+00,7.566416740417480469e+00
5.000000000000000000e+00,5.000000000000000000e+00,-inf
5.000000000000000000e+00,6.000000000000000000e+00,1.987616062164306641e+00
5.000000000000000000e+00,7.000000000000000000e+00,1.912872791290283203e+00
5.000000000000000000e+00,8.000000000000000000e+00,1.895014286041259766e+00
5.000000000000000000e+00,9.000000000000000000e+00,2.123461723327636719e+00
5.000000000000000000e+00,1.000000000000000000e+01,6.490956783294677734e+00
5.000000000000000000e+00,1.100000000000000000e+01,6.730212688446044922e+00
5.000000000000000000e+00,1.200000000000000000e+01,6.990813255310058594e+00
5.000000000000000000e+00,1.300000000000000000e+01,6.635855197906494141e+00
5.000000000000000000e+00,1.400000000000000000e+01,7.128498077392578125e+00
5.000000000000000000e+00,1.500000000000000000e+01,7.297758102416992188e+00
5.000000000000000000e+00,1.600000000000000000e+01,7.726917266845703125e+00
5.000000000000000000e+00,1.700000000000000000e+01,7.481906414031982422e+00
5.000000000000000000e+00,1.800000000000000000e+01,7.861411094665527344e+00
5.000000000000000000e+00,1.900000000000000000e+01,7.197443962097167969e+00
5.000000000000000000e+00,2.000000000000000000e+01,5.938301324844360352e+00
5.000000000000000000e+00,2.100000000000000000e+01,5.817667484283447266e+00
5.000000000000000000e+00,2.200000000000000000e+01,6.687625408172607422e+00
5.000000000000000000e+00,2.300000000000000000e+01,6.726764202117919922e+00
5.000000000000000000e+00,2.400000000000000000e+01,6.987015724182128906e+00
5.000000000000000000e+00,2.500000000000000000e+01,7.116309165954589844e+00
5.000000000000000000e+00,2.600000000000000000e+01,7.156222343444824219e+00
5.000000000000000000e+00,2.700000000000000000e+01,6.044928073883056641e+00
5.000000000000000000e+00,2.800000000000000000e+01,7.050807476043701172e+00
5.000000000000000000e+00,2.900000000000000000e+01,6.850722789764404297e+00
5.000000000000000000e+00,3.000000000000000000e+01,5.304186820983886719e+00
5.000000000000000000e+00,3.100000000000000000e+01,5.435278892517089844e+00
5.000000000000000000e+00,3.200000000000000000e+01,6.535429954528808594e+00
5.000000000000000000e+00,3.300000000000000000e+01,6.471535205841064453e+00
5.000000000000000000e+00,3.400000000000000000e+01,6.917636871337890625e+00
5.000000000000000000e+00,3.500000000000000000e+01,5.945862054824829102e+00
5.000000000000000000e+00,3.600000000000000000e+01,6.212667465209960938e+00
5.000000000000000000e+00,3.700000000000000000e+01,6.346520900726318359e+00
5.000000000000000000e+00,3.800000000000000000e+01,5.980847120285034180e+00
5.000000000000000000e+00,3.900000000000000000e+01,6.254242897033691406e+00
5.000000000000000000e+00,4.000000000000000000e+01,6.309148311614990234e+00
5.000000000000000000e+00,4.100000000000000000e+01,6.315359592437744141e+00
5.000000000000000000e+00,4.200000000000000000e+01,6.079067707061767578e+00
5.000000000000000000e+00,4.300000000000000000e+01,5.282027721405029297e+00
5.000000000000000000e+00,4.400000000000000000e+01,6.570061683654785156e+00
5.000000000000000000e+00,4.500000000000000000e+01,6.834536075592041016e+00
5.000000000000000000e+00,4.600000000000000000e+01,6.904829502105712891e+00
5.000000000000000000e+00,4.700000000000000000e+01,5.646616935729980469e+00
5.000000000000000000e+00,4.800000000000000000e+01,6.955952644348144531e+00
5.000000000000000000e+00,4.900000000000000000e+01,6.968716621398925781e+00
6.000000000000000000e+00,0.000000000000000000e+00,7.259662151336669922e+00
6.000000000000000000e+00,1.000000000000000000e+00,7.151241779327392578e+00
6.000000000000000000e+00,2.000000000000000000e+00,7.316871643066406250e+00
6.000000000000000000e+00,3.000000000000000000e+00,7.227961540222167969e+00
6.000000000000000000e+00,4.000000000000000000e+00,7.187553882598876953e+00
6.000000000000000000e+00,5.000000000000000000e+00,1.491805315017700195e+00
6.000000000000000000e+00,6.000000000000000000e+00,-inf
6.000000000000000000e+00,7.000000000000000000e+00,-1.614228278398513794e+00
6.000000000000000000e+00,8.000000000000000000e+00,1.077632904052734375e-01
6.000000000000000000e+00,9.000000000000000000e+00,-3.106691837310791016e-01
6.000000000000000000e+00,1.000000000000000000e+01,5.270174026489257812e+00
6.000000000000000000e+00,1.100000000000000000e+01,5.595404386520385742e+00
6.000000000000000000e+00,1.200000000000000000e+01,5.899235248565673828e+00
6.000000000000000000e+00,1.300000000000000000e+01,5.530140638351440430e+00
6.000000000000000000e+00,1.400000000000000000e+01,6.191133022308349609e+00
6.000000000000000000e+00,1.500000000000000000e+01,6.877128124237060547e+00
6.000000000000000000e+00,1.600000000000000000e+01,7.298312664031982422e+00
6.000000000000000000e+00,1.700000000000000000e+01,7.048781394958496094e+00
6.000000000000000000e+00,1.800000000000000000e+01,7.425815105438232422e+00
6.000000000000000000e+00,1.900000000000000000e+01,6.779200553894042969e+00
6.000000000000000000e+00,2.000000000000000000e+01,6.420808315277099609e+00
6.000000000000000000e+00,2.100000000000000000e+01,5.911950349807739258e+00
6.000000000000000000e+00,2.200000000000000000e+01,6.127209186553955078e+00
6.000000000000000000e+00,2.300000000000000000e+01,6.335998535156250000e+00
6.000000000000000000e+00,2.400000000000000000e+01,6.689502716064453125e+00
6.000000000000000000e+00,2.500000000000000000e+01,6.701563358306884766e+00
6.000000000000000000e+00,2.600000000000000000e+01,7.048108100891113281e+00
6.000000000000000000e+00,2.700000000000000000e+01,6.640216350555419922e+00
6.000000000000000000e+00,2.800000000000000000e+01,6.925078868865966797e+00
6.000000000000000000e+00,2.900000000000000000e+01,6.795933246612548828e+00
6.000000000000000000e+00,3.000000000000000000e+01,4.797798395156860352e+00
6.000000000000000000e+00,3.100000000000000000e+01,4.428987264633178711e+00
6.000000000000000000e+00,3.200000000000000000e+01,4.586173295974731445e+00
6.000000000000000000e+00,3.300000000000000000e+01,5.628254652023315430e+00
6.000000000000000000e+00,3.400000000000000000e+01,5.618458271026611328e+00
6.000000000000000000e+00,3.500000000000000000e+01,5.160432338714599609e+00
6.000000000000000000e+00,3.600000000000000000e+01,3.892415285110473633e+00
6.000000000000000000e+00,3.700000000000000000e+01,4.535866975784301758e+00
6.000000000000000000e+00,3.800000000000000000e+01,2.313441842794418335e+00
6.000000000000000000e+00,3.900000000000000000e+01,4.087326765060424805e+00
6.000000000000000000e+00,4.000000000000000000e+01,5.039378166198730469e+00
6.000000000000000000e+00,4.100000000000000000e+01,4.531113624572753906e+00
6.000000000000000000e+00,4.200000000000000000e+01,3.988040924072265625e+00
6.000000000000000000e+00,4.300000000000000000e+01,4.076304674148559570e+00
6.000000000000000000e+00,4.400000000000000000e+01,5.103009462356567383e+00
6.000000000000000000e+00,4.500000000000000000e+01,6.407755851745605469e+00
6.000000000000000000e+00,4.600000000000000000e+01,6.720283031463623047e+00
6.000000000000000000e+00,4.700000000000000000e+01,4.782498598098754883e+00
6.000000000000000000e+00,4.800000000000000000e+01,6.318459033966064453e+00
6.000000000000000000e+00,4.900000000000000000e+01,6.423445701599121094e+00
7.000000000000000000e+00,0.000000000000000000e+00,7.135516166687011719e+00
7.000000000000000000e+00,1.000000000000000000e+00,6.996527671813964844e+00
7.000000000000000000e+00,2.000000000000000000e+00,7.183681488037109375e+00
7.000000000000000000e+00,3.000000000000000000e+00,7.111170291900634766e+00
7.000000000000000000e+00,4.000000000000000000e+00,7.033800125122070312e+00
7.000000000000000000e+00,5.000000000000000000e+00,1.362864255905151367e+00
7.000000000000000000e+00,6.000000000000000000e+00,-1.616830527782440186e+00
7.000000000000000000e+00,7.000000000000000000e+00,-inf
7.000000000000000000e+00,8.000000000000000000e+00,-3.642392158508300781e-01
7.000000000000000000e+00,9.000000000000000000e+00,2.482676506042480469e-01
7.000000000000000000e+00,1.000000000000000000e+01,5.127304315567016602e+00
7.000000000000000000e+00,1.100000000000000000e+01,5.359941005706787109e+00
7.000000000000000000e+00,1.200000000000000000e+01,5.730243682861328125e+00
7.000000000000000000e+00,1.300000000000000000e+01,5.242378711700439453e+00
7.000000000000000000e+00,1.400000000000000000e+01,6.032459735870361328e+00
7.000000000000000000e+00,1.500000000000000000e+01,6.750690460205078125e+00
7.000000000000000000e+00,1.600000000000000000e+01,7.174267768859863281e+00
7.000000000000000000e+00,1.700000000000000000e+01,6.925831794738769531e+00
7.000000000000000000e+00,1.800000000000000000e+01,7.305444717407226562e+00
7.000000000000000000e+00,1.900000000000000000e+01,6.663335323333740234e+00
7.000000000000000000e+00,2.000000000000000000e+01,6.261665344238281250e+00
7.000000000000000000e+00,2.100000000000000000e+01,5.584003448486328125e+00
7.000000000000000000e+00,2.200000000000000000e+01,5.813351869583129883e+00
7.000000000000000000e+00,2.300000000000000000e+01,6.093551635742187500e+00
7.000000000000000000e+00,2.400000000000000000e+01,6.514579296112060547e+00
7.000000000000000000e+00,2.500000000000000000e+01,6.575673580169677734e+00
7.000000000000000000e+00,2.600000000000000000e+01,6.872385501861572266e+00
7.000000000000000000e+00,2.700000000000000000e+01,6.488342761993408203e+00
7.000000000000000000e+00,2.800000000000000000e+01,6.746669292449951172e+00
7.000000000000000000e+00,2.900000000000000000e+01,6.616137981414794922e+00
7.000000000000000000e+00,3.000000000000000000e+01,4.239938259124755859e+00
7.000000000000000000e+00,3.100000000000000000e+01,3.745194673538208008e+00
7.000000000000000000e+00,3.200000000000000000e+01,4.250938653945922852e+00
7.000000000000000000e+00,3.300000000000000000e+01,5.322784662246704102e+00
7.000000000000000000e+00,3.400000000000000000e+01,5.412640333175659180e+00
7.000000000000000000e+00,3.500000000000000000e+01,4.710153818130493164e+00
7.000000000000000000e+00,3.600000000000000000e+01,4.546503543853759766e+00
7.000000000000000000e+00,3.700000000000000000e+01,5.086011171340942383e+00
7.000000000000000000e+00,3.800000000000000000e+01,3.671277523040771484e+00
7.000000000000000000e+00,3.900000000000000000e+01,4.324380397796630859e+00
7.000000000000000000e+00,4.000000000000000000e+01,4.979101181030273438e+00
7.000000000000000000e+00,4.100000000000000000e+01,4.155524015426635742e+00
7.000000000000000000e+00,4.200000000000000000e+01,4.043729543685913086e+00
7.000000000000000000e+00,4.300000000000000000e+01,4.482408046722412109e+00
7.000000000000000000e+00,4.400000000000000000e+01,5.101974487304687500e+00
7.000000000000000000e+00,4.500000000000000000e+01,6.199493885040283203e+00
7.000000000000000000e+00,4.600000000000000000e+01,6.498450756072998047e+00
7.000000000000000000e+00,4.700000000000000000e+01,4.346788644790649414e+00
7.000000000000000000e+00,4.800000000000000000e+01,6.123417854309082031e+00
7.000000000000000000e+00,4.900000000000000000e+01,6.229395866394042969e+00
8.000000000000000000e+00,0.000000000000000000e+00,6.742436408996582031e+00
8.000000000000000000e+00,1.000000000000000000e+00,6.592026710510253906e+00
8.000000000000000000e+00,2.000000000000000000e+00,6.793980121612548828e+00
8.000000000000000000e+00,3.000000000000000000e+00,6.740733146667480469e+00
8.000000000000000000e+00,4.000000000000000000e+00,6.676912784576416016e+00
8.000000000000000000e+00,5.000000000000000000e+00,1.843159198760986328e+00
8.000000000000000000e+00,6.000000000000000000e+00,5.408108234405517578e-01
8.000000000000000000e+00,7.000000000000000000e+00,1.007432937622070312e-01
8.000000000000000000e+00,8.000000000000000000e+00,-inf
8.000000000000000000e+00,9.000000000000000000e+00,6.538465023040771484e-01
8.000000000000000000e+00,1.000000000000000000e+01,4.163564443588256836e+00
8.000000000000000000e+00,1.100000000000000000e+01,4.191967010498046875e+00
8.000000000000000000e+00,1.200000000000000000e+01,4.851110458374023438e+00
8.000000000000000000e+00,1.300000000000000000e+01,3.973960399627685547e+00
8.000000000000000000e+00,1.400000000000000000e+01,5.282916307449340820e+00
8.000000000000000000e+00,1.500000000000000000e+01,6.363607406616210938e+00
8.000000000000000000e+00,1.600000000000000000e+01,6.802046298980712891e+00
8.000000000000000000e+00,1.700000000000000000e+01,6.541699886322021484e+00
8.000000000000000000e+00,1.800000000000000000e+01,6.936369895935058594e+00
8.000000000000000000e+00,1.900000000000000000e+01,6.283948898315429688e+00
8.000000000000000000e+00,2.000000000000000000e+01,6.305330753326416016e+00
8.000000000000000000e+00,2.100000000000000000e+01,5.670175790786743164e+00
8.000000000000000000e+00,2.200000000000000000e+01,5.330162763595581055e+00
8.000000000000000000e+00,2.300000000000000000e+01,5.692157030105590820e+00
8.000000000000000000e+00,2.400000000000000000e+01,6.189458847045898438e+00
8.000000000000000000e+00,2.500000000000000000e+01,6.183274745941162109e+00
8.000000000000000000e+00,2.600000000000000000e+01,6.697271823883056641e+00
8.000000000000000000e+00,2.700000000000000000e+01,6.573973655700683594e+00
8.000000000000000000e+00,2.800000000000000000e+01,6.554881095886230469e+00
8.000000000000000000e+00,2.900000000000000000e+01,6.460103988647460938e+00
8.000000000000000000e+00,3.000000000000000000e+01,5.101083040237426758e+00
8.000000000000000000e+00,3.100000000000000000e+01,4.026077985763549805e+00
8.000000000000000000e+00,3.200000000000000000e+01,2.613455355167388916e+00
8.000000000000000000e+00,3.300000000000000000e+01,4.382874250411987305e+00
8.000000000000000000e+00,3.400000000000000000e+01,4.296820878982543945e+00
8.000000000000000000e+00,3.500000000000000000e+01,4.157979726791381836e+00
8.000000000000000000e+00,3.600000000000000000e+01,5.122667789459228516e+00
8.000000000000000000e+00,3.700000000000000000e+01,5.668710947036743164e+00
8.000000000000000000e+00,3.800000000000000000e+01,4.897814750671386719e+00
8.000000000000000000e+00,3.900000000000000000e+01,4.243718862533569336e+00
8.000000000000000000e+00,4.000000000000000000e+01,4.271511554718017578e+00
8.000000000000000000e+00,4.100000000000000000e+01,1.644627749919891357e+00
8.000000000000000000e+00,4.200000000000000000e+01,3.516675710678100586e+00
8.000000000000000000e+00,4.300000000000000000e+01,5.182892322540283203e+00
8.000000000000000000e+00,4.400000000000000000e+01,4.579359769821166992e+00
8.000000000000000000e+00,4.500000000000000000e+01,5.750433683395385742e+00
8.000000000000000000e+00,4.600000000000000000e+01,6.274009227752685547e+00
8.000000000000000000e+00,4.700000000000000000e+01,3.510603308677673340e+00
8.000000000000000000e+00,4.800000000000000000e+01,5.483450412750244141e+00
8.000000000000000000e+00,4.900000000000000000e+01,5.676249504089355469e+00
9.000000000000000000e+00,0.000000000000000000e+00,7.278399944305419922e+00
9.000000000000000000e+00,1.000000000000000000e+00,7.244837284088134766e+00
9.000000000000000000e+00,2.000000000000000000e+00,7.362307548522949219e+00
9.000000000000000000e+00,3.000000000000000000e+00,7.241462707519531250e+00
9.000000000000000000e+00,4.000000000000000000e+00,7.306740283966064453e+00
9.000000000000000000e+00,5.000000000000000000e+00,2.179562091827392578e+00
9.000000000000000000e+00,6.000000000000000000e+00,2.158439159393310547e-01
9.000000000000000000e+00,7.000000000000000000e+00,7.527542114257812500e-01
9.000000000000000000e+00,8.000000000000000000e+00,5.183792114257812500e-01
9.000000000000000000e+00,9.000000000000000000e+00,-inf
9.000000000000000000e+00,1.000000000000000000e+01,5.072497844696044922e+00
9.000000000000000000e+00,1.100000000000000000e+01,5.614087820053100586e+00
9.000000000000000000e+00,1.200000000000000000e+01,5.806463479995727539e+00
9.000000000000000000e+00,1.300000000000000000e+01,5.663569211959838867e+00
9.000000000000000000e+00,1.400000000000000000e+01,6.119639873504638672e+00
9.000000000000000000e+00,1.500000000000000000e+01,6.909355163574218750e+00
9.000000000000000000e+00,1.600000000000000000e+01,7.330350399017333984e+00
9.000000000000000000e+00,1.700000000000000000e+01,7.071724414825439453e+00
9.000000000000000000e+00,1.800000000000000000e+01,7.449013233184814453e+00
9.000000000000000000e+00,1.900000000000000000e+01,6.788007736206054688e+00
9.000000000000000000e+00,2.000000000000000000e+01,6.812613487243652344e+00
9.000000000000000000e+00,2.100000000000000000e+01,6.551667690277099609e+00
9.000000000000000000e+00,2.200000000000000000e+01,6.516167640686035156e+00
9.000000000000000000e+00,2.300000000000000000e+01,6.629765510559082031e+00
9.000000000000000000e+00,2.400000000000000000e+01,6.880136489868164062e+00
9.000000000000000000e+00,2.500000000000000000e+01,6.730706691741943359e+00
9.000000000000000000e+00,2.600000000000000000e+01,7.324643135070800781e+00
9.000000000000000000e+00,2.700000000000000000e+01,7.047122955322265625e+00
9.000000000000000000e+00,2.800000000000000000e+01,7.197753429412841797e+00
9.000000000000000000e+00,2.900000000000000000e+01,7.093435764312744141e+00
9.000000000000000000e+00,3.000000000000000000e+01,5.948059320449829102e+00
9.000000000000000000e+00,3.100000000000000000e+01,5.420826911926269531e+00
9.000000000000000000e+00,3.200000000000000000e+01,4.797552585601806641e+00
9.000000000000000000e+00,3.300000000000000000e+01,5.875598669052124023e+00
9.000000000000000000e+00,3.400000000000000000e+01,5.560616254806518555e+00
9.000000000000000000e+00,3.500000000000000000e+01,5.738415241241455078e+00
9.000000000000000000e+00,3.600000000000000000e+01,2.037689957767724991e+00
9.000000000000000000e+00,3.700000000000000000e+01,3.825645923614501953e+00
9.000000000000000000e+00,3.800000000000000000e+01,3.651503324508666992e+00
9.000000000000000000e+00,3.900000000000000000e+01,2.650451898574829102e+00
9.000000000000000000e+00,4.000000000000000000e+01,4.659230709075927734e+00
9.000000000000000000e+00,4.100000000000000000e+01,4.767644166946411133e+00
9.000000000000000000e+00,4.200000000000000000e+01,3.269610404968261719e+00
9.000000000000000000e+00,4.300000000000000000e+01,4.411409854888916016e+00
9.000000000000000000e+00,4.400000000000000000e+01,4.575162172317504883e+00
9.000000000000000000e+00,4.500000000000000000e+01,6.609957218170166016e+00
9.000000000000000000e+00,4.600000000000000000e+01,7.056782722473144531e+00
9.000000000000000000e+00,4.700000000000000000e+01,5.297005891799926758e+00
9.000000000000000000e+00,4.800000000000000000e+01,6.402105331420898438e+00
9.000000000000000000e+00,4.900000000000000000e+01,6.543345451354980469e+00
1.000000000000000000e+01,0.000000000000000000e+00,6.380833625793457031e+00
1.000000000000000000e+01,1.000000000000000000e+00,6.502887725830078125e+00
1.000000000000000000e+01,2.000000000000000000e+00,6.533864498138427734e+00
1.000000000000000000e+01,3.000000000000000000e+00,6.394754409790039062e+00
1.000000000000000000e+01,4.000000000000000000e+00,6.704917907714843750e+00
1.000000000000000000e+01,5.000000000000000000e+00,6.813574314117431641e+00
1.000000000000000000e+01,6.000000000000000000e+00,5.979596138000488281e+00
1.000000000000000000e+01,7.000000000000000000e+00,5.975392103195190430e+00
1.000000000000000000e+01,8.000000000000000000e+00,4.584276914596557617e+00
1.000000000000000000e+01,9.000000000000000000e+00,5.192519903182983398e+00
1.000000000000000000e+01,1.000000000000000000e+01,-inf
1.000000000000000000e+01,1.100000000000000000e+01,-5.322178602218627930e-01
1.000000000000000000e+01,1.200000000000000000e+01,-1.446028411388397217e+00
1.000000000000000000e+01,1.300000000000000000e+01,3.148169517517089844e-01
1.000000000000000000e+01,1.400000000000000000e+01,-3.061132431030273438e-01
1.000000000000000000e+01,1.500000000000000000e+01,6.092979431152343750e+00
1.000000000000000000e+01,1.600000000000000000e+01,6.515956878662109375e+00
1.000000000000000000e+01,1.700000000000000000e+01,6.224881649017333984e+00
1.000000000000000000e+01,1.800000000000000000e+01,6.614661693572998047e+00
1.000000000000000000e+01,1.900000000000000000e+01,5.948752880096435547e+00
1.000000000000000000e+01,2.000000000000000000e+01,6.988420486450195312e+00
1.000000000000000000e+01,2.100000000000000000e+01,6.812064647674560547e+00
1.000000000000000000e+01,2.200000000000000000e+01,6.244161605834960938e+00
1.000000000000000000e+01,2.300000000000000000e+01,6.284031391143798828e+00
1.000000000000000000e+01,2.400000000000000000e+01,6.467682361602783203e+00
1.000000000000000000e+01,2.500000000000000000e+01,5.913776874542236328e+00
1.000000000000000000e+01,2.600000000000000000e+01,7.176648616790771484e+00
1.000000000000000000e+01,2.700000000000000000e+01,7.262495517730712891e+00
1.000000000000000000e+01,2.800000000000000000e+01,7.030830383300781250e+00
1.000000000000000000e+01,2.900000000000000000e+01,6.991782665252685547e+00
1.000000000000000000e+01,3.000000000000000000e+01,6.633591651916503906e+00
1.000000000000000000e+01,3.100000000000000000e+01,5.927200317382812500e+00
1.000000000000000000e+01,3.200000000000000000e+01,4.704107284545898438e+00
1.000000000000000000e+01,3.300000000000000000e+01,5.116853713989257812e+00
1.000000000000000000e+01,3.400000000000000000e+01,2.976593613624572754e+00
1.000000000000000000e+01,3.500000000000000000e+01,5.747686862945556641e+00
1.000000000000000000e+01,3.600000000000000000e+01,5.657776355743408203e+00
1.000000000000000000e+01,3.700000000000000000e+01,6.133961200714111328e+00
1.000000000000000000e+01,3.800000000000000000e+01,5.947556734085083008e+00
1.000000000000000000e+01,3.900000000000000000e+01,4.562249898910522461e+00
1.000000000000000000e+01,4.000000000000000000e+01,2.344733387231826782e+00
1.000000000000000000e+01,4.100000000000000000e+01,4.476303815841674805e+00
1.000000000000000000e+01,4.200000000000000000e+01,4.110030412673950195e+00
1.000000000000000000e+01,4.300000000000000000e+01,5.955957889556884766e+00
1.000000000000000000e+01,4.400000000000000000e+01,3.411371231079101562e+00
1.000000000000000000e+01,4.500000000000000000e+01,6.068332195281982422e+00
1.000000000000000000e+01,4.600000000000000000e+01,6.907428264617919922e+00
1.000000000000000000e+01,4.700000000000000000e+01,5.249152421951293945e+00
1.000000000000000000e+01,4.800000000000000000e+01,5.263599395751953125e+00
1.000000000000000000e+01,4.900000000000000000e+01,5.664107561111450195e+00
1.100000000000000000e+01,0.000000000000000000e+00,6.191875934600830078e+00
1.100000000000000000e+01,1.000000000000000000e+00,6.128004550933837891e+00
1.100000000000000000e+01,2.000000000000000000e+00,6.279227256774902344e+00
1.100000000000000000e+01,3.000000000000000000e+00,6.237016201019287109e+00
1.100000000000000000e+01,4.000000000000000000e+00,6.332390308380126953e+00
1.100000000000000000e+01,5.000000000000000000e+00,6.478418827056884766e+00
1.100000000000000000e+01,6.000000000000000000e+00,5.796644687652587891e+00
1.100000000000000000e+01,7.000000000000000000e+00,5.635752677917480469e+00
1.100000000000000000e+01,8.000000000000000000e+00,3.988787055015563965e+00
1.100000000000000000e+01,9.000000000000000000e+00,5.442566871643066406e+00
1.100000000000000000e+01,1.000000000000000000e+01,-9.336432218551635742e-01
1.100000000000000000e+01,1.100000000000000000e+01,-inf
1.100000000000000000e+01,1.200000000000000000e+01,-1.067179799079895020e+00
1.100000000000000000e+01,1.300000000000000000e+01,-1.859894305467605591e+00
1.100000000000000000e+01,1.400000000000000000e+01,-2.857795953750610352e-01
1.100000000000000000e+01,1.500000000000000000e+01,5.879878520965576172e+00
1.100000000000000000e+01,1.600000000000000000e+01,6.309676170349121094e+00
1.100000000000000000e+01,1.700000000000000000e+01,6.034574508666992188e+00
1.100000000000000000e+01,1.800000000000000000e+01,6.431575775146484375e+00
1.100000000000000000e+01,1.900000000000000000e+01,5.801323175430297852e+00
1.100000000000000000e+01,2.000000000000000000e+01,6.610473155975341797e+00
1.100000000000000000e+01,2.100000000000000000e+01,6.264941692352294922e+00
1.100000000000000000e+01,2.200000000000000000e+01,5.473436117172241211e+00
1.100000000000000000e+01,2.300000000000000000e+01,5.653038501739501953e+00
1.100000000000000000e+01,2.400000000000000000e+01,6.026071548461914062e+00
1.100000000000000000e+01,2.500000000000000000e+01,5.707190752029418945e+00
1.100000000000000000e+01,2.600000000000000000e+01,6.749859333038330078e+00
1.100000000000000000e+01,2.700000000000000000e+01,6.894029140472412109e+00
1.100000000000000000e+01,2.800000000000000000e+01,6.596972942352294922e+00
1.100000000000000000e+01,2.900000000000000000e+01,6.560982227325439453e+00
1.100000000000000000e+01,3.000000000000000000e+01,6.152783393859863281e+00
1.100000000000000000e+01,3.100000000000000000e+01,5.348231077194213867e+00
1.100000000000000000e+01,3.200000000000000000e+01,4.287153005599975586e+00
1.100000000000000000e+01,3.300000000000000000e+01,3.975175857543945312e+00
1.100000000000000000e+01,3.400000000000000000e+01,2.397275865077972412e+00
1.100000000000000000e+01,3.500000000000000000e+01,4.977858543395996094e+00
1.100000000000000000e+01,3.600000000000000000e+01,5.845827341079711914e+00
1.100000000000000000e+01,3.700000000000000000e+01,6.285878181457519531e+00
1.100000000000000000e+01,3.800000000000000000e+01,5.898411512374877930e+00
1.100000000000000000e+01,3.900000000000000000e+01,4.985621213912963867e+00
1.100000000000000000e+01,4.000000000000000000e+01,3.974342346191406250e+00
1.100000000000000000e+01,4.100000000000000000e+01,3.866254091262817383e+00
1.100000000000000000e+01,4.200000000000000000e+01,4.473630428314208984e+00
1.100000000000000000e+01,4.300000000000000000e+01,5.919585227966308594e+00
1.100000000000000000e+01,4.400000000000000000e+01,4.566160917282104492e+00
1.100000000000000000e+01,4.500000000000000000e+01,5.488793849945068359e+00
1.100000000000000000e+01,4.600000000000000000e+01,6.379127502441406250e+00
1.100000000000000000e+01,4.700000000000000000e+01,4.474389791488647461e+00
1.100000000000000000e+01,4.800000000000000000e+01,4.593347072601318359e+00
1.100000000000000000e+01,4.900000000000000000e+01,5.068527221679687500e+00
1.200000000000000000e+01,0.000000000000000000e+00,6.153562545776367188e+00
1.200000000000000000e+01,1.000000000000000000e+00,6.304786682128906250e+00
1.200000000000000000e+01,2.000000000000000000e+00,6.318599224090576172e+00
1.200000000000000000e+01,3.000000000000000000e+00,6.192428588867187500e+00
1.200000000000000000e+01,4.000000000000000000e+00,6.546486377716064453e+00
1.200000000000000000e+01,5.000000000000000000e+00,6.859581470489501953e+00
1.200000000000000000e+01,6.000000000000000000e+00,6.157883167266845703e+00
1.200000000000000000e+01,7.000000000000000000e+00,6.116493225097656250e+00
1.200000000000000000e+01,8.000000000000000000e+00,4.787702083587646484e+00
1.200000000000000000e+01,9.000000000000000000e+00,5.525495529174804688e+00
1.200000000000000000e+01,1.000000000000000000e+01,-1.788255408406257629e+00
1.200000000000000000e+01,1.100000000000000000e+01,-9.287078380584716797e-01
1.200000000000000000e+01,1.200000000000000000e+01,-inf
1.200000000000000000e+01,1.300000000000000000e+01,1.256587505340576172e-01
1.200000000000000000e+01,1.400000000000000000e+01,-1.577339440584182739e+00
1.200000000000000000e+01,1.500000000000000000e+01,5.905367851257324219e+00
1.200000000000000000e+01,1.600000000000000000e+01,6.313841342926025391e+00
1.200000000000000000e+01,1.700000000000000000e+01,6.023441314697265625e+00
1.200000000000000000e+01,1.800000000000000000e+01,6.405791759490966797e+00
1.200000000000000000e+01,1.900000000000000000e+01,5.770417213439941406e+00
1.200000000000000000e+01,2.000000000000000000e+01,6.975593090057373047e+00
1.200000000000000000e+01,2.100000000000000000e+01,6.802875995635986328e+00
1.200000000000000000e+01,2.200000000000000000e+01,6.156902790069580078e+00
1.200000000000000000e+01,2.300000000000000000e+01,6.182670593261718750e+00
1.200000000000000000e+01,2.400000000000000000e+01,6.358527183532714844e+00
1.200000000000000000e+01,2.500000000000000000e+01,5.736162424087524414e+00
1.200000000000000000e+01,2.600000000000000000e+01,7.108052730560302734e+00
1.200000000000000000e+01,2.700000000000000000e+01,7.251529216766357422e+00
1.200000000000000000e+01,2.800000000000000000e+01,6.960394382476806641e+00
1.200000000000000000e+01,2.900000000000000000e+01,6.933630466461181641e+00
1.200000000000000000e+01,3.000000000000000000e+01,6.684188842773437500e+00
1.200000000000000000e+01,3.100000000000000000e+01,5.984928369522094727e+00
1.200000000000000000e+01,3.200000000000000000e+01,4.939857721328735352e+00
1.200000000000000000e+01,3.300000000000000000e+01,4.983163595199584961e+00
1.200000000000000000e+01,3.400000000000000000e+01,2.918814420700073242e+00
1.200000000000000000e+01,3.500000000000000000e+01,5.742729902267456055e+00
1.200000000000000000e+01,3.600000000000000000e+01,5.932493209838867188e+00
1.200000000000000000e+01,3.700000000000000000e+01,6.361251354217529297e+00
1.200000000000000000e+01,3.800000000000000000e+01,6.153051376342773438e+00
1.200000000000000000e+01,3.900000000000000000e+01,5.018596410751342773e+00
1.200000000000000000e+01,4.000000000000000000e+01,3.463626146316528320e+00
1.200000000000000000e+01,4.100000000000000000e+01,4.695153713226318359e+00
1.200000000000000000e+01,4.200000000000000000e+01,4.624046564102172852e+00
1.200000000000000000e+01,4.300000000000000000e+01,6.129480361938476562e+00
1.200000000000000000e+01,4.400000000000000000e+01,4.179541587829589844e+00
1.200000000000000000e+01,4.500000000000000000e+01,5.930581808090209961e+00
1.200000000000000000e+01,4.600000000000000000e+01,6.834630012512207031e+00
1.200000000000000000e+01,4.700000000000000000e+01,5.277726650238037109e+00
1.200000000000000000e+01,4.800000000000000000e+01,4.950781583786010742e+00
1.200000000000000000e+01,4.900000000000000000e+01,5.437630653381347656e+00
1.300000000000000000e+01,0.000000000000000000e+00,6.210904121398925781e+00
1.300000000000000000e+01,1.000000000000000000e+00,6.034982681274414062e+00
1.300000000000000000e+01,2.000000000000000000e+00,6.260109901428222656e+00
1.300000000000000000e+01,3.000000000000000000e+00,6.257668972015380859e+00
1.300000000000000000e+01,4.000000000000000000e+00,6.213280200958251953e+00
1.300000000000000000e+01,5.000000000000000000e+00,6.258795261383056641e+00
1.300000000000000000e+01,6.000000000000000000e+00,5.698756456375122070e+00
1.300000000000000000e+01,7.000000000000000000e+00,5.445120573043823242e+00
1.300000000000000000e+01,8.000000000000000000e+00,3.704496979713439941e+00
1.300000000000000000e+01,9.000000000000000000e+00,5.530017852783203125e+00
1.300000000000000000e+01,1.000000000000000000e+01,-2.092194557189941406e-01
1.300000000000000000e+01,1.100000000000000000e+01,-1.966983661055564880e+00
1.300000000000000000e+01,1.200000000000000000e+01,-1.193826198577880859e-01
1.300000000000000000e+01,1.300000000000000000e+01,-inf
1.300000000000000000e+01,1.400000000000000000e+01,2.917599678039550781e-01
1.300000000000000000e+01,1.500000000000000000e+01,5.869472026824951172e+00
1.300000000000000000e+01,1.600000000000000000e+01,6.306983947753906250e+00
1.300000000000000000e+01,1.700000000000000000e+01,6.040884494781494141e+00
1.300000000000000000e+01,1.800000000000000000e+01,6.442570686340332031e+00
1.300000000000000000e+01,1.900000000000000000e+01,5.818326711654663086e+00
1.300000000000000000e+01,2.000000000000000000e+01,6.382462024688720703e+00
1.300000000000000000e+01,2.100000000000000000e+01,5.892984867095947266e+00
1.300000000000000000e+01,2.200000000000000000e+01,4.945128679275512695e+00
1.300000000000000000e+01,2.300000000000000000e+01,5.286183118820190430e+00
1.300000000000000000e+01,2.400000000000000000e+01,5.825322866439819336e+00
1.300000000000000000e+01,2.500000000000000000e+01,5.696493148803710938e+00
1.300000000000000000e+01,2.600000000000000000e+01,6.524823188781738281e+00
1.300000000000000000e+01,2.700000000000000000e+01,6.671550750732421875e+00
1.300000000000000000e+01,2.800000000000000000e+01,6.368235111236572266e+00
1.300000000000000000e+01,2.900000000000000000e+01,6.325028896331787109e+00
1.300000000000000000e+01,3.000000000000000000e+01,5.830156803131103516e+00
1.300000000000000000e+01,3.100000000000000000e+01,4.940402269363403320e+00
1.300000000000000000e+01,3.200000000000000000e+01,4.258078575134277344e+00
1.300000000000000000e+01,3.300000000000000000e+01,3.059529900550842285e+00
1.300000000000000000e+01,3.400000000000000000e+01,3.481344819068908691e+00
1.300000000000000000e+01,3.500000000000000000e+01,4.386284589767456055e+00
1.300000000000000000e+01,3.600000000000000000e+01,5.906912565231323242e+00
1.300000000000000000e+01,3.700000000000000000e+01,6.329915523529052734e+00
1.300000000000000000e+01,3.800000000000000000e+01,5.862414598464965820e+00
1.300000000000000000e+01,3.900000000000000000e+01,5.146885156631469727e+00
1.300000000000000000e+01,4.000000000000000000e+01,4.384208440780639648e+00
1.300000000000000000e+01,4.100000000000000000e+01,3.729209661483764648e+00
1.300000000000000000e+01,4.200000000000000000e+01,4.638378143310546875e+00
1.300000000000000000e+01,4.300000000000000000e+01,5.873718023300170898e+00
1.300000000000000000e+01,4.400000000000000000e+01,4.909488439559936523e+00
1.300000000000000000e+01,4.500000000000000000e+01,5.209240198135375977e+00
1.300000000000000000e+01,4.600000000000000000e+01,6.073308944702148438e+00
1.300000000000000000e+01,4.700000000000000000e+01,3.869350671768188477e+00
1.300000000000000000e+01,4.800000000000000000e+01,4.452186822891235352e+00
1.300000000000000000e+01,4.900000000000000000e+01,4.872614622116088867e+00
1.400000000000000000e+01,0.000000000000000000e+00,5.915413141250610352e+00
1.400000000000000000e+01,1.000000000000000000e+00,6.252058982849121094e+00
1.400000000000000000e+01,2.000000000000000000e+00,6.156841278076171875e+00
1.400000000000000000e+01,3.000000000000000000e+00,5.969405889511108398e+00
1.400000000000000000e+01,4.000000000000000000e+00,6.546237945556640625e+00
1.400000000000000000e+01,5.000000000000000000e+00,7.083165168762207031e+00
1.400000000000000000e+01,6.000000000000000000e+00,6.527244091033935547e+00
1.400000000000000000e+01,7.000000000000000000e+00,6.498431682586669922e+00
1.400000000000000000e+01,8.000000000000000000e+00,5.301135540008544922e+00
1.400000000000000000e+01,9.000000000000000000e+00,5.890053510665893555e+00
1.400000000000000000e+01,1.000000000000000000e+01,-6.463658809661865234e-01
1.400000000000000000e+01,1.100000000000000000e+01,-8.383631706237792969e-03
1.400000000000000000e+01,1.200000000000000000e+01,-1.500069737434387207e+00
1.400000000000000000e+01,1.300000000000000000e+01,7.120065689086914062e-01
1.400000000000000000e+01,1.400000000000000000e+01,-inf
1.400000000000000000e+01,1.500000000000000000e+01,5.739055633544921875e+00
1.400000000000000000e+01,1.600000000000000000e+01,6.133808612823486328e+00
1.400000000000000000e+01,1.700000000000000000e+01,5.822208404541015625e+00
1.400000000000000000e+01,1.800000000000000000e+01,6.198921680450439453e+00
1.400000000000000000e+01,1.900000000000000000e+01,5.560444831848144531e+00
1.400000000000000000e+01,2.000000000000000000e+01,7.142854690551757812e+00
1.400000000000000000e+01,2.100000000000000000e+01,7.052585601806640625e+00
1.400000000000000000e+01,2.200000000000000000e+01,6.416992187500000000e+00
1.400000000000000000e+01,2.300000000000000000e+01,6.365481376647949219e+00
1.400000000000000000e+01,2.400000000000000000e+01,6.446773529052734375e+00
1.400000000000000000e+01,2.500000000000000000e+01,5.572496652603149414e+00
1.400000000000000000e+01,2.600000000000000000e+01,7.242471694946289062e+00
1.400000000000000000e+01,2.700000000000000000e+01,7.419586658477783203e+00
1.400000000000000000e+01,2.800000000000000000e+01,7.094475746154785156e+00
1.400000000000000000e+01,2.900000000000000000e+01,7.078284740447998047e+00
1.400000000000000000e+01,3.000000000000000000e+01,6.988700389862060547e+00
1.400000000000000000e+01,3.100000000000000000e+01,6.324542045593261719e+00
1.400000000000000000e+01,3.200000000000000000e+01,5.539771080017089844e+00
1.400000000000000000e+01,3.300000000000000000e+01,5.319170713424682617e+00
1.400000000000000000e+01,3.400000000000000000e+01,4.181834459304809570e+00
1.400000000000000000e+01,3.500000000000000000e+01,6.076064586639404297e+00
1.400000000000000000e+01,3.600000000000000000e+01,6.256337642669677734e+00
1.400000000000000000e+01,3.700000000000000000e+01,6.639360904693603516e+00
1.400000000000000000e+01,3.800000000000000000e+01,6.496162891387939453e+00
1.400000000000000000e+01,3.900000000000000000e+01,5.464103221893310547e+00
1.400000000000000000e+01,4.000000000000000000e+01,3.958590626716613770e+00
1.400000000000000000e+01,4.100000000000000000e+01,5.297133684158325195e+00
1.400000000000000000e+01,4.200000000000000000e+01,5.140351533889770508e+00
1.400000000000000000e+01,4.300000000000000000e+01,6.395730495452880859e+00
1.400000000000000000e+01,4.400000000000000000e+01,4.674922227859497070e+00
1.400000000000000000e+01,4.500000000000000000e+01,6.048878192901611328e+00
1.400000000000000000e+01,4.600000000000000000e+01,7.008288383483886719e+00
1.400000000000000000e+01,4.700000000000000000e+01,5.628102302551269531e+00
1.400000000000000000e+01,4.800000000000000000e+01,4.917635202407836914e+00
1.400000000000000000e+01,4.900000000000000000e+01,5.462640523910522461e+00
1.500000000000000000e+01,0.000000000000000000e+00,3.739768743515014648e+00
1.500000000000000000e+01,1.000000000000000000e+00,4.459879398345947266e+00
1.500000000000000000e+01,2.000000000000000000e+00,2.600515902042388916e+00
1.500000000000000000e+01,3.000000000000000000e+00,3.480624914169311523e+00
1.500000000000000000e+01,4.000000000000000000e+00,4.854230642318725586e+00
1.500000000000000000e+01,5.000000000000000000e+00,7.506793022155761719e+00
1.500000000000000000e+01,6.000000000000000000e+00,8.163110733032226562e+00
1.500000000000000000e+01,7.000000000000000000e+00,8.037196159362792969e+00
1.500000000000000000e+01,8.000000000000000000e+00,7.255768299102783203e+00
1.500000000000000000e+01,9.000000000000000000e+00,7.934926509857177734e+00
1.500000000000000000e+01,1.000000000000000000e+01,7.138739585876464844e+00
1.500000000000000000e+01,1.100000000000000000e+01,7.158387184143066406e+00
1.500000000000000000e+01,1.200000000000000000e+01,7.344933986663818359e+00
1.500000000000000000e+01,1.300000000000000000e+01,7.092106342315673828e+00
1.500000000000000000e+01,1.400000000000000000e+01,7.162788391113281250e+00
1.500000000000000000e+01,1.500000000000000000e+01,-inf
1.500000000000000000e+01,1.600000000000000000e+01,-2.280156105756759644e+00
1.500000000000000000e+01,1.700000000000000000e+01,-2.150035157799720764e+00
1.500000000000000000e+01,1.800000000000000000e+01,-9.884775876998901367e-01
1.500000000000000000e+01,1.900000000000000000e+01,-1.334414601325988770e+00
1.500000000000000000e+01,2.000000000000000000e+01,6.722000122070312500e+00
1.500000000000000000e+01,2.100000000000000000e+01,7.353484153747558594e+00
1.500000000000000000e+01,2.200000000000000000e+01,6.975372314453125000e+00
1.500000000000000000e+01,2.300000000000000000e+01,6.310780525207519531e+00
1.500000000000000000e+01,2.400000000000000000e+01,5.427955865859985352e+00
1.500000000000000000e+01,2.500000000000000000e+01,-3.826653957366943359e-01
1.500000000000000000e+01,2.600000000000000000e+01,6.526220798492431641e+00
1.500000000000000000e+01,2.700000000000000000e+01,7.029380798339843750e+00
1.500000000000000000e+01,2.800000000000000000e+01,6.367174625396728516e+00
1.500000000000000000e+01,2.900000000000000000e+01,6.422544002532958984e+00
1.500000000000000000e+01,3.000000000000000000e+01,7.894107341766357422e+00
1.500000000000000000e+01,3.100000000000000000e+01,7.394713878631591797e+00
1.500000000000000000e+01,3.200000000000000000e+01,7.817425727844238281e+00
1.500000000000000000e+01,3.300000000000000000e+01,6.701177120208740234e+00
1.500000000000000000e+01,3.400000000000000000e+01,7.574391365051269531e+00
1.500000000000000000e+01,3.500000000000000000e+01,7.049907207489013672e+00
1.500000000000000000e+01,3.600000000000000000e+01,8.154685974121093750e+00
1.500000000000000000e+01,3.700000000000000000e+01,8.385751724243164062e+00
1.500000000000000000e+01,3.800000000000000000e+01,8.177017688751220703e+00
1.500000000000000000e+01,3.900000000000000000e+01,7.800294399261474609e+00
1.500000000000000000e+01,4.000000000000000000e+01,7.173001766204833984e+00
1.500000000000000000e+01,4.100000000000000000e+01,7.530317306518554688e+00
1.500000000000000000e+01,4.200000000000000000e+01,7.535689830780029297e+00
1.500000000000000000e+01,4.300000000000000000e+01,7.789879798889160156e+00
1.500000000000000000e+01,4.400000000000000000e+01,7.634407997131347656e+00
1.500000000000000000e+01,4.500000000000000000e+01,5.706831693649291992e+00
1.500000000000000000e+01,4.600000000000000000e+01,6.638988018035888672e+00
1.500000000000000000e+01,4.700000000000000000e+01,6.749432086944580078e+00
1.500000000000000000e+01,4.800000000000000000e+01,5.888579130172729492e+00
1.500000000000000000e+01,4.900000000000000000e+01,5.555085659027099609e+00
1.600000000000000000e+01,0.000000000000000000e+00,3.591357827186584473e+00
1.600000000000000000e+01,1.000000000000000000e+00,4.702366828918457031e+00
1.600000000000000000e+01,2.000000000000000000e+00,2.634700715541839600e+00
1.600000000000000000e+01,3.000000000000000000e+00,3.173220992088317871e+00
1.600000000000000000e+01,4.000000000000000000e+00,5.074715614318847656e+00
1.600000000000000000e+01,5.000000000000000000e+00,7.584964275360107422e+00
1.600000000000000000e+01,6.000000000000000000e+00,8.220914840698242188e+00
1.600000000000000000e+01,7.000000000000000000e+00,8.099290847778320312e+00
1.600000000000000000e+01,8.000000000000000000e+00,7.324744224548339844e+00
1.600000000000000000e+01,9.000000000000000000e+00,7.986729621887207031e+00
1.600000000000000000e+01,1.000000000000000000e+01,7.197592735290527344e+00
1.600000000000000000e+01,1.100000000000000000e+01,7.224141597747802734e+00
1.600000000000000000e+01,1.200000000000000000e+01,7.401315689086914062e+00
1.600000000000000000e+01,1.300000000000000000e+01,7.164706230163574219e+00
1.600000000000000000e+01,1.400000000000000000e+01,7.218264102935791016e+00
1.600000000000000000e+01,1.500000000000000000e+01,-2.556763112545013428e+00
1.600000000000000000e+01,1.600000000000000000e+01,-inf
1.600000000000000000e+01,1.700000000000000000e+01,-2.395200639963150024e+00
1.600000000000000000e+01,1.800000000000000000e+01,-1.926459111273288727e+00
1.600000000000000000e+01,1.900000000000000000e+01,-1.246207535266876221e+00
1.600000000000000000e+01,2.000000000000000000e+01,6.837506294250488281e+00
1.600000000000000000e+01,2.100000000000000000e+01,7.451078414916992188e+00
1.600000000000000000e+01,2.200000000000000000e+01,7.078937053680419922e+00
1.600000000000000000e+01,2.300000000000000000e+01,6.447206020355224609e+00
1.600000000000000000e+01,2.400000000000000000e+01,5.625463724136352539e+00
1.600000000000000000e+01,2.500000000000000000e+01,1.989575600251555443e+00
1.600000000000000000e+01,2.600000000000000000e+01,6.663282871246337891e+00
1.600000000000000000e+01,2.700000000000000000e+01,7.136564254760742188e+00
1.600000000000000000e+01,2.800000000000000000e+01,6.510634422302246094e+00
1.600000000000000000e+01,2.900000000000000000e+01,6.561760425567626953e+00
1.600000000000000000e+01,3.000000000000000000e+01,7.968313217163085938e+00
1.600000000000000000e+01,3.100000000000000000e+01,7.473322391510009766e+00
1.600000000000000000e+01,3.200000000000000000e+01,7.877326965332031250e+00
1.600000000000000000e+01,3.300000000000000000e+01,6.793473243713378906e+00
1.600000000000000000e+01,3.400000000000000000e+01,7.632298469543457031e+00
1.600000000000000000e+01,3.500000000000000000e+01,7.139753818511962891e+00
1.600000000000000000e+01,3.600000000000000000e+01,8.204903602600097656e+00
1.600000000000000000e+01,3.700000000000000000e+01,8.433977127075195312e+00
1.600000000000000000e+01,3.800000000000000000e+01,8.231757640838623047e+00
1.600000000000000000e+01,3.900000000000000000e+01,7.852938175201416016e+00
1.600000000000000000e+01,4.000000000000000000e+01,7.228589057922363281e+00
1.600000000000000000e+01,4.100000000000000000e+01,7.594048023223876953e+00
1.600000000000000000e+01,4.200000000000000000e+01,7.592361927032470703e+00
1.600000000000000000e+01,4.300000000000000000e+01,7.845760345458984375e+00
1.600000000000000000e+01,4.400000000000000000e+01,7.685200691223144531e+00
1.600000000000000000e+01,4.500000000000000000e+01,5.873794794082641602e+00
1.600000000000000000e+01,4.600000000000000000e+01,6.773924350738525391e+00
1.600000000000000000e+01,4.700000000000000000e+01,6.841213226318359375e+00
1.600000000000000000e+01,4.800000000000000000e+01,5.999910116195678711e+00
1.600000000000000000e+01,4.900000000000000000e+01,5.703798532485961914e+00
1.700000000000000000e+01,0.000000000000000000e+00,2.694981813430786133e+00
1.700000000000000000e+01,1.000000000000000000e+00,4.899160623550415039e+00
1.700000000000000000e+01,2.000000000000000000e+00,3.023627161979675293e+00
1.700000000000000000e+01,3.000000000000000000e+00,2.475755810737609863e+00
1.700000000000000000e+01,4.000000000000000000e+00,5.396603345870971680e+00
1.700000000000000000e+01,5.000000000000000000e+00,7.558431625366210938e+00
1.700000000000000000e+01,6.000000000000000000e+00,8.079657554626464844e+00
1.700000000000000000e+01,7.000000000000000000e+00,7.964304447174072266e+00
1.700000000000000000e+01,8.000000000000000000e+00,7.161345481872558594e+00
1.700000000000000000e+01,9.000000000000000000e+00,7.821665287017822266e+00
1.700000000000000000e+01,1.000000000000000000e+01,6.984538078308105469e+00
1.700000000000000000e+01,1.100000000000000000e+01,7.016670227050781250e+00
1.700000000000000000e+01,1.200000000000000000e+01,7.179675102233886719e+00
1.700000000000000000e+01,1.300000000000000000e+01,6.974336147308349609e+00
1.700000000000000000e+01,1.400000000000000000e+01,6.980073451995849609e+00
1.700000000000000000e+01,1.500000000000000000e+01,-2.180627495050430298e+00
1.700000000000000000e+01,1.600000000000000000e+01,-2.233080953359603882e+00
1.700000000000000000e+01,1.700000000000000000e+01,-inf
1.700000000000000000e+01,1.800000000000000000e+01,-2.424339860677719116e+00
1.700000000000000000e+01,1.900000000000000000e+01,-2.107069469988346100e+00
1.700000000000000000e+01,2.000000000000000000e+01,6.967997550964355469e+00
1.700000000000000000e+01,2.100000000000000000e+01,7.442196369171142578e+00
1.700000000000000000e+01,2.200000000000000000e+01,7.013908863067626953e+00
1.700000000000000000e+01,2.300000000000000000e+01,6.455952167510986328e+00
1.700000000000000000e+01,2.400000000000000000e+01,5.822876691818237305e+00
1.700000000000000000e+01,2.500000000000000000e+01,1.954405505210161209e+00
1.700000000000000000e+01,2.600000000000000000e+01,6.848630428314208984e+00
1.700000000000000000e+01,2.700000000000000000e+01,7.264863967895507812e+00
1.700000000000000000e+01,2.800000000000000000e+01,6.694085121154785156e+00
1.700000000000000000e+01,2.900000000000000000e+01,6.732831001281738281e+00
1.700000000000000000e+01,3.000000000000000000e+01,7.885428905487060547e+00
1.700000000000000000e+01,3.100000000000000000e+01,7.370600700378417969e+00
1.700000000000000000e+01,3.200000000000000000e+01,7.705210685729980469e+00
1.700000000000000000e+01,3.300000000000000000e+01,6.639714717864990234e+00
1.700000000000000000e+01,3.400000000000000000e+01,7.429117679595947266e+00
1.700000000000000000e+01,3.500000000000000000e+01,7.038854598999023438e+00
1.700000000000000000e+01,3.600000000000000000e+01,8.046609401702880859e+00
1.700000000000000000e+01,3.700000000000000000e+01,8.282713413238525391e+00
1.700000000000000000e+01,3.800000000000000000e+01,8.086724758148193359e+00
1.700000000000000000e+01,3.900000000000000000e+01,7.676831245422363281e+00
1.700000000000000000e+01,4.000000000000000000e+01,7.022462368011474609e+00
1.700000000000000000e+01,4.100000000000000000e+01,7.421451091766357422e+00
1.700000000000000000e+01,4.200000000000000000e+01,7.413483142852783203e+00
1.700000000000000000e+01,4.300000000000000000e+01,7.714526176452636719e+00
1.700000000000000000e+01,4.400000000000000000e+01,7.489284992218017578e+00
1.700000000000000000e+01,4.500000000000000000e+01,5.889364242553710938e+00
1.700000000000000000e+01,4.600000000000000000e+01,6.871553897857666016e+00
1.700000000000000000e+01,4.700000000000000000e+01,6.722158432006835938e+00
1.700000000000000000e+01,4.800000000000000000e+01,5.777424097061157227e+00
1.700000000000000000e+01,4.900000000000000000e+01,5.566472053527832031e+00
1.800000000000000000e+01,0.000000000000000000e+00,2.731746852397918701e+00
1.800000000000000000e+01,1.000000000000000000e+00,5.170563459396362305e+00
1.800000000000000000e+01,2.000000000000000000e+00,3.476075172424316406e+00
1.800000000000000000e+01,3.000000000000000000e+00,2.068922296166419983e+00
1.800000000000000000e+01,4.000000000000000000e+00,5.615486145019531250e+00
1.800000000000000000e+01,5.000000000000000000e+00,7.649990558624267578e+00
1.800000000000000000e+01,6.000000000000000000e+00,8.151499748229980469e+00
1.800000000000000000e+01,7.000000000000000000e+00,8.041823387145996094e+00
1.800000000000000000e+01,8.000000000000000000e+00,7.247516632080078125e+00
1.800000000000000000e+01,9.000000000000000000e+00,7.884972572326660156e+00
1.800000000000000000e+01,1.000000000000000000e+01,7.058922767639160156e+00
1.800000000000000000e+01,1.100000000000000000e+01,7.102780342102050781e+00
1.800000000000000000e+01,1.200000000000000000e+01,7.253623008728027344e+00
1.800000000000000000e+01,1.300000000000000000e+01,7.069185256958007812e+00
1.800000000000000000e+01,1.400000000000000000e+01,7.054305553436279297e+00
1.800000000000000000e+01,1.500000000000000000e+01,-1.242159485816955566e+00
1.800000000000000000e+01,1.600000000000000000e+01,-1.873299092054367065e+00
1.800000000000000000e+01,1.700000000000000000e+01,-2.662547528743743896e+00
1.800000000000000000e+01,1.800000000000000000e+01,-inf
1.800000000000000000e+01,1.900000000000000000e+01,-1.669461101293563843e+00
1.800000000000000000e+01,2.000000000000000000e+01,7.089634418487548828e+00
1.800000000000000000e+01,2.100000000000000000e+01,7.557040691375732422e+00
1.800000000000000000e+01,2.200000000000000000e+01,7.141716003417968750e+00
1.800000000000000000e+01,2.300000000000000000e+01,6.612820148468017578e+00
1.800000000000000000e+01,2.400000000000000000e+01,6.014978408813476562e+00
1.800000000000000000e+01,2.500000000000000000e+01,2.882805943489074707e+00
1.800000000000000000e+01,2.600000000000000000e+01,6.992370605468750000e+00
1.800000000000000000e+01,2.700000000000000000e+01,7.379847526550292969e+00
1.800000000000000000e+01,2.800000000000000000e+01,6.842833518981933594e+00
1.800000000000000000e+01,2.900000000000000000e+01,6.877110481262207031e+00
1.800000000000000000e+01,3.000000000000000000e+01,7.976630210876464844e+00
1.800000000000000000e+01,3.100000000000000000e+01,7.467120647430419922e+00
1.800000000000000000e+01,3.200000000000000000e+01,7.781434535980224609e+00
1.800000000000000000e+01,3.300000000000000000e+01,6.757857322692871094e+00
1.800000000000000000e+01,3.400000000000000000e+01,7.504461288452148438e+00
1.800000000000000000e+01,3.500000000000000000e+01,7.149460792541503906e+00
1.800000000000000000e+01,3.600000000000000000e+01,8.107896804809570312e+00
1.800000000000000000e+01,3.700000000000000000e+01,8.341338634490966797e+00
1.800000000000000000e+01,3.800000000000000000e+01,8.154213428497314453e+00
1.800000000000000000e+01,3.900000000000000000e+01,7.741600990295410156e+00
1.800000000000000000e+01,4.000000000000000000e+01,7.090880393981933594e+00
1.800000000000000000e+01,4.100000000000000000e+01,7.502263545989990234e+00
1.800000000000000000e+01,4.200000000000000000e+01,7.483407497406005859e+00
1.800000000000000000e+01,4.300000000000000000e+01,7.781831741333007812e+00
1.800000000000000000e+01,4.400000000000000000e+01,7.552112579345703125e+00
1.800000000000000000e+01,4.500000000000000000e+01,6.076508998870849609e+00
1.800000000000000000e+01,4.600000000000000000e+01,7.019660472869873047e+00
1.800000000000000000e+01,4.700000000000000000e+01,6.833963871002197266e+00
1.800000000000000000e+01,4.800000000000000000e+01,5.931486845016479492e+00
1.800000000000000000e+01,4.900000000000000000e+01,5.757680416107177734e+00
1.900000000000000000e+01,0.000000000000000000e+00,3.237561464309692383e+00
1.900000000000000000e+01,1.000000000000000000e+00,5.634876728057861328e+00
1.900000000000000000e+01,2.000000000000000000e+00,4.389386415481567383e+00
1.900000000000000000e+01,3.000000000000000000e+00,1.988711779937148094e+00
1.900000000000000000e+01,4.000000000000000000e+00,6.026949882507324219e+00
1.900000000000000000e+01,5.000000000000000000e+00,7.766041755676269531e+00
1.900000000000000000e+01,6.000000000000000000e+00,8.205451488494873047e+00
1.900000000000000000e+01,7.000000000000000000e+00,8.107666492462158203e+00
1.900000000000000000e+01,8.000000000000000000e+00,7.302186965942382812e+00
1.900000000000000000e+01,9.000000000000000000e+00,7.908856391906738281e+00
1.900000000000000000e+01,1.000000000000000000e+01,7.071363925933837891e+00
1.900000000000000000e+01,1.100000000000000000e+01,7.148347377777099609e+00
1.900000000000000000e+01,1.200000000000000000e+01,7.277782917022705078e+00
1.900000000000000000e+01,1.300000000000000000e+01,7.135870933532714844e+00
1.900000000000000000e+01,1.400000000000000000e+01,7.073344707489013672e+00
1.900000000000000000e+01,1.500000000000000000e+01,-6.819890737533569336e-01
1.900000000000000000e+01,1.600000000000000000e+01,-4.783513545989990234e-01
1.900000000000000000e+01,1.700000000000000000e+01,-1.598376035690307617e+00
1.900000000000000000e+01,1.800000000000000000e+01,-1.143337130546569824e+00
1.900000000000000000e+01,1.900000000000000000e+01,-inf
1.900000000000000000e+01,2.000000000000000000e+01,7.289405822753906250e+00
1.900000000000000000e+01,2.100000000000000000e+01,7.722172737121582031e+00
1.900000000000000000e+01,2.200000000000000000e+01,7.312508583068847656e+00
1.900000000000000000e+01,2.300000000000000000e+01,6.836017131805419922e+00
1.900000000000000000e+01,2.400000000000000000e+01,6.317470073699951172e+00
1.900000000000000000e+01,2.500000000000000000e+01,3.132952094078063965e+00
1.900000000000000000e+01,2.600000000000000000e+01,7.257412433624267578e+00
1.900000000000000000e+01,2.700000000000000000e+01,7.577538967132568359e+00
1.900000000000000000e+01,2.800000000000000000e+01,7.109158992767333984e+00
1.900000000000000000e+01,2.900000000000000000e+01,7.129153728485107422e+00
1.900000000000000000e+01,3.000000000000000000e+01,8.083835124969482422e+00
1.900000000000000000e+01,3.100000000000000000e+01,7.567051410675048828e+00
1.900000000000000000e+01,3.200000000000000000e+01,7.830915927886962891e+00
1.900000000000000000e+01,3.300000000000000000e+01,6.867660999298095703e+00
1.900000000000000000e+01,3.400000000000000000e+01,7.541176795959472656e+00
1.900000000000000000e+01,3.500000000000000000e+01,7.269475936889648438e+00
1.900000000000000000e+01,3.600000000000000000e+01,8.133948326110839844e+00
1.900000000000000000e+01,3.700000000000000000e+01,8.367778301239013672e+00
1.900000000000000000e+01,3.800000000000000000e+01,8.197866439819335938e+00
1.900000000000000000e+01,3.900000000000000000e+01,7.762574672698974609e+00
1.900000000000000000e+01,4.000000000000000000e+01,7.091187477111816406e+00
1.900000000000000000e+01,4.100000000000000000e+01,7.553593635559082031e+00
1.900000000000000000e+01,4.200000000000000000e+01,7.507145881652832031e+00
1.900000000000000000e+01,4.300000000000000000e+01,7.821529388427734375e+00
1.900000000000000000e+01,4.400000000000000000e+01,7.560528278350830078e+00
1.900000000000000000e+01,4.500000000000000000e+01,6.328059673309326172e+00
1.900000000000000000e+01,4.600000000000000000e+01,7.265974998474121094e+00
1.900000000000000000e+01,4.700000000000000000e+01,6.934325218200683594e+00
1.900000000000000000e+01,4.800000000000000000e+01,6.064077377319335938e+00
1.900000000000000000e+01,4.900000000000000000e+01,5.968267440795898438e+00
2.000000000000000000e+01,0.000000000000000000e+00,6.858877658843994141e+00
2.000000000000000000e+01,1.000000000000000000e+00,6.489510059356689453e+00
2.000000000000000000e+01,2.000000000000000000e+00,6.770232200622558594e+00
2.000000000000000000e+01,3.000000000000000000e+00,6.785197734832763672e+00
2.000000000000000000e+01,4.000000000000000000e+00,6.297502517700195312e+00
2.000000000000000000e+01,5.000000000000000000e+00,6.727886676788330078e+00
2.000000000000000000e+01,6.000000000000000000e+00,8.025147914886474609e+00
2.000000000000000000e+01,7.000000000000000000e+00,7.868841648101806641e+00
2.000000000000000000e+01,8.000000000000000000e+00,7.209406375885009766e+00
2.000000000000000000e+01,9.000000000000000000e+00,7.902923107147216797e+00
2.000000000000000000e+01,1.000000000000000000e+01,7.325270175933837891e+00
2.000000000000000000e+01,1.100000000000000000e+01,7.356074333190917969e+00
2.000000000000000000e+01,1.200000000000000000e+01,7.603026866912841797e+00
2.000000000000000000e+01,1.300000000000000000e+01,7.233332633972167969e+00
2.000000000000000000e+01,1.400000000000000000e+01,7.524113655090332031e+00
2.000000000000000000e+01,1.500000000000000000e+01,6.301894664764404297e+00
2.000000000000000000e+01,1.600000000000000000e+01,6.757854938507080078e+00
2.000000000000000000e+01,1.700000000000000000e+01,6.546025276184082031e+00
2.000000000000000000e+01,1.800000000000000000e+01,6.943765163421630859e+00
2.000000000000000000e+01,1.900000000000000000e+01,6.296448230743408203e+00
2.000000000000000000e+01,2.000000000000000000e+01,-inf
2.000000000000000000e+01,2.100000000000000000e+01,2.486026287078857422e+00
2.000000000000000000e+01,2.200000000000000000e+01,2.709438323974609375e+00
2.000000000000000000e+01,2.300000000000000000e+01,1.992751836776733398e+00
2.000000000000000000e+01,2.400000000000000000e+01,1.464118003845214844e+00
2.000000000000000000e+01,2.500000000000000000e+01,6.118783950805664062e+00
2.000000000000000000e+01,2.600000000000000000e+01,5.082329750061035156e+00
2.000000000000000000e+01,2.700000000000000000e+01,1.437783479690551758e+00
2.000000000000000000e+01,2.800000000000000000e+01,5.015772342681884766e+00
2.000000000000000000e+01,2.900000000000000000e+01,4.578383207321166992e+00
2.000000000000000000e+01,3.000000000000000000e+01,7.469351768493652344e+00
2.000000000000000000e+01,3.100000000000000000e+01,7.070249080657958984e+00
2.000000000000000000e+01,3.200000000000000000e+01,7.821906566619873047e+00
2.000000000000000000e+01,3.300000000000000000e+01,6.766603469848632812e+00
2.000000000000000000e+01,3.400000000000000000e+01,7.736833095550537109e+00
2.000000000000000000e+01,3.500000000000000000e+01,6.771741390228271484e+00
2.000000000000000000e+01,3.600000000000000000e+01,8.100917339324951172e+00
2.000000000000000000e+01,3.700000000000000000e+01,8.313214302062988281e+00
2.000000000000000000e+01,3.800000000000000000e+01,8.059414386749267578e+00
2.000000000000000000e+01,3.900000000000000000e+01,7.812572479248046875e+00
2.000000000000000000e+01,4.000000000000000000e+01,7.321637153625488281e+00
2.000000000000000000e+01,4.100000000000000000e+01,7.534603595733642578e+00
2.000000000000000000e+01,4.200000000000000000e+01,7.552827835083007812e+00
2.000000000000000000e+01,4.300000000000000000e+01,7.618784427642822266e+00
2.000000000000000000e+01,4.400000000000000000e+01,7.743650436401367188e+00
2.000000000000000000e+01,4.500000000000000000e+01,5.889184474945068359e+00
2.000000000000000000e+01,4.600000000000000000e+01,5.587060689926147461e+00
2.000000000000000000e+01,4.700000000000000000e+01,6.534834384918212891e+00
2.000000000000000000e+01,4.800000000000000000e+01,6.578001022338867188e+00
2.000000000000000000e+01,4.900000000000000000e+01,6.305088996887207031e+00
2.100000000000000000e+01,0.000000000000000000e+00,6.780849933624267578e+00
2.100000000000000000e+01,1.000000000000000000e+00,6.443677425384521484e+00
2.100000000000000000e+01,2.000000000000000000e+00,6.761155128479003906e+00
2.100000000000000000e+01,3.000000000000000000e+00,6.773724079132080078e+00
2.100000000000000000e+01,4.000000000000000000e+00,6.428845882415771484e+00
2.100000000000000000e+01,5.000000000000000000e+00,5.051669836044311523e+00
2.100000000000000000e+01,6.000000000000000000e+00,6.146718025207519531e+00
2.100000000000000000e+01,7.000000000000000000e+00,5.814458370208740234e+00
2.100000000000000000e+01,8.000000000000000000e+00,5.186455488204956055e+00
2.100000000000000000e+01,9.000000000000000000e+00,6.291666030883789062e+00
2.100000000000000000e+01,1.000000000000000000e+01,5.811830043792724609e+00
2.100000000000000000e+01,1.100000000000000000e+01,5.724458217620849609e+00
2.100000000000000000e+01,1.200000000000000000e+01,6.148653030395507812e+00
2.100000000000000000e+01,1.300000000000000000e+01,5.457030773162841797e+00
2.100000000000000000e+01,1.400000000000000000e+01,6.232762336730957031e+00
2.100000000000000000e+01,1.500000000000000000e+01,6.349853992462158203e+00
2.100000000000000000e+01,1.600000000000000000e+01,6.789709568023681641e+00
2.100000000000000000e+01,1.700000000000000000e+01,6.554075717926025391e+00
2.100000000000000000e+01,1.800000000000000000e+01,6.947036743164062500e+00
2.100000000000000000e+01,1.900000000000000000e+01,6.321150779724121094e+00
2.100000000000000000e+01,2.000000000000000000e+01,1.046664714813232422e+00
2.100000000000000000e+01,2.100000000000000000e+01,-inf
2.100000000000000000e+01,2.200000000000000000e+01,4.824852943420410156e-01
2.100000000000000000e+01,2.300000000000000000e+01,8.570237159729003906e-01
2.100000000000000000e+01,2.400000000000000000e+01,1.685994386672973633e+00
2.100000000000000000e+01,2.500000000000000000e+01,6.175346374511718750e+00
2.100000000000000000e+01,2.600000000000000000e+01,5.851829528808593750e+00
2.100000000000000000e+01,2.700000000000000000e+01,5.309661865234375000e+00
2.100000000000000000e+01,2.800000000000000000e+01,5.716575622558593750e+00
2.100000000000000000e+01,2.900000000000000000e+01,5.508776903152465820e+00
2.100000000000000000e+01,3.000000000000000000e+01,4.828868865966796875e+00
2.100000000000000000e+01,3.100000000000000000e+01,4.359859943389892578e+00
2.100000000000000000e+01,3.200000000000000000e+01,5.927219390869140625e+00
2.100000000000000000e+01,3.300000000000000000e+01,4.893223762512207031e+00
2.100000000000000000e+01,3.400000000000000000e+01,6.098345279693603516e+00
2.100000000000000000e+01,3.500000000000000000e+01,3.939010739326477051e+00
2.100000000000000000e+01,3.600000000000000000e+01,6.523422241210937500e+00
2.100000000000000000e+01,3.700000000000000000e+01,6.806434154510498047e+00
2.100000000000000000e+01,3.800000000000000000e+01,6.322664260864257812e+00
2.100000000000000000e+01,3.900000000000000000e+01,6.183177947998046875e+00
2.100000000000000000e+01,4.000000000000000000e+01,5.859915256500244141e+00
2.100000000000000000e+01,4.100000000000000000e+01,5.602958440780639648e+00
2.100000000000000000e+01,4.200000000000000000e+01,5.861178874969482422e+00
2.100000000000000000e+01,4.300000000000000000e+01,6.058967590332031250e+00
2.100000000000000000e+01,4.400000000000000000e+01,6.239362239837646484e+00
2.100000000000000000e+01,4.500000000000000000e+01,5.299221754074096680e+00
2.100000000000000000e+01,4.600000000000000000e+01,5.081424236297607422e+00
2.100000000000000000e+01,4.700000000000000000e+01,4.010007143020629883e+00
2.100000000000000000e+01,4.800000000000000000e+01,5.661031246185302734e+00
2.100000000000000000e+01,4.900000000000000000e+01,5.610649585723876953e+00
2.200000000000000000e+01,0.000000000000000000e+00,6.207508563995361328e+00
2.200000000000000000e+01,1.000000000000000000e+00,5.719042778015136719e+00
2.200000000000000000e+01,2.000000000000000000e+00,6.151437282562255859e+00
2.200000000000000000e+01,3.000000000000000000e+00,6.253718852996826172e+00
2.200000000000000000e+01,4.000000000000000000e+00,5.791358470916748047e+00
2.200000000000000000e+01,5.000000000000000000e+00,5.821173429489135742e+00
2.200000000000000000e+01,6.000000000000000000e+00,6.267662048339843750e+00
2.200000000000000000e+01,7.000000000000000000e+00,5.953403234481811523e+00
2.200000000000000000e+01,8.000000000000000000e+00,4.980444431304931641e+00
2.200000000000000000e+01,9.000000000000000000e+00,6.303903579711914062e+00
2.200000000000000000e+01,1.000000000000000000e+01,5.410779953002929688e+00
2.200000000000000000e+01,1.100000000000000000e+01,5.052286148071289062e+00
2.200000000000000000e+01,1.200000000000000000e+01,5.605165719985961914e+00
2.200000000000000000e+01,1.300000000000000000e+01,4.628707885742187500e+00
2.200000000000000000e+01,1.400000000000000000e+01,5.624204397201538086e+00
2.200000000000000000e+01,1.500000000000000000e+01,5.792303562164306641e+00
2.200000000000000000e+01,1.600000000000000000e+01,6.238752365112304688e+00
2.200000000000000000e+01,1.700000000000000000e+01,6.003221035003662109e+00
2.200000000000000000e+01,1.800000000000000000e+01,6.408641815185546875e+00
2.200000000000000000e+01,1.900000000000000000e+01,5.815641403198242188e+00
2.200000000000000000e+01,2.000000000000000000e+01,1.539497852325439453e+00
2.200000000000000000e+01,2.100000000000000000e+01,4.373571872711181641e-01
2.200000000000000000e+01,2.200000000000000000e+01,-inf
2.200000000000000000e+01,2.300000000000000000e+01,-6.146311759948730469e-01
2.200000000000000000e+01,2.400000000000000000e+01,1.067327260971069336e+00
2.200000000000000000e+01,2.500000000000000000e+01,5.625226736068725586e+00
2.200000000000000000e+01,2.600000000000000000e+01,5.618951320648193359e+00
2.200000000000000000e+01,2.700000000000000000e+01,5.860750675201416016e+00
2.200000000000000000e+01,2.800000000000000000e+01,5.441354990005493164e+00
2.200000000000000000e+01,2.900000000000000000e+01,5.365228652954101562e+00
2.200000000000000000e+01,3.000000000000000000e+01,5.514020919799804688e+00
2.200000000000000000e+01,3.100000000000000000e+01,4.745450258255004883e+00
2.200000000000000000e+01,3.200000000000000000e+01,5.698055982589721680e+00
2.200000000000000000e+01,3.300000000000000000e+01,3.360397696495056152e+00
2.200000000000000000e+01,3.400000000000000000e+01,5.611421108245849609e+00
2.200000000000000000e+01,3.500000000000000000e+01,3.469589471817016602e+00
2.200000000000000000e+01,3.600000000000000000e+01,6.572894096374511719e+00
2.200000000000000000e+01,3.700000000000000000e+01,6.886596679687500000e+00
2.200000000000000000e+01,3.800000000000000000e+01,6.434907436370849609e+00
2.200000000000000000e+01,3.900000000000000000e+01,6.116221427917480469e+00
2.200000000000000000e+01,4.000000000000000000e+01,5.598587274551391602e+00
2.200000000000000000e+01,4.100000000000000000e+01,5.324902057647705078e+00
2.200000000000000000e+01,4.200000000000000000e+01,5.752813577651977539e+00
2.200000000000000000e+01,4.300000000000000000e+01,6.240508556365966797e+00
2.200000000000000000e+01,4.400000000000000000e+01,6.041580677032470703e+00
2.200000000000000000e+01,4.500000000000000000e+01,4.151439905166625977e+00
2.200000000000000000e+01,4.600000000000000000e+01,4.591004371643066406e+00
2.200000000000000000e+01,4.700000000000000000e+01,3.588653087615966797e+00
2.200000000000000000e+01,4.800000000000000000e+01,4.538191556930541992e+00
2.200000000000000000e+01,4.900000000000000000e+01,4.473445415496826172e+00
2.300000000000000000e+01,0.000000000000000000e+00,5.920207738876342773e+00
2.300000000000000000e+01,1.000000000000000000e+00,5.176042079925537109e+00
2.300000000000000000e+01,2.000000000000000000e+00,5.784596443176269531e+00
2.300000000000000000e+01,3.000000000000000000e+00,5.983674287796020508e+00
2.300000000000000000e+01,4.000000000000000000e+00,5.227330207824707031e+00
2.300000000000000000e+01,5.000000000000000000e+00,6.115203857421875000e+00
2.300000000000000000e+01,6.000000000000000000e+00,6.840901851654052734e+00
2.300000000000000000e+01,7.000000000000000000e+00,6.599540710449218750e+00
2.300000000000000000e+01,8.000000000000000000e+00,5.722844839096069336e+00
2.300000000000000000e+01,9.000000000000000000e+00,6.789175033569335938e+00
2.300000000000000000e+01,1.000000000000000000e+01,5.919357061386108398e+00
2.300000000000000000e+01,1.100000000000000000e+01,5.696577072143554688e+00
2.300000000000000000e+01,1.200000000000000000e+01,6.106267929077148438e+00
2.300000000000000000e+01,1.300000000000000000e+01,5.425721883773803711e+00
2.300000000000000000e+01,1.400000000000000000e+01,6.021600723266601562e+00
2.300000000000000000e+01,1.500000000000000000e+01,5.443655014038085938e+00
2.300000000000000000e+01,1.600000000000000000e+01,5.917675733566284180e+00
2.300000000000000000e+01,1.700000000000000000e+01,5.689916849136352539e+00
2.300000000000000000e+01,1.800000000000000000e+01,6.117943286895751953e+00
2.300000000000000000e+01,1.900000000000000000e+01,5.531498193740844727e+00
2.300000000000000000e+01,2.000000000000000000e+01,1.313060283660888672e+00
2.300000000000000000e+01,2.100000000000000000e+01,1.018392562866210938e+00
2.300000000000000000e+01,2.200000000000000000e+01,-2.472372055053710938e-01
2.300000000000000000e+01,2.300000000000000000e+01,-inf
2.300000000000000000e+01,2.400000000000000000e+01,2.361130714416503906e-01
2.300000000000000000e+01,2.500000000000000000e+01,5.273524284362792969e+00
2.300000000000000000e+01,2.600000000000000000e+01,5.034730672836303711e+00
2.300000000000000000e+01,2.700000000000000000e+01,5.682718515396118164e+00
2.300000000000000000e+01,2.800000000000000000e+01,4.800660848617553711e+00
2.300000000000000000e+01,2.900000000000000000e+01,4.781739473342895508e+00
2.300000000000000000e+01,3.000000000000000000e+01,6.198925495147705078e+00
2.300000000000000000e+01,3.100000000000000000e+01,5.588636398315429688e+00
2.300000000000000000e+01,3.200000000000000000e+01,6.390430450439453125e+00
2.300000000000000000e+01,3.300000000000000000e+01,4.494689226150512695e+00
2.300000000000000000e+01,3.400000000000000000e+01,6.223587989807128906e+00
2.300000000000000000e+01,3.500000000000000000e+01,4.819676399230957031e+00
2.300000000000000000e+01,3.600000000000000000e+01,7.036541938781738281e+00
2.300000000000000000e+01,3.700000000000000000e+01,7.315359592437744141e+00
2.300000000000000000e+01,3.800000000000000000e+01,6.949134349822998047e+00
2.300000000000000000e+01,3.900000000000000000e+01,6.627143383026123047e+00
2.300000000000000000e+01,4.000000000000000000e+01,6.055692195892333984e+00
2.300000000000000000e+01,4.100000000000000000e+01,6.049996376037597656e+00
2.300000000000000000e+01,4.200000000000000000e+01,6.299737930297851562e+00
2.300000000000000000e+01,4.300000000000000000e+01,6.660172939300537109e+00
2.300000000000000000e+01,4.400000000000000000e+01,6.517300128936767578e+00
2.300000000000000000e+01,4.500000000000000000e+01,2.627040863037109375e+00
2.300000000000000000e+01,4.600000000000000000e+01,3.459169149398803711e+00
2.300000000000000000e+01,4.700000000000000000e+01,4.676214694976806641e+00
2.300000000000000000e+01,4.800000000000000000e+01,4.418112754821777344e+00
2.300000000000000000e+01,4.900000000000000000e+01,3.908224821090698242e+00
2.400000000000000000e+01,0.000000000000000000e+00,5.540279388427734375e+00
2.400000000000000000e+01,1.000000000000000000e+00,4.263534307479858398e+00
2.400000000000000000e+01,2.000000000000000000e+00,5.142052650451660156e+00
2.400000000000000000e+01,3.000000000000000000e+00,5.547594308853149414e+00
2.400000000000000000e+01,4.000000000000000000e+00,3.648286819458007812e+00
2.400000000000000000e+01,5.000000000000000000e+00,6.854835033416748047e+00
2.400000000000000000e+01,6.000000000000000000e+00,7.802409648895263672e+00
2.400000000000000000e+01,7.000000000000000000e+00,7.634724140167236328e+00
2.400000000000000000e+01,8.000000000000000000e+00,6.875539302825927734e+00
2.400000000000000000e+01,9.000000000000000000e+00,7.661416530609130859e+00
2.400000000000000000e+01,1.000000000000000000e+01,6.908472537994384766e+00
2.400000000000000000e+01,1.100000000000000000e+01,6.862339019775390625e+00
2.400000000000000000e+01,1.200000000000000000e+01,7.122587680816650391e+00
2.400000000000000000e+01,1.300000000000000000e+01,6.725992679595947266e+00
2.400000000000000000e+01,1.400000000000000000e+01,6.982563495635986328e+00
2.400000000000000000e+01,1.500000000000000000e+01,4.784535884857177734e+00
2.400000000000000000e+01,1.600000000000000000e+01,5.312560081481933594e+00
2.400000000000000000e+01,1.700000000000000000e+01,5.150926113128662109e+00
2.400000000000000000e+01,1.800000000000000000e+01,5.611136674880981445e+00
2.400000000000000000e+01,1.900000000000000000e+01,5.054235696792602539e+00
2.400000000000000000e+01,2.000000000000000000e+01,1.267531156539916992e+00
2.400000000000000000e+01,2.100000000000000000e+01,2.396586418151855469e+00
2.400000000000000000e+01,2.200000000000000000e+01,2.103965282440185547e+00
2.400000000000000000e+01,2.300000000000000000e+01,9.195458889007568359e-01
2.400000000000000000e+01,2.400000000000000000e+01,-inf
2.400000000000000000e+01,2.500000000000000000e+01,4.615946292877197266e+00
2.400000000000000000e+01,2.600000000000000000e+01,4.064784526824951172e+00
2.400000000000000000e+01,2.700000000000000000e+01,5.672410011291503906e+00
2.400000000000000000e+01,2.800000000000000000e+01,3.700587034225463867e+00
2.400000000000000000e+01,2.900000000000000000e+01,4.043400764465332031e+00
2.400000000000000000e+01,3.000000000000000000e+01,7.315508365631103516e+00
2.400000000000000000e+01,3.100000000000000000e+01,6.833564758300781250e+00
2.400000000000000000e+01,3.200000000000000000e+01,7.482116699218750000e+00
2.400000000000000000e+01,3.300000000000000000e+01,6.166028976440429688e+00
2.400000000000000000e+01,3.400000000000000000e+01,7.302408218383789062e+00
2.400000000000000000e+01,3.500000000000000000e+01,6.401486396789550781e+00
2.400000000000000000e+01,3.600000000000000000e+01,7.879470825195312500e+00
2.400000000000000000e+01,3.700000000000000000e+01,8.114315509796142578e+00
2.400000000000000000e+01,3.800000000000000000e+01,7.848504066467285156e+00
2.400000000000000000e+01,3.900000000000000000e+01,7.535576820373535156e+00
2.400000000000000000e+01,4.000000000000000000e+01,6.960728645324707031e+00
2.400000000000000000e+01,4.100000000000000000e+01,7.181055068969726562e+00
2.400000000000000000e+01,4.200000000000000000e+01,7.256294250488281250e+00
2.400000000000000000e+01,4.300000000000000000e+01,7.462515830993652344e+00
2.400000000000000000e+01,4.400000000000000000e+01,7.412704944610595703e+00
2.400000000000000000e+01,4.500000000000000000e+01,4.189286231994628906e+00
2.400000000000000000e+01,4.600000000000000000e+01,4.640736103057861328e+00
2.400000000000000000e+01,4.700000000000000000e+01,6.162076950073242188e+00
2.400000000000000000e+01,4.800000000000000000e+01,5.542958021163940430e+00
2.400000000000000000e+01,4.900000000000000000e+01,4.936294555664062500e+00
2.500000000000000000e+01,0.000000000000000000e+00,3.839937210083007812e+00
2.500000000000000000e+01,1.000000000000000000e+00,4.509423971176147461e+00
2.500000000000000000e+01,2.000000000000000000e+00,2.964854180812835693e+00
2.500000000000000000e+01,3.000000000000000000e+00,3.591556310653686523e+00
2.500000000000000000e+01,4.000000000000000000e+00,4.891227960586547852e+00
2.500000000000000000e+01,5.000000000000000000e+00,7.498596191406250000e+00
2.500000000000000000e+01,6.000000000000000000e+00,8.155070781707763672e+00
2.500000000000000000e+01,7.000000000000000000e+00,8.029132843017578125e+00
2.500000000000000000e+01,8.000000000000000000e+00,7.245084762573242188e+00
2.500000000000000000e+01,9.000000000000000000e+00,7.925962924957275391e+00
2.500000000000000000e+01,1.000000000000000000e+01,7.127798080444335938e+00
2.500000000000000000e+01,1.100000000000000000e+01,7.148713588714599609e+00
2.500000000000000000e+01,1.200000000000000000e+01,7.336136817932128906e+00
2.500000000000000000e+01,1.300000000000000000e+01,7.082388877868652344e+00
2.500000000000000000e+01,1.400000000000000000e+01,7.154242992401123047e+00
2.500000000000000000e+01,1.500000000000000000e+01,-2.647767066955566406e-01
2.500000000000000000e+01,1.600000000000000000e+01,2.384243518114089966e+00
2.500000000000000000e+01,1.700000000000000000e+01,2.149341061711311340e+00
2.500000000000000000e+01,1.800000000000000000e+01,3.298694849014282227e+00
2.500000000000000000e+01,1.900000000000000000e+01,2.631270289421081543e+00
2.500000000000000000e+01,2.000000000000000000e+01,6.715867042541503906e+00
2.500000000000000000e+01,2.100000000000000000e+01,7.346976280212402344e+00
2.500000000000000000e+01,2.200000000000000000e+01,6.968843936920166016e+00
2.500000000000000000e+01,2.300000000000000000e+01,6.304280757904052734e+00
2.500000000000000000e+01,2.400000000000000000e+01,5.426712512969970703e+00
2.500000000000000000e+01,2.500000000000000000e+01,-inf
2.500000000000000000e+01,2.600000000000000000e+01,2.528863906860351562e+00
2.500000000000000000e+01,2.700000000000000000e+01,3.025019168853759766e+00
2.500000000000000000e+01,2.800000000000000000e+01,2.368577480316162109e+00
2.500000000000000000e+01,2.900000000000000000e+01,2.421499252319335938e+00
2.500000000000000000e+01,3.000000000000000000e+01,7.886701107025146484e+00
2.500000000000000000e+01,3.100000000000000000e+01,7.385485172271728516e+00
2.500000000000000000e+01,3.200000000000000000e+01,7.808978557586669922e+00
2.500000000000000000e+01,3.300000000000000000e+01,6.690409660339355469e+00
2.500000000000000000e+01,3.400000000000000000e+01,7.565928936004638672e+00
2.500000000000000000e+01,3.500000000000000000e+01,7.040174484252929688e+00
2.500000000000000000e+01,3.600000000000000000e+01,8.146249294281005859e+00
2.500000000000000000e+01,3.700000000000000000e+01,8.377774715423583984e+00
2.500000000000000000e+01,3.800000000000000000e+01,8.168818950653076172e+00
2.500000000000000000e+01,3.900000000000000000e+01,7.791055679321289062e+00
2.500000000000000000e+01,4.000000000000000000e+01,7.161644458770751953e+00
2.500000000000000000e+01,4.100000000000000000e+01,7.520983219146728516e+00
2.500000000000000000e+01,4.200000000000000000e+01,7.525622844696044922e+00
2.500000000000000000e+01,4.300000000000000000e+01,7.780631542205810547e+00
2.500000000000000000e+01,4.400000000000000000e+01,7.624977111816406250e+00
2.500000000000000000e+01,4.500000000000000000e+01,5.698693513870239258e+00
2.500000000000000000e+01,4.600000000000000000e+01,6.637326240539550781e+00
2.500000000000000000e+01,4.700000000000000000e+01,6.736864566802978516e+00
2.500000000000000000e+01,4.800000000000000000e+01,5.877322435379028320e+00
2.500000000000000000e+01,4.900000000000000000e+01,5.544832944869995117e+00
2.600000000000000000e+01,0.000000000000000000e+00,6.150073528289794922e+00
2.600000000000000000e+01,1.000000000000000000e+00,5.451009988784790039e+00
2.600000000000000000e+01,2.000000000000000000e+00,5.877555847167968750e+00
2.600000000000000000e+01,3.000000000000000000e+00,6.068598747253417969e+00
2.600000000000000000e+01,4.000000000000000000e+00,4.916718482971191406e+00
2.600000000000000000e+01,5.000000000000000000e+00,7.075731754302978516e+00
2.600000000000000000e+01,6.000000000000000000e+00,8.186785697937011719e+00
2.600000000000000000e+01,7.000000000000000000e+00,8.032217025756835938e+00
2.600000000000000000e+01,8.000000000000000000e+00,7.331752777099609375e+00
2.600000000000000000e+01,9.000000000000000000e+00,8.043880939483642578e+00
2.600000000000000000e+01,1.000000000000000000e+01,7.379348278045654297e+00
2.600000000000000000e+01,1.100000000000000000e+01,7.379791736602783203e+00
2.600000000000000000e+01,1.200000000000000000e+01,7.616918563842773438e+00
2.600000000000000000e+01,1.300000000000000000e+01,7.260551929473876953e+00
2.600000000000000000e+01,1.400000000000000000e+01,7.495169162750244141e+00
2.600000000000000000e+01,1.500000000000000000e+01,5.450625658035278320e+00
2.600000000000000000e+01,1.600000000000000000e+01,5.907157659530639648e+00
2.600000000000000000e+01,1.700000000000000000e+01,5.759229183197021484e+00
2.600000000000000000e+01,1.800000000000000000e+01,6.158777713775634766e+00
2.600000000000000000e+01,1.900000000000000000e+01,5.592065095901489258e+00
2.600000000000000000e+01,2.000000000000000000e+01,4.460802316665649414e+00
2.600000000000000000e+01,2.100000000000000000e+01,6.750908851623535156e+00
2.600000000000000000e+01,2.200000000000000000e+01,6.705439567565917969e+00
2.600000000000000000e+01,2.300000000000000000e+01,5.732885360717773438e+00
2.600000000000000000e+01,2.400000000000000000e+01,3.749166011810302734e+00
2.600000000000000000e+01,2.500000000000000000e+01,1.290656089782714844e+00
2.600000000000000000e+01,2.600000000000000000e+01,-inf
2.600000000000000000e+01,2.700000000000000000e+01,9.136080741882324219e-01
2.600000000000000000e+01,2.800000000000000000e+01,-3.397009849548339844e+00
2.600000000000000000e+01,2.900000000000000000e+01,-2.489457368850708008e+00
2.600000000000000000e+01,3.000000000000000000e+01,7.687288761138916016e+00
2.600000000000000000e+01,3.100000000000000000e+01,7.255821228027343750e+00
2.600000000000000000e+01,3.200000000000000000e+01,7.927975177764892578e+00
2.600000000000000000e+01,3.300000000000000000e+01,6.764232158660888672e+00
2.600000000000000000e+01,3.400000000000000000e+01,7.784221649169921875e+00
2.600000000000000000e+01,3.500000000000000000e+01,6.898852825164794922e+00
2.600000000000000000e+01,3.600000000000000000e+01,8.248373985290527344e+00
2.600000000000000000e+01,3.700000000000000000e+01,8.466311931610107422e+00
2.600000000000000000e+01,3.800000000000000000e+01,8.220694541931152344e+00
2.600000000000000000e+01,3.900000000000000000e+01,7.937499523162841797e+00
2.600000000000000000e+01,4.000000000000000000e+01,7.399810314178466797e+00
2.600000000000000000e+01,4.100000000000000000e+01,7.638818740844726562e+00
2.600000000000000000e+01,4.200000000000000000e+01,7.674397468566894531e+00
2.600000000000000000e+01,4.300000000000000000e+01,7.802512168884277344e+00
2.600000000000000000e+01,4.400000000000000000e+01,7.833965778350830078e+00
2.600000000000000000e+01,4.500000000000000000e+01,5.342961549758911133e+00
2.600000000000000000e+01,4.600000000000000000e+01,5.161076307296752930e+00
2.600000000000000000e+01,4.700000000000000000e+01,6.665033340454101562e+00
2.600000000000000000e+01,4.800000000000000000e+01,6.309741020202636719e+00
2.600000000000000000e+01,4.900000000000000000e+01,5.879730939865112305e+00
2.700000000000000000e+01,0.000000000000000000e+00,6.981839656829833984e+00
2.700000000000000000e+01,1.000000000000000000e+00,6.650258541107177734e+00
2.700000000000000000e+01,2.000000000000000000e+00,6.906538009643554688e+00
2.700000000000000000e+01,3.000000000000000000e+00,6.904154777526855469e+00
2.700000000000000000e+01,4.000000000000000000e+00,6.471451282501220703e+00
2.700000000000000000e+01,5.000000000000000000e+00,6.763182163238525391e+00
2.700000000000000000e+01,6.000000000000000000e+00,8.079331874847412109e+00
2.700000000000000000e+01,7.000000000000000000e+00,7.926950931549072266e+00
2.700000000000000000e+01,8.000000000000000000e+00,7.281138420104980469e+00
2.700000000000000000e+01,9.000000000000000000e+00,7.955867290496826172e+00
2.700000000000000000e+01,1.000000000000000000e+01,7.398915290832519531e+00
2.700000000000000000e+01,1.100000000000000000e+01,7.439047336578369141e+00
2.700000000000000000e+01,1.200000000000000000e+01,7.680956840515136719e+00
2.700000000000000000e+01,1.300000000000000000e+01,7.320722579956054688e+00
2.700000000000000000e+01,1.400000000000000000e+01,7.606763839721679688e+00
2.700000000000000000e+01,1.500000000000000000e+01,6.439724445343017578e+00
2.700000000000000000e+01,1.600000000000000000e+01,6.886351108551025391e+00
2.700000000000000000e+01,1.700000000000000000e+01,6.675017356872558594e+00
2.700000000000000000e+01,1.800000000000000000e+01,7.065498352050781250e+00
2.700000000000000000e+01,1.900000000000000000e+01,6.422156333923339844e+00
2.700000000000000000e+01,2.000000000000000000e+01,1.276048719882965088e+00
2.700000000000000000e+01,2.100000000000000000e+01,6.578353881835937500e+00
2.700000000000000000e+01,2.200000000000000000e+01,6.829650878906250000e+00
2.700000000000000000e+01,2.300000000000000000e+01,6.165561199188232422e+00
2.700000000000000000e+01,2.400000000000000000e+01,5.697159051895141602e+00
2.700000000000000000e+01,2.500000000000000000e+01,2.259579181671142578e+00
2.700000000000000000e+01,2.600000000000000000e+01,1.376262903213500977e+00
2.700000000000000000e+01,2.700000000000000000e+01,-inf
2.700000000000000000e+01,2.800000000000000000e+01,1.316768169403076172e+00
2.700000000000000000e+01,2.900000000000000000e+01,9.326653480529785156e-01
2.700000000000000000e+01,3.000000000000000000e+01,7.529801368713378906e+00
2.700000000000000000e+01,3.100000000000000000e+01,7.141713142395019531e+00
2.700000000000000000e+01,3.200000000000000000e+01,7.888906955718994141e+00
2.700000000000000000e+01,3.300000000000000000e+01,6.871578216552734375e+00
2.700000000000000000e+01,3.400000000000000000e+01,7.811389446258544922e+00
2.700000000000000000e+01,3.500000000000000000e+01,6.863599300384521484e+00
2.700000000000000000e+01,3.600000000000000000e+01,8.150768756866455078e+00
2.700000000000000000e+01,3.700000000000000000e+01,8.359429836273193359e+00
2.700000000000000000e+01,3.800000000000000000e+01,8.110525131225585938e+00
2.700000000000000000e+01,3.900000000000000000e+01,7.869742870330810547e+00
2.700000000000000000e+01,4.000000000000000000e+01,7.388852119445800781e+00
2.700000000000000000e+01,4.100000000000000000e+01,7.604979991912841797e+00
2.700000000000000000e+01,4.200000000000000000e+01,7.614098072052001953e+00
2.700000000000000000e+01,4.300000000000000000e+01,7.664706230163574219e+00
2.700000000000000000e+01,4.400000000000000000e+01,7.805580139160156250e+00
2.700000000000000000e+01,4.500000000000000000e+01,6.073803424835205078e+00
2.700000000000000000e+01,4.600000000000000000e+01,5.813958406448364258e+00
2.700000000000000000e+01,4.700000000000000000e+01,6.626924037933349609e+00
2.700000000000000000e+01,4.800000000000000000e+01,6.705801486968994141e+00
2.700000000000000000e+01,4.900000000000000000e+01,6.454870223999023438e+00
2.800000000000000000e+01,0.000000000000000000e+00,6.077651977539062500e+00
2.800000000000000000e+01,1.000000000000000000e+00,5.316166877746582031e+00
2.800000000000000000e+01,2.000000000000000000e+00,5.809323549270629883e+00
2.800000000000000000e+01,3.000000000000000000e+00,6.020380020141601562e+00
2.800000000000000000e+01,4.000000000000000000e+00,4.828355550765991211e+00
2.800000000000000000e+01,5.000000000000000000e+00,6.942698478698730469e+00
2.800000000000000000e+01,6.000000000000000000e+00,8.038630962371826172e+00
2.800000000000000000e+01,7.000000000000000000e+00,7.878203392028808594e+00
2.800000000000000000e+01,8.000000000000000000e+00,7.167653083801269531e+00
2.800000000000000000e+01,9.000000000000000000e+00,7.902441024780273438e+00
2.800000000000000000e+01,1.000000000000000000e+01,7.223733425140380859e+00
2.800000000000000000e+01,1.100000000000000000e+01,7.211791992187500000e+00
2.800000000000000000e+01,1.200000000000000000e+01,7.458302497863769531e+00
2.800000000000000000e+01,1.300000000000000000e+01,7.085008621215820312e+00
2.800000000000000000e+01,1.400000000000000000e+01,7.337294578552246094e+00
2.800000000000000000e+01,1.500000000000000000e+01,5.396752357482910156e+00
2.800000000000000000e+01,1.600000000000000000e+01,5.864525794982910156e+00
2.800000000000000000e+01,1.700000000000000000e+01,5.704706668853759766e+00
2.800000000000000000e+01,1.800000000000000000e+01,6.114611625671386719e+00
2.800000000000000000e+01,1.900000000000000000e+01,5.542851924896240234e+00
2.800000000000000000e+01,2.000000000000000000e+01,4.496275663375854492e+00
2.800000000000000000e+01,2.100000000000000000e+01,6.558064460754394531e+00
2.800000000000000000e+01,2.200000000000000000e+01,6.486259937286376953e+00
2.800000000000000000e+01,2.300000000000000000e+01,5.458415985107421875e+00
2.800000000000000000e+01,2.400000000000000000e+01,3.415564894676208496e+00
2.800000000000000000e+01,2.500000000000000000e+01,1.233120918273925781e+00
2.800000000000000000e+01,2.600000000000000000e+01,-3.440304994583129883e+00
2.800000000000000000e+01,2.700000000000000000e+01,9.629685878753662109e-01
2.800000000000000000e+01,2.800000000000000000e+01,-inf
2.800000000000000000e+01,2.900000000000000000e+01,-2.812546789646148682e+00
2.800000000000000000e+01,3.000000000000000000e+01,7.525351047515869141e+00
2.800000000000000000e+01,3.100000000000000000e+01,7.085070133209228516e+00
2.800000000000000000e+01,3.200000000000000000e+01,7.769119262695312500e+00
2.800000000000000000e+01,3.300000000000000000e+01,6.568784236907958984e+00
2.800000000000000000e+01,3.400000000000000000e+01,7.623754024505615234e+00
2.800000000000000000e+01,3.500000000000000000e+01,6.708743572235107422e+00
2.800000000000000000e+01,3.600000000000000000e+01,8.109920978546142578e+00
2.800000000000000000e+01,3.700000000000000000e+01,8.332174301147460938e+00
2.800000000000000000e+01,3.800000000000000000e+01,8.077610492706298828e+00
2.800000000000000000e+01,3.900000000000000000e+01,7.792456150054931641e+00
2.800000000000000000e+01,4.000000000000000000e+01,7.251445293426513672e+00
2.800000000000000000e+01,4.100000000000000000e+01,7.476704120635986328e+00
2.800000000000000000e+01,4.200000000000000000e+01,7.524883747100830078e+00
2.800000000000000000e+01,4.300000000000000000e+01,7.667282104492187500e+00
2.800000000000000000e+01,4.400000000000000000e+01,7.688342571258544922e+00
2.800000000000000000e+01,4.500000000000000000e+01,5.063428163528442383e+00
2.800000000000000000e+01,4.600000000000000000e+01,4.819302320480346680e+00
2.800000000000000000e+01,4.700000000000000000e+01,6.478454113006591797e+00
2.800000000000000000e+01,4.800000000000000000e+01,6.114789009094238281e+00
2.800000000000000000e+01,4.900000000000000000e+01,5.663128614425659180e+00
2.900000000000000000e+01,0.000000000000000000e+00,6.203714370727539062e+00
2.900000000000000000e+01,1.000000000000000000e+00,5.523168087005615234e+00
2.900000000000000000e+01,2.000000000000000000e+00,5.977799415588378906e+00
2.900000000000000000e+01,3.000000000000000000e+00,6.146805286407470703e+00
2.900000000000000000e+01,4.000000000000000000e+00,5.126390933990478516e+00
2.900000000000000000e+01,5.000000000000000000e+00,6.878272056579589844e+00
2.900000000000000000e+01,6.000000000000000000e+00,8.006418704986572266e+00
2.900000000000000000e+01,7.000000000000000000e+00,7.844372749328613281e+00
2.900000000000000000e+01,8.000000000000000000e+00,7.138654232025146484e+00
2.900000000000000000e+01,9.000000000000000000e+00,7.875085353851318359e+00
2.900000000000000000e+01,1.000000000000000000e+01,7.207399368286132812e+00
2.900000000000000000e+01,1.100000000000000000e+01,7.197915077209472656e+00
2.900000000000000000e+01,1.200000000000000000e+01,7.447763442993164062e+00
2.900000000000000000e+01,1.300000000000000000e+01,7.068780899047851562e+00
2.900000000000000000e+01,1.400000000000000000e+01,7.333453178405761719e+00
2.900000000000000000e+01,1.500000000000000000e+01,5.551972150802612305e+00
2.900000000000000000e+01,1.600000000000000000e+01,6.021127700805664062e+00
2.900000000000000000e+01,1.700000000000000000e+01,5.846529960632324219e+00
2.900000000000000000e+01,1.800000000000000000e+01,6.256723880767822266e+00
2.900000000000000000e+01,1.900000000000000000e+01,5.664619922637939453e+00
2.900000000000000000e+01,2.000000000000000000e+01,4.156909704208374023e+00
2.900000000000000000e+01,2.100000000000000000e+01,6.485509395599365234e+00
2.900000000000000000e+01,2.200000000000000000e+01,6.457626342773437500e+00
2.900000000000000000e+01,2.300000000000000000e+01,5.450836896896362305e+00
2.900000000000000000e+01,2.400000000000000000e+01,3.827736973762512207e+00
2.900000000000000000e+01,2.500000000000000000e+01,1.381770133972167969e+00
2.900000000000000000e+01,2.600000000000000000e+01,-2.382145255804061890e+00
2.900000000000000000e+01,2.700000000000000000e+01,6.779525279998779297e-01
2.900000000000000000e+01,2.800000000000000000e+01,-2.715029478073120117e+00
2.900000000000000000e+01,2.900000000000000000e+01,-inf
2.900000000000000000e+01,3.000000000000000000e+01,7.478756427764892578e+00
2.900000000000000000e+01,3.100000000000000000e+01,7.042420387268066406e+00
2.900000000000000000e+01,3.200000000000000000e+01,7.744060039520263672e+00
2.900000000000000000e+01,3.300000000000000000e+01,6.551476478576660156e+00
2.900000000000000000e+01,3.400000000000000000e+01,7.607729911804199219e+00
2.900000000000000000e+01,3.500000000000000000e+01,6.669772624969482422e+00
2.900000000000000000e+01,3.600000000000000000e+01,8.081946372985839844e+00
2.900000000000000000e+01,3.700000000000000000e+01,8.303850650787353516e+00
2.900000000000000000e+01,3.800000000000000000e+01,8.046463489532470703e+00
2.900000000000000000e+01,3.900000000000000000e+01,7.767096996307373047e+00
2.900000000000000000e+01,4.000000000000000000e+01,7.232550621032714844e+00
2.900000000000000000e+01,4.100000000000000000e+01,7.451218605041503906e+00
2.900000000000000000e+01,4.200000000000000000e+01,7.499251365661621094e+00
2.900000000000000000e+01,4.300000000000000000e+01,7.633461952209472656e+00
2.900000000000000000e+01,4.400000000000000000e+01,7.668201446533203125e+00
2.900000000000000000e+01,4.500000000000000000e+01,5.122880458831787109e+00
2.900000000000000000e+01,4.600000000000000000e+01,4.764504194259643555e+00
2.900000000000000000e+01,4.700000000000000000e+01,6.440694808959960938e+00
2.900000000000000000e+01,4.800000000000000000e+01,6.144310951232910156e+00
2.900000000000000000e+01,4.900000000000000000e+01,5.717929124832153320e+00
3.000000000000000000e+01,0.000000000000000000e+00,7.132956027984619141e+00
3.000000000000000000e+01,1.000000000000000000e+00,6.934165477752685547e+00
3.000000000000000000e+01,2.000000000000000000e+00,7.159133911132812500e+00
3.000000000000000000e+01,3.000000000000000000e+00,7.108446598052978516e+00
3.000000000000000000e+01,4.000000000000000000e+00,6.942837715148925781e+00
3.000000000000000000e+01,5.000000000000000000e+00,4.578405857086181641e+00
3.000000000000000000e+01,6.000000000000000000e+00,4.752048015594482422e+00
3.000000000000000000e+01,7.000000000000000000e+00,4.172556638717651367e+00
3.000000000000000000e+01,8.000000000000000000e+00,4.426602840423583984e+00
3.000000000000000000e+01,9.000000000000000000e+00,5.371402978897094727e+00
3.000000000000000000e+01,1.000000000000000000e+01,5.548457384109497070e+00
3.000000000000000000e+01,1.100000000000000000e+01,5.647807359695434570e+00
3.000000000000000000e+01,1.200000000000000000e+01,6.039139270782470703e+00
3.000000000000000000e+01,1.300000000000000000e+01,5.457905054092407227e+00
3.000000000000000000e+01,1.400000000000000000e+01,6.251845836639404297e+00
3.000000000000000000e+01,1.500000000000000000e+01,6.729597568511962891e+00
3.000000000000000000e+01,1.600000000000000000e+01,7.157287120819091797e+00
3.000000000000000000e+01,1.700000000000000000e+01,6.914584159851074219e+00
3.000000000000000000e+01,1.800000000000000000e+01,7.296664237976074219e+00
3.000000000000000000e+01,1.900000000000000000e+01,6.658289432525634766e+00
3.000000000000000000e+01,2.000000000000000000e+01,5.797258615493774414e+00
3.000000000000000000e+01,2.100000000000000000e+01,4.598691463470458984e+00
3.000000000000000000e+01,2.200000000000000000e+01,5.506692886352539062e+00
3.000000000000000000e+01,2.300000000000000000e+01,5.835458755493164062e+00
3.000000000000000000e+01,2.400000000000000000e+01,6.345569133758544922e+00
3.000000000000000000e+01,2.500000000000000000e+01,6.554517269134521484e+00
3.000000000000000000e+01,2.600000000000000000e+01,6.598018646240234375e+00
3.000000000000000000e+01,2.700000000000000000e+01,6.004937171936035156e+00
3.000000000000000000e+01,2.800000000000000000e+01,6.476454257965087891e+00
3.000000000000000000e+01,2.900000000000000000e+01,6.308811664581298828e+00
3.000000000000000000e+01,3.000000000000000000e+01,-inf
3.000000000000000000e+01,3.100000000000000000e+01,-1.285950839519500732e+00
3.000000000000000000e+01,3.200000000000000000e+01,1.187395334243774414e+00
3.000000000000000000e+01,3.300000000000000000e+01,1.296535968780517578e+00
3.000000000000000000e+01,3.400000000000000000e+01,1.838725566864013672e+00
3.000000000000000000e+01,3.500000000000000000e+01,4.291530132293701172e+00
3.000000000000000000e+01,3.600000000000000000e+01,5.584068775177001953e+00
3.000000000000000000e+01,3.700000000000000000e+01,5.910373687744140625e+00
3.000000000000000000e+01,3.800000000000000000e+01,5.124931097030639648e+00
3.000000000000000000e+01,3.900000000000000000e+01,5.369698286056518555e+00
3.000000000000000000e+01,4.000000000000000000e+01,5.477533578872680664e+00
3.000000000000000000e+01,4.100000000000000000e+01,4.942052125930786133e+00
3.000000000000000000e+01,4.200000000000000000e+01,5.076261520385742188e+00
3.000000000000000000e+01,4.300000000000000000e+01,5.072730064392089844e+00
3.000000000000000000e+01,4.400000000000000000e+01,5.728808641433715820e+00
3.000000000000000000e+01,4.500000000000000000e+01,6.040498733520507812e+00
3.000000000000000000e+01,4.600000000000000000e+01,6.153067588806152344e+00
3.000000000000000000e+01,4.700000000000000000e+01,4.109365701675415039e+00
3.000000000000000000e+01,4.800000000000000000e+01,6.118410110473632812e+00
3.000000000000000000e+01,4.900000000000000000e+01,6.168931961059570312e+00
3.100000000000000000e+01,0.000000000000000000e+00,6.919486045837402344e+00
3.100000000000000000e+01,1.000000000000000000e+00,6.696437835693359375e+00
3.100000000000000000e+01,2.000000000000000000e+00,6.941985130310058594e+00
3.100000000000000000e+01,3.000000000000000000e+00,6.906892776489257812e+00
3.100000000000000000e+01,4.000000000000000000e+00,6.723910331726074219e+00
3.100000000000000000e+01,5.000000000000000000e+00,5.032204866409301758e+00
3.100000000000000000e+01,6.000000000000000000e+00,4.803662776947021484e+00
3.100000000000000000e+01,7.000000000000000000e+00,4.115650892257690430e+00
3.100000000000000000e+01,8.000000000000000000e+00,3.710152745246887207e+00
3.100000000000000000e+01,9.000000000000000000e+00,5.311274051666259766e+00
3.100000000000000000e+01,1.000000000000000000e+01,5.179041147232055664e+00
3.100000000000000000e+01,1.100000000000000000e+01,5.180564641952514648e+00
3.100000000000000000e+01,1.200000000000000000e+01,5.674943923950195312e+00
3.100000000000000000e+01,1.300000000000000000e+01,4.908968210220336914e+00
3.100000000000000000e+01,1.400000000000000000e+01,5.915633916854858398e+00
3.100000000000000000e+01,1.500000000000000000e+01,6.513869285583496094e+00
3.100000000000000000e+01,1.600000000000000000e+01,6.951624870300292969e+00
3.100000000000000000e+01,1.700000000000000000e+01,6.703467369079589844e+00
3.100000000000000000e+01,1.800000000000000000e+01,7.094877243041992188e+00
3.100000000000000000e+01,1.900000000000000000e+01,6.450349330902099609e+00
3.100000000000000000e+01,2.000000000000000000e+01,5.808283567428588867e+00
3.100000000000000000e+01,2.100000000000000000e+01,4.511026859283447266e+00
3.100000000000000000e+01,2.200000000000000000e+01,5.026287078857421875e+00
3.100000000000000000e+01,2.300000000000000000e+01,5.500726699829101562e+00
3.100000000000000000e+01,2.400000000000000000e+01,6.118807315826416016e+00
3.100000000000000000e+01,2.500000000000000000e+01,6.335309028625488281e+00
3.100000000000000000e+01,2.600000000000000000e+01,6.450210094451904297e+00
3.100000000000000000e+01,2.700000000000000000e+01,6.058083057403564453e+00
3.100000000000000000e+01,2.800000000000000000e+01,6.316218852996826172e+00
3.100000000000000000e+01,2.900000000000000000e+01,6.167163848876953125e+00
3.100000000000000000e+01,3.000000000000000000e+01,-9.597818851470947266e-01
3.100000000000000000e+01,3.100000000000000000e+01,-inf
3.100000000000000000e+01,3.200000000000000000e+01,7.233173847198486328e-01
3.100000000000000000e+01,3.300000000000000000e+01,7.140619754791259766e-01
3.100000000000000000e+01,3.400000000000000000e+01,1.426915407180786133e+00
3.100000000000000000e+01,3.500000000000000000e+01,3.293071508407592773e+00
3.100000000000000000e+01,3.600000000000000000e+01,5.596680879592895508e+00
3.100000000000000000e+01,3.700000000000000000e+01,5.981464624404907227e+00
3.100000000000000000e+01,3.800000000000000000e+01,5.203747987747192383e+00
3.100000000000000000e+01,3.900000000000000000e+01,5.200264453887939453e+00
3.100000000000000000e+01,4.000000000000000000e+01,5.183106422424316406e+00
3.100000000000000000e+01,4.100000000000000000e+01,4.376704692840576172e+00
3.100000000000000000e+01,4.200000000000000000e+01,4.804952144622802734e+00
3.100000000000000000e+01,4.300000000000000000e+01,5.218108415603637695e+00
3.100000000000000000e+01,4.400000000000000000e+01,5.489907741546630859e+00
3.100000000000000000e+01,4.500000000000000000e+01,5.728828191757202148e+00
3.100000000000000000e+01,4.600000000000000000e+01,5.936689138412475586e+00
3.100000000000000000e+01,4.700000000000000000e+01,3.038959503173828125e+00
3.100000000000000000e+01,4.800000000000000000e+01,5.764177322387695312e+00
3.100000000000000000e+01,4.900000000000000000e+01,5.839613199234008789e+00
3.200000000000000000e+01,0.000000000000000000e+00,6.738652706146240234e+00
3.200000000000000000e+01,1.000000000000000000e+00,6.627556800842285156e+00
3.200000000000000000e+01,2.000000000000000000e+00,6.802154541015625000e+00
3.200000000000000000e+01,3.000000000000000000e+00,6.739124298095703125e+00
3.200000000000000000e+01,4.000000000000000000e+00,6.727566719055175781e+00
3.200000000000000000e+01,5.000000000000000000e+00,6.068913459777832031e+00
3.200000000000000000e+01,6.000000000000000000e+00,4.548821449279785156e+00
3.200000000000000000e+01,7.000000000000000000e+00,4.314018964767456055e+00
3.200000000000000000e+01,8.000000000000000000e+00,2.229380145668983459e+00
3.200000000000000000e+01,9.000000000000000000e+00,4.418680191040039062e+00
3.200000000000000000e+01,1.000000000000000000e+01,3.928142428398132324e+00
3.200000000000000000e+01,1.100000000000000000e+01,4.047658443450927734e+00
3.200000000000000000e+01,1.200000000000000000e+01,4.614113569259643555e+00
3.200000000000000000e+01,1.300000000000000000e+01,4.011895179748535156e+00
3.200000000000000000e+01,1.400000000000000000e+01,5.135300874710083008e+00
3.200000000000000000e+01,1.500000000000000000e+01,6.384575843811035156e+00
3.200000000000000000e+01,1.600000000000000000e+01,6.806888103485107422e+00
3.200000000000000000e+01,1.700000000000000000e+01,6.550278663635253906e+00
3.200000000000000000e+01,1.800000000000000000e+01,6.933222770690917969e+00
3.200000000000000000e+01,1.900000000000000000e+01,6.299678802490234375e+00
3.200000000000000000e+01,2.000000000000000000e+01,6.485579967498779297e+00
3.200000000000000000e+01,2.100000000000000000e+01,5.968249797821044922e+00
3.200000000000000000e+01,2.200000000000000000e+01,5.573451280593872070e+00
3.200000000000000000e+01,2.300000000000000000e+01,5.871622800827026367e+00
3.200000000000000000e+01,2.400000000000000000e+01,6.296855926513671875e+00
3.200000000000000000e+01,2.500000000000000000e+01,6.212079048156738281e+00
3.200000000000000000e+01,2.600000000000000000e+01,6.825026035308837891e+00
3.200000000000000000e+01,2.700000000000000000e+01,6.746297836303710938e+00
3.200000000000000000e+01,2.800000000000000000e+01,6.685927391052246094e+00
3.200000000000000000e+01,2.900000000000000000e+01,6.605138301849365234e+00
3.200000000000000000e+01,3.000000000000000000e+01,1.456444978713989258e+00
3.200000000000000000e+01,3.100000000000000000e+01,6.002590656280517578e-01
3.200000000000000000e+01,3.200000000000000000e+01,-inf
3.200000000000000000e+01,3.300000000000000000e+01,6.264181137084960938e-01
3.200000000000000000e+01,3.400000000000000000e+01,-1.481037139892578125e-01
3.200000000000000000e+01,3.500000000000000000e+01,4.663394927978515625e+00
3.200000000000000000e+01,3.600000000000000000e+01,4.940022945404052734e+00
3.200000000000000000e+01,3.700000000000000000e+01,5.536402702331542969e+00
3.200000000000000000e+01,3.800000000000000000e+01,4.833353042602539062e+00
3.200000000000000000e+01,3.900000000000000000e+01,3.832884192466735840e+00
3.200000000000000000e+01,4.000000000000000000e+01,4.058658123016357422e+00
3.200000000000000000e+01,4.100000000000000000e+01,8.513553142547607422e-01
3.200000000000000000e+01,4.200000000000000000e+01,3.084345817565917969e+00
3.200000000000000000e+01,4.300000000000000000e+01,5.238978147506713867e+00
3.200000000000000000e+01,4.400000000000000000e+01,4.201423883438110352e+00
3.200000000000000000e+01,4.500000000000000000e+01,5.879754304885864258e+00
3.200000000000000000e+01,4.600000000000000000e+01,6.442973136901855469e+00
3.200000000000000000e+01,4.700000000000000000e+01,4.183930873870849609e+00
3.200000000000000000e+01,4.800000000000000000e+01,5.534057617187500000e+00
3.200000000000000000e+01,4.900000000000000000e+01,5.752934455871582031e+00
3.300000000000000000e+01,0.000000000000000000e+00,6.106406688690185547e+00
3.300000000000000000e+01,1.000000000000000000e+00,5.755603075027465820e+00
3.300000000000000000e+01,2.000000000000000000e+00,6.100148200988769531e+00
3.300000000000000000e+01,3.000000000000000000e+00,6.164290428161621094e+00
3.300000000000000000e+01,4.000000000000000000e+00,5.914387702941894531e+00
3.300000000000000000e+01,5.000000000000000000e+00,6.058462142944335938e+00
3.300000000000000000e+01,6.000000000000000000e+00,5.991043090820312500e+00
3.300000000000000000e+01,7.000000000000000000e+00,5.683806896209716797e+00
3.300000000000000000e+01,8.000000000000000000e+00,4.316732883453369141e+00
3.300000000000000000e+01,9.000000000000000000e+00,5.952723979949951172e+00
3.300000000000000000e+01,1.000000000000000000e+01,4.703070163726806641e+00
3.300000000000000000e+01,1.100000000000000000e+01,3.979308366775512695e+00
3.300000000000000000e+01,1.200000000000000000e+01,4.849421977996826172e+00
3.300000000000000000e+01,1.300000000000000000e+01,3.169420838356018066e+00
3.300000000000000000e+01,1.400000000000000000e+01,4.939264059066772461e+00
3.300000000000000000e+01,1.500000000000000000e+01,5.721588373184204102e+00
3.300000000000000000e+01,1.600000000000000000e+01,6.178233146667480469e+00
3.300000000000000000e+01,1.700000000000000000e+01,5.919298887252807617e+00
3.300000000000000000e+01,1.800000000000000000e+01,6.335555553436279297e+00
3.300000000000000000e+01,1.900000000000000000e+01,5.714407205581665039e+00
3.300000000000000000e+01,2.000000000000000000e+01,6.024327754974365234e+00
3.300000000000000000e+01,2.100000000000000000e+01,5.347867965698242188e+00
3.300000000000000000e+01,2.200000000000000000e+01,3.769484639167785645e+00
3.300000000000000000e+01,2.300000000000000000e+01,4.467670679092407227e+00
3.300000000000000000e+01,2.400000000000000000e+01,5.394216060638427734e+00
3.300000000000000000e+01,2.500000000000000000e+01,5.545444965362548828e+00
3.300000000000000000e+01,2.600000000000000000e+01,6.112682342529296875e+00
3.300000000000000000e+01,2.700000000000000000e+01,6.333745956420898438e+00
3.300000000000000000e+01,2.800000000000000000e+01,5.942020654678344727e+00
3.300000000000000000e+01,2.900000000000000000e+01,5.896761655807495117e+00
3.300000000000000000e+01,3.000000000000000000e+01,1.650037765502929688e+00
3.300000000000000000e+01,3.100000000000000000e+01,7.300980091094970703e-01
3.300000000000000000e+01,3.200000000000000000e+01,1.079398632049560547e+00
3.300000000000000000e+01,3.300000000000000000e+01,-inf
3.300000000000000000e+01,3.400000000000000000e+01,8.027596473693847656e-01
3.300000000000000000e+01,3.500000000000000000e+01,3.625727534294128418e+00
3.300000000000000000e+01,3.600000000000000000e+01,6.270313262939453125e+00
3.300000000000000000e+01,3.700000000000000000e+01,6.633465766906738281e+00
3.300000000000000000e+01,3.800000000000000000e+01,6.165070056915283203e+00
3.300000000000000000e+01,3.900000000000000000e+01,5.686399221420288086e+00
3.300000000000000000e+01,4.000000000000000000e+01,5.040120840072631836e+00
3.300000000000000000e+01,4.100000000000000000e+01,4.621860027313232422e+00
3.300000000000000000e+01,4.200000000000000000e+01,5.254872798919677734e+00
3.300000000000000000e+01,4.300000000000000000e+01,6.055767536163330078e+00
3.300000000000000000e+01,4.400000000000000000e+01,5.543735504150390625e+00
3.300000000000000000e+01,4.500000000000000000e+01,4.552953243255615234e+00
3.300000000000000000e+01,4.600000000000000000e+01,5.482156991958618164e+00
3.300000000000000000e+01,4.700000000000000000e+01,3.222361803054809570e+00
3.300000000000000000e+01,4.800000000000000000e+01,4.053323268890380859e+00
3.300000000000000000e+01,4.900000000000000000e+01,4.349387407302856445e+00
3.400000000000000000e+01,0.000000000000000000e+00,6.359980583190917969e+00
3.400000000000000000e+01,1.000000000000000000e+00,6.352128028869628906e+00
3.400000000000000000e+01,2.000000000000000000e+00,6.463947296142578125e+00
3.400000000000000000e+01,3.000000000000000000e+00,6.387741088867187500e+00
3.400000000000000000e+01,4.000000000000000000e+00,6.536867618560791016e+00
3.400000000000000000e+01,5.000000000000000000e+00,6.554661273956298828e+00
3.400000000000000000e+01,6.000000000000000000e+00,5.661395311355590820e+00
3.400000000000000000e+01,7.000000000000000000e+00,5.568941116333007812e+00
3.400000000000000000e+01,8.000000000000000000e+00,3.995692491531372070e+00
3.400000000000000000e+01,9.000000000000000000e+00,5.147607326507568359e+00
3.400000000000000000e+01,1.000000000000000000e+01,2.434523850679397583e+00
3.400000000000000000e+01,1.100000000000000000e+01,2.173968181014060974e+00
3.400000000000000000e+01,1.200000000000000000e+01,2.680769443511962891e+00
3.400000000000000000e+01,1.300000000000000000e+01,3.339924216270446777e+00
3.400000000000000000e+01,1.400000000000000000e+01,3.867503404617309570e+00
3.400000000000000000e+01,1.500000000000000000e+01,6.058591842651367188e+00
3.400000000000000000e+01,1.600000000000000000e+01,6.474289417266845703e+00
3.400000000000000000e+01,1.700000000000000000e+01,6.203098297119140625e+00
3.400000000000000000e+01,1.800000000000000000e+01,6.586800098419189453e+00
3.400000000000000000e+01,1.900000000000000000e+01,5.960416316986083984e+00
3.400000000000000000e+01,2.000000000000000000e+01,6.746285915374755859e+00
3.400000000000000000e+01,2.100000000000000000e+01,6.440620899200439453e+00
3.400000000000000000e+01,2.200000000000000000e+01,5.788814544677734375e+00
3.400000000000000000e+01,2.300000000000000000e+01,5.937901258468627930e+00
3.400000000000000000e+01,2.400000000000000000e+01,6.244186401367187500e+00
3.400000000000000000e+01,2.500000000000000000e+01,5.889522552490234375e+00
3.400000000000000000e+01,2.600000000000000000e+01,6.925258159637451172e+00
3.400000000000000000e+01,2.700000000000000000e+01,7.020079612731933594e+00
3.400000000000000000e+01,2.800000000000000000e+01,6.778689384460449219e+00
3.400000000000000000e+01,2.900000000000000000e+01,6.736743450164794922e+00
3.400000000000000000e+01,3.000000000000000000e+01,2.240260124206542969e+00
3.400000000000000000e+01,3.100000000000000000e+01,1.481446266174316406e+00
3.400000000000000000e+01,3.200000000000000000e+01,-5.487930774688720703e-02
3.400000000000000000e+01,3.300000000000000000e+01,5.505325794219970703e-01
3.400000000000000000e+01,3.400000000000000000e+01,-inf
3.400000000000000000e+01,3.500000000000000000e+01,5.248440742492675781e+00
3.400000000000000000e+01,3.600000000000000000e+01,5.594920635223388672e+00
3.400000000000000000e+01,3.700000000000000000e+01,6.076853275299072266e+00
3.400000000000000000e+01,3.800000000000000000e+01,5.727998495101928711e+00
3.400000000000000000e+01,3.900000000000000000e+01,4.572569608688354492e+00
3.400000000000000000e+01,4.000000000000000000e+01,3.518281936645507812e+00
3.400000000000000000e+01,4.100000000000000000e+01,3.682429432868957520e+00
3.400000000000000000e+01,4.200000000000000000e+01,4.046754837036132812e+00
3.400000000000000000e+01,4.300000000000000000e+01,5.822188377380371094e+00
3.400000000000000000e+01,4.400000000000000000e+01,3.998884439468383789e+00
3.400000000000000000e+01,4.500000000000000000e+01,5.784636974334716797e+00
3.400000000000000000e+01,4.600000000000000000e+01,6.594381809234619141e+00
3.400000000000000000e+01,4.700000000000000000e+01,4.771699428558349609e+00
3.400000000000000000e+01,4.800000000000000000e+01,5.032980203628540039e+00
3.400000000000000000e+01,4.900000000000000000e+01,5.425485849380493164e+00
3.500000000000000000e+01,0.000000000000000000e+00,6.563600063323974609e+00
3.500000000000000000e+01,1.000000000000000000e+00,6.249564647674560547e+00
3.500000000000000000e+01,2.000000000000000000e+00,6.561295509338378906e+00
3.500000000000000000e+01,3.000000000000000000e+00,6.576853752136230469e+00
3.500000000000000000e+01,4.000000000000000000e+00,6.301837921142578125e+00
3.500000000000000000e+01,5.000000000000000000e+00,5.466315984725952148e+00
3.500000000000000000e+01,6.000000000000000000e+00,5.573084115982055664e+00
3.500000000000000000e+01,7.000000000000000000e+00,5.122012615203857422e+00
3.500000000000000000e+01,8.000000000000000000e+00,4.006324291229248047e+00
3.500000000000000000e+01,9.000000000000000000e+00,5.762789726257324219e+00
3.500000000000000000e+01,1.000000000000000000e+01,5.046341419219970703e+00
3.500000000000000000e+01,1.100000000000000000e+01,4.758306503295898438e+00
3.500000000000000000e+01,1.200000000000000000e+01,5.397921323776245117e+00
3.500000000000000000e+01,1.300000000000000000e+01,4.281221628189086914e+00
3.500000000000000000e+01,1.400000000000000000e+01,5.577028989791870117e+00
3.500000000000000000e+01,1.500000000000000000e+01,6.153727054595947266e+00
3.500000000000000000e+01,1.600000000000000000e+01,6.601319313049316406e+00
3.500000000000000000e+01,1.700000000000000000e+01,6.352923870086669922e+00
3.500000000000000000e+01,1.800000000000000000e+01,6.755036354064941406e+00
3.500000000000000000e+01,1.900000000000000000e+01,6.121411800384521484e+00
3.500000000000000000e+01,2.000000000000000000e+01,5.690449237823486328e+00
3.500000000000000000e+01,2.100000000000000000e+01,4.257619380950927734e+00
3.500000000000000000e+01,2.200000000000000000e+01,3.742433905601501465e+00
3.500000000000000000e+01,2.300000000000000000e+01,4.723086118698120117e+00
3.500000000000000000e+01,2.400000000000000000e+01,5.655774116516113281e+00
3.500000000000000000e+01,2.500000000000000000e+01,5.975887060165405273e+00
3.500000000000000000e+01,2.600000000000000000e+01,6.090336322784423828e+00
3.500000000000000000e+01,2.700000000000000000e+01,5.982986688613891602e+00
3.500000000000000000e+01,2.800000000000000000e+01,5.936983585357666016e+00
3.500000000000000000e+01,2.900000000000000000e+01,5.815777301788330078e+00
3.500000000000000000e+01,3.000000000000000000e+01,4.600346088409423828e+00
3.500000000000000000e+01,3.100000000000000000e+01,3.291572570800781250e+00
3.500000000000000000e+01,3.200000000000000000e+01,4.958175897598266602e+00
3.500000000000000000e+01,3.300000000000000000e+01,3.557343840599060059e+00
3.500000000000000000e+01,3.400000000000000000e+01,5.220823764801025391e+00
3.500000000000000000e+01,3.500000000000000000e+01,-inf
3.500000000000000000e+01,3.600000000000000000e+01,2.060460090637207031e+00
3.500000000000000000e+01,3.700000000000000000e+01,2.421587944030761719e+00
3.500000000000000000e+01,3.800000000000000000e+01,1.833433866500854492e+00
3.500000000000000000e+01,3.900000000000000000e+01,1.565926313400268555e+00
3.500000000000000000e+01,4.000000000000000000e+01,5.204719781875610352e+00
3.500000000000000000e+01,4.100000000000000000e+01,4.520389795303344727e+00
3.500000000000000000e+01,4.200000000000000000e+01,5.146428346633911133e+00
3.500000000000000000e+01,4.300000000000000000e+01,5.741749525070190430e+00
3.500000000000000000e+01,4.400000000000000000e+01,5.614690065383911133e+00
3.500000000000000000e+01,4.500000000000000000e+01,5.076077222824096680e+00
3.500000000000000000e+01,4.600000000000000000e+01,5.395887851715087891e+00
3.500000000000000000e+01,4.700000000000000000e+01,1.212613224983215332e+00
3.500000000000000000e+01,4.800000000000000000e+01,5.134704589843750000e+00
3.500000000000000000e+01,4.900000000000000000e+01,5.212251186370849609e+00
3.600000000000000000e+01,0.000000000000000000e+00,7.428589344024658203e+00
3.600000000000000000e+01,1.000000000000000000e+00,7.390740394592285156e+00
3.600000000000000000e+01,2.000000000000000000e+00,7.508872509002685547e+00
3.600000000000000000e+01,3.000000000000000000e+00,7.385415554046630859e+00
3.600000000000000000e+01,4.000000000000000000e+00,7.438547611236572266e+00
3.600000000000000000e+01,5.000000000000000000e+00,6.091691970825195312e+00
3.600000000000000000e+01,6.000000000000000000e+00,4.207278490066528320e+00
3.600000000000000000e+01,7.000000000000000000e+00,4.847941637039184570e+00
3.600000000000000000e+01,8.000000000000000000e+00,4.884768724441528320e+00
3.600000000000000000e+01,9.000000000000000000e+00,1.942607514560222626e+00
3.600000000000000000e+01,1.000000000000000000e+01,5.441257238388061523e+00
3.600000000000000000e+01,1.100000000000000000e+01,5.929197788238525391e+00
3.600000000000000000e+01,1.200000000000000000e+01,6.117352008819580078e+00
3.600000000000000000e+01,1.300000000000000000e+01,5.954441785812377930e+00
3.600000000000000000e+01,1.400000000000000000e+01,6.389089584350585938e+00
3.600000000000000000e+01,1.500000000000000000e+01,7.054542541503906250e+00
3.600000000000000000e+01,1.600000000000000000e+01,7.473129272460937500e+00
3.600000000000000000e+01,1.700000000000000000e+01,7.217836856842041016e+00
3.600000000000000000e+01,1.800000000000000000e+01,7.592192649841308594e+00
3.600000000000000000e+01,1.900000000000000000e+01,6.932859420776367188e+00
3.600000000000000000e+01,2.000000000000000000e+01,6.827920436859130859e+00
3.600000000000000000e+01,2.100000000000000000e+01,6.596127510070800781e+00
3.600000000000000000e+01,2.200000000000000000e+01,6.663624763488769531e+00
3.600000000000000000e+01,2.300000000000000000e+01,6.762008190155029297e+00
3.600000000000000000e+01,2.400000000000000000e+01,6.998426437377929688e+00
3.600000000000000000e+01,2.500000000000000000e+01,6.876710891723632812e+00
3.600000000000000000e+01,2.600000000000000000e+01,7.403763771057128906e+00
3.600000000000000000e+01,2.700000000000000000e+01,7.050222396850585938e+00
3.600000000000000000e+01,2.800000000000000000e+01,7.281040191650390625e+00
3.600000000000000000e+01,2.900000000000000000e+01,7.166779518127441406e+00
3.600000000000000000e+01,3.000000000000000000e+01,5.946283340454101562e+00
3.600000000000000000e+01,3.100000000000000000e+01,5.516843795776367188e+00
3.600000000000000000e+01,3.200000000000000000e+01,5.234838962554931641e+00
3.600000000000000000e+01,3.300000000000000000e+01,6.098288059234619141e+00
3.600000000000000000e+01,3.400000000000000000e+01,5.917649030685424805e+00
3.600000000000000000e+01,3.500000000000000000e+01,1.894452810287475586e+00
3.600000000000000000e+01,3.600000000000000000e+01,-inf
3.600000000000000000e+01,3.700000000000000000e+01,-1.254423320293426514e+00
3.600000000000000000e+01,3.800000000000000000e+01,-7.127151489257812500e-01
3.600000000000000000e+01,3.900000000000000000e+01,-2.861441373825073242e-01
3.600000000000000000e+01,4.000000000000000000e+01,5.056684970855712891e+00
3.600000000000000000e+01,4.100000000000000000e+01,5.174369812011718750e+00
3.600000000000000000e+01,4.200000000000000000e+01,4.060578346252441406e+00
3.600000000000000000e+01,4.300000000000000000e+01,4.023150444030761719e+00
3.600000000000000000e+01,4.400000000000000000e+01,5.031589269638061523e+00
3.600000000000000000e+01,4.500000000000000000e+01,6.755934238433837891e+00
3.600000000000000000e+01,4.600000000000000000e+01,7.149942874908447266e+00
3.600000000000000000e+01,4.700000000000000000e+01,5.482185125350952148e+00
3.600000000000000000e+01,4.800000000000000000e+01,6.600752830505371094e+00
3.600000000000000000e+01,4.900000000000000000e+01,6.718958377838134766e+00
3.700000000000000000e+01,0.000000000000000000e+00,7.636691570281982422e+00
3.700000000000000000e+01,1.000000000000000000e+00,7.601831436157226562e+00
3.700000000000000000e+01,2.000000000000000000e+00,7.715444087982177734e+00
3.700000000000000000e+01,3.000000000000000000e+00,7.585282802581787109e+00
3.700000000000000000e+01,4.000000000000000000e+00,7.635405540466308594e+00
3.700000000000000000e+01,5.000000000000000000e+00,6.047250747680664062e+00
3.700000000000000000e+01,6.000000000000000000e+00,4.713330507278442383e+00
3.700000000000000000e+01,7.000000000000000000e+00,5.265748500823974609e+00
3.700000000000000000e+01,8.000000000000000000e+00,5.387079477310180664e+00
3.700000000000000000e+01,9.000000000000000000e+00,3.688756227493286133e+00
3.700000000000000000e+01,1.000000000000000000e+01,5.876464366912841797e+00
3.700000000000000000e+01,1.100000000000000000e+01,6.326651096343994141e+00
3.700000000000000000e+01,1.200000000000000000e+01,6.502706050872802734e+00
3.700000000000000000e+01,1.300000000000000000e+01,6.337600231170654297e+00
3.700000000000000000e+01,1.400000000000000000e+01,6.730501651763916016e+00
3.700000000000000000e+01,1.500000000000000000e+01,7.257348537445068359e+00
3.700000000000000000e+01,1.600000000000000000e+01,7.673573493957519531e+00
3.700000000000000000e+01,1.700000000000000000e+01,7.421033859252929688e+00
3.700000000000000000e+01,1.800000000000000000e+01,7.792331695556640625e+00
3.700000000000000000e+01,1.900000000000000000e+01,7.132565498352050781e+00
3.700000000000000000e+01,2.000000000000000000e+01,6.899079799652099609e+00
3.700000000000000000e+01,2.100000000000000000e+01,6.741383075714111328e+00
3.700000000000000000e+01,2.200000000000000000e+01,6.912033081054687500e+00
3.700000000000000000e+01,2.300000000000000000e+01,6.979411602020263672e+00
3.700000000000000000e+01,2.400000000000000000e+01,7.186212539672851562e+00
3.700000000000000000e+01,2.500000000000000000e+01,7.079857349395751953e+00
3.700000000000000000e+01,2.600000000000000000e+01,7.551612854003906250e+00
3.700000000000000000e+01,2.700000000000000000e+01,7.105173587799072266e+00
3.700000000000000000e+01,2.800000000000000000e+01,7.433794975280761719e+00
3.700000000000000000e+01,2.900000000000000000e+01,7.309065818786621094e+00
3.700000000000000000e+01,3.000000000000000000e+01,6.098736286163330078e+00
3.700000000000000000e+01,3.100000000000000000e+01,5.778611898422241211e+00
3.700000000000000000e+01,3.200000000000000000e+01,5.793786764144897461e+00
3.700000000000000000e+01,3.300000000000000000e+01,6.417519569396972656e+00
3.700000000000000000e+01,3.400000000000000000e+01,6.356070995330810547e+00
3.700000000000000000e+01,3.500000000000000000e+01,2.176754474639892578e+00
3.700000000000000000e+01,3.600000000000000000e+01,-1.296562373638153076e+00
3.700000000000000000e+01,3.700000000000000000e+01,-inf
3.700000000000000000e+01,3.800000000000000000e+01,-1.631538867950439453e-01
3.700000000000000000e+01,3.900000000000000000e+01,6.379432678222656250e-01
3.700000000000000000e+01,4.000000000000000000e+01,5.513483524322509766e+00
3.700000000000000000e+01,4.100000000000000000e+01,5.697683334350585938e+00
3.700000000000000000e+01,4.200000000000000000e+01,4.830819845199584961e+00
3.700000000000000000e+01,4.300000000000000000e+01,3.604259490966796875e+00
3.700000000000000000e+01,4.400000000000000000e+01,5.550230026245117188e+00
3.700000000000000000e+01,4.500000000000000000e+01,6.979079246520996094e+00
3.700000000000000000e+01,4.600000000000000000e+01,7.323103427886962891e+00
3.700000000000000000e+01,4.700000000000000000e+01,5.791632652282714844e+00
3.700000000000000000e+01,4.800000000000000000e+01,6.872856616973876953e+00
3.700000000000000000e+01,4.900000000000000000e+01,6.968055725097656250e+00
3.800000000000000000e+01,0.000000000000000000e+00,7.392392158508300781e+00
3.800000000000000000e+01,1.000000000000000000e+00,7.309911251068115234e+00
3.800000000000000000e+01,2.000000000000000000e+00,7.457209110260009766e+00
3.800000000000000000e+01,3.000000000000000000e+00,7.353128433227539062e+00
3.800000000000000000e+01,4.000000000000000000e+00,7.343889236450195312e+00
3.800000000000000000e+01,5.000000000000000000e+00,5.618311405181884766e+00
3.800000000000000000e+01,6.000000000000000000e+00,2.430706113576889038e+00
3.800000000000000000e+01,7.000000000000000000e+00,3.791668534278869629e+00
3.800000000000000000e+01,8.000000000000000000e+00,4.583195209503173828e+00
3.800000000000000000e+01,9.000000000000000000e+00,3.241014719009399414e+00
3.800000000000000000e+01,1.000000000000000000e+01,5.469388961791992188e+00
3.800000000000000000e+01,1.100000000000000000e+01,5.857592105865478516e+00
3.800000000000000000e+01,1.200000000000000000e+01,6.109874248504638672e+00
3.800000000000000000e+01,1.300000000000000000e+01,5.825431346893310547e+00
3.800000000000000000e+01,1.400000000000000000e+01,6.380462646484375000e+00
3.800000000000000000e+01,1.500000000000000000e+01,7.009421348571777344e+00
3.800000000000000000e+01,1.600000000000000000e+01,7.429957866668701172e+00
3.800000000000000000e+01,1.700000000000000000e+01,7.178921699523925781e+00
3.800000000000000000e+01,1.800000000000000000e+01,7.554682731628417969e+00
3.800000000000000000e+01,1.900000000000000000e+01,6.901516914367675781e+00
3.800000000000000000e+01,2.000000000000000000e+01,6.567157268524169922e+00
3.800000000000000000e+01,2.100000000000000000e+01,6.196911811828613281e+00
3.800000000000000000e+01,2.200000000000000000e+01,6.412394046783447266e+00
3.800000000000000000e+01,2.300000000000000000e+01,6.563117504119873047e+00
3.800000000000000000e+01,2.400000000000000000e+01,6.860471725463867188e+00
3.800000000000000000e+01,2.500000000000000000e+01,6.832489967346191406e+00
3.800000000000000000e+01,2.600000000000000000e+01,7.217695236206054688e+00
3.800000000000000000e+01,2.700000000000000000e+01,6.780597686767578125e+00
3.800000000000000000e+01,2.800000000000000000e+01,7.096800327301025391e+00
3.800000000000000000e+01,2.900000000000000000e+01,6.967290878295898438e+00
3.800000000000000000e+01,3.000000000000000000e+01,5.262792348861694336e+00
3.800000000000000000e+01,3.100000000000000000e+01,4.940430402755737305e+00
3.800000000000000000e+01,3.200000000000000000e+01,5.032655715942382812e+00
3.800000000000000000e+01,3.300000000000000000e+01,5.916422605514526367e+00
3.800000000000000000e+01,3.400000000000000000e+01,5.879097223281860352e+00
3.800000000000000000e+01,3.500000000000000000e+01,1.537118434906005859e+00
3.800000000000000000e+01,3.600000000000000000e+01,-9.503339529037475586e-01
3.800000000000000000e+01,3.700000000000000000e+01,-2.254593372344970703e-01
3.800000000000000000e+01,3.800000000000000000e+01,-inf
3.800000000000000000e+01,3.900000000000000000e+01,1.036434173583984375e-01
3.800000000000000000e+01,4.000000000000000000e+01,5.172693252563476562e+00
3.800000000000000000e+01,4.100000000000000000e+01,4.963150024414062500e+00
3.800000000000000000e+01,4.200000000000000000e+01,4.175579309463500977e+00
3.800000000000000000e+01,4.300000000000000000e+01,3.590685606002807617e+00
3.800000000000000000e+01,4.400000000000000000e+01,5.214107513427734375e+00
3.800000000000000000e+01,4.500000000000000000e+01,6.608619213104248047e+00
3.800000000000000000e+01,4.600000000000000000e+01,6.928386211395263672e+00
3.800000000000000000e+01,4.700000000000000000e+01,5.149333000183105469e+00
3.800000000000000000e+01,4.800000000000000000e+01,6.516199588775634766e+00
3.800000000000000000e+01,4.900000000000000000e+01,6.616723060607910156e+00
3.900000000000000000e+01,0.000000000000000000e+00,7.056291103363037109e+00
3.900000000000000000e+01,1.000000000000000000e+00,7.043585300445556641e+00
3.900000000000000000e+01,2.000000000000000000e+00,7.150501728057861328e+00
3.900000000000000000e+01,3.000000000000000000e+00,7.029909610748291016e+00
3.900000000000000000e+01,4.000000000000000000e+00,7.133558750152587891e+00
3.900000000000000000e+01,5.000000000000000000e+00,6.374911785125732422e+00
3.900000000000000000e+01,6.000000000000000000e+00,4.708183050155639648e+00
3.900000000000000000e+01,7.000000000000000000e+00,4.984750032424926758e+00
3.900000000000000000e+01,8.000000000000000000e+00,4.161449432373046875e+00
3.900000000000000000e+01,9.000000000000000000e+00,2.627721726894378662e+00
3.900000000000000000e+01,1.000000000000000000e+01,4.417461633682250977e+00
3.900000000000000000e+01,1.100000000000000000e+01,5.104480266571044922e+00
3.900000000000000000e+01,1.200000000000000000e+01,5.269775867462158203e+00
3.900000000000000000e+01,1.300000000000000000e+01,5.235786914825439453e+00
3.900000000000000000e+01,1.400000000000000000e+01,5.668909549713134766e+00
3.900000000000000000e+01,1.500000000000000000e+01,6.702146530151367188e+00
3.900000000000000000e+01,1.600000000000000000e+01,7.123200893402099609e+00
3.900000000000000000e+01,1.700000000000000000e+01,6.859461784362792969e+00
3.900000000000000000e+01,1.800000000000000000e+01,7.238788127899169922e+00
3.900000000000000000e+01,1.900000000000000000e+01,6.579030036926269531e+00
3.900000000000000000e+01,2.000000000000000000e+01,6.849869251251220703e+00
3.900000000000000000e+01,2.100000000000000000e+01,6.584909915924072266e+00
3.900000000000000000e+01,2.200000000000000000e+01,6.373135089874267578e+00
3.900000000000000000e+01,2.300000000000000000e+01,6.492330551147460938e+00
3.900000000000000000e+01,2.400000000000000000e+01,6.744874000549316406e+00
3.900000000000000000e+01,2.500000000000000000e+01,6.523918628692626953e+00
3.900000000000000000e+01,2.600000000000000000e+01,7.257476329803466797e+00
3.900000000000000000e+01,2.700000000000000000e+01,7.098732948303222656e+00
3.900000000000000000e+01,2.800000000000000000e+01,7.124933719635009766e+00
3.900000000000000000e+01,2.900000000000000000e+01,7.039200782775878906e+00
3.900000000000000000e+01,3.000000000000000000e+01,6.101984024047851562e+00
3.900000000000000000e+01,3.100000000000000000e+01,5.469506025314331055e+00
3.900000000000000000e+01,3.200000000000000000e+01,4.205129623413085938e+00
3.900000000000000000e+01,3.300000000000000000e+01,5.596701622009277344e+00
3.900000000000000000e+01,3.400000000000000000e+01,4.938180923461914062e+00
3.900000000000000000e+01,3.500000000000000000e+01,1.635797500610351562e+00
3.900000000000000000e+01,3.600000000000000000e+01,-2.140806913375854492e-01
3.900000000000000000e+01,3.700000000000000000e+01,7.477197647094726562e-01
3.900000000000000000e+01,3.800000000000000000e+01,5.046155452728271484e-01
3.900000000000000000e+01,3.900000000000000000e+01,-inf
3.900000000000000000e+01,4.000000000000000000e+01,3.951825022697448730e+00
3.900000000000000000e+01,4.100000000000000000e+01,4.233297348022460938e+00
3.900000000000000000e+01,4.200000000000000000e+01,1.575751990079879761e+00
3.900000000000000000e+01,4.300000000000000000e+01,4.971124649047851562e+00
3.900000000000000000e+01,4.400000000000000000e+01,3.692311525344848633e+00
3.900000000000000000e+01,4.500000000000000000e+01,6.435256481170654297e+00
3.900000000000000000e+01,4.600000000000000000e+01,6.979572296142578125e+00
3.900000000000000000e+01,4.700000000000000000e+01,5.164068460464477539e+00
3.900000000000000000e+01,4.800000000000000000e+01,6.115869045257568359e+00
3.900000000000000000e+01,4.900000000000000000e+01,6.303605556488037109e+00
4.000000000000000000e+01,0.000000000000000000e+00,6.594821929931640625e+00
4.000000000000000000e+01,1.000000000000000000e+00,6.808889389038085938e+00
4.000000000000000000e+01,2.000000000000000000e+00,6.780457019805908203e+00
4.000000000000000000e+01,3.000000000000000000e+00,6.581976413726806641e+00
4.000000000000000000e+01,4.000000000000000000e+00,6.998315811157226562e+00
4.000000000000000000e+01,5.000000000000000000e+00,7.058065414428710938e+00
4.000000000000000000e+01,6.000000000000000000e+00,6.215590953826904297e+00
4.000000000000000000e+01,7.000000000000000000e+00,6.293241024017333984e+00
4.000000000000000000e+01,8.000000000000000000e+00,5.122823238372802734e+00
4.000000000000000000e+01,9.000000000000000000e+00,5.131023406982421875e+00
4.000000000000000000e+01,1.000000000000000000e+01,2.595845103263854980e+00
4.000000000000000000e+01,1.100000000000000000e+01,4.628987312316894531e+00
4.000000000000000000e+01,1.200000000000000000e+01,4.003935098648071289e+00
4.000000000000000000e+01,1.300000000000000000e+01,5.165540218353271484e+00
4.000000000000000000e+01,1.400000000000000000e+01,4.470031261444091797e+00
4.000000000000000000e+01,1.500000000000000000e+01,6.315398693084716797e+00
4.000000000000000000e+01,1.600000000000000000e+01,6.731150150299072266e+00
4.000000000000000000e+01,1.700000000000000000e+01,6.434727668762207031e+00
4.000000000000000000e+01,1.800000000000000000e+01,6.816348552703857422e+00
4.000000000000000000e+01,1.900000000000000000e+01,6.131197452545166016e+00
4.000000000000000000e+01,2.000000000000000000e+01,7.251562118530273438e+00
4.000000000000000000e+01,2.100000000000000000e+01,7.162263870239257812e+00
4.000000000000000000e+01,2.200000000000000000e+01,6.696632385253906250e+00
4.000000000000000000e+01,2.300000000000000000e+01,6.683483600616455078e+00
4.000000000000000000e+01,2.400000000000000000e+01,6.785554409027099609e+00
4.000000000000000000e+01,2.500000000000000000e+01,6.133688926696777344e+00
4.000000000000000000e+01,2.600000000000000000e+01,7.473330497741699219e+00
4.000000000000000000e+01,2.700000000000000000e+01,7.518930912017822266e+00
4.000000000000000000e+01,2.800000000000000000e+01,7.332049369812011719e+00
4.000000000000000000e+01,2.900000000000000000e+01,7.289361953735351562e+00
4.000000000000000000e+01,3.000000000000000000e+01,6.968618392944335938e+00
4.000000000000000000e+01,3.100000000000000000e+01,6.319231033325195312e+00
4.000000000000000000e+01,3.200000000000000000e+01,5.262870550155639648e+00
4.000000000000000000e+01,3.300000000000000000e+01,5.717360973358154297e+00
4.000000000000000000e+01,3.400000000000000000e+01,4.361445903778076172e+00
4.000000000000000000e+01,3.500000000000000000e+01,6.209850311279296875e+00
4.000000000000000000e+01,3.600000000000000000e+01,5.607225418090820312e+00
4.000000000000000000e+01,3.700000000000000000e+01,6.078101158142089844e+00
4.000000000000000000e+01,3.800000000000000000e+01,6.089606285095214844e+00
4.000000000000000000e+01,3.900000000000000000e+01,4.458344936370849609e+00
4.000000000000000000e+01,4.000000000000000000e+01,-inf
4.000000000000000000e+01,4.100000000000000000e+01,1.098643541336059570e+00
4.000000000000000000e+01,4.200000000000000000e+01,2.234239578247070312e-01
4.000000000000000000e+01,4.300000000000000000e+01,2.046321868896484375e+00
4.000000000000000000e+01,4.400000000000000000e+01,-1.872179761528968811e+00
4.000000000000000000e+01,4.500000000000000000e+01,6.457702636718750000e+00
4.000000000000000000e+01,4.600000000000000000e+01,7.252878189086914062e+00
4.000000000000000000e+01,4.700000000000000000e+01,5.728976011276245117e+00
4.000000000000000000e+01,4.800000000000000000e+01,5.753118038177490234e+00
4.000000000000000000e+01,4.900000000000000000e+01,6.089527130126953125e+00
4.100000000000000000e+01,0.000000000000000000e+00,6.680699348449707031e+00
4.100000000000000000e+01,1.000000000000000000e+00,6.553629875183105469e+00
4.100000000000000000e+01,2.000000000000000000e+00,6.740312576293945312e+00
4.100000000000000000e+01,3.000000000000000000e+00,6.684679508209228516e+00
4.100000000000000000e+01,4.000000000000000000e+00,6.656836986541748047e+00
4.100000000000000000e+01,5.000000000000000000e+00,6.031883716583251953e+00
4.100000000000000000e+01,6.000000000000000000e+00,4.696231365203857422e+00
4.100000000000000000e+01,7.000000000000000000e+00,4.396330118179321289e+00
4.100000000000000000e+01,8.000000000000000000e+00,1.433131039142608643e+00
4.100000000000000000e+01,9.000000000000000000e+00,4.611357450485229492e+00
4.100000000000000000e+01,1.000000000000000000e+01,3.840523481369018555e+00
4.100000000000000000e+01,1.100000000000000000e+01,3.828154802322387695e+00
4.100000000000000000e+01,1.200000000000000000e+01,4.532259464263916016e+00
4.100000000000000000e+01,1.300000000000000000e+01,3.708554148674011230e+00
4.100000000000000000e+01,1.400000000000000000e+01,5.055216312408447266e+00
4.100000000000000000e+01,1.500000000000000000e+01,6.319820404052734375e+00
4.100000000000000000e+01,1.600000000000000000e+01,6.749550342559814453e+00
4.100000000000000000e+01,1.700000000000000000e+01,6.490019798278808594e+00
4.100000000000000000e+01,1.800000000000000000e+01,6.879141807556152344e+00
4.100000000000000000e+01,1.900000000000000000e+01,6.238604545593261719e+00
4.100000000000000000e+01,2.000000000000000000e+01,6.425122737884521484e+00
4.100000000000000000e+01,2.100000000000000000e+01,5.875831842422485352e+00
4.100000000000000000e+01,2.200000000000000000e+01,5.427005052566528320e+00
4.100000000000000000e+01,2.300000000000000000e+01,5.754421949386596680e+00
4.100000000000000000e+01,2.400000000000000000e+01,6.213300228118896484e+00
4.100000000000000000e+01,2.500000000000000000e+01,6.144191741943359375e+00
4.100000000000000000e+01,2.600000000000000000e+01,6.755705833435058594e+00
4.100000000000000000e+01,2.700000000000000000e+01,6.692329883575439453e+00
4.100000000000000000e+01,2.800000000000000000e+01,6.613449096679687500e+00
4.100000000000000000e+01,2.900000000000000000e+01,6.532917499542236328e+00
4.100000000000000000e+01,3.000000000000000000e+01,5.402531385421752930e+00
4.100000000000000000e+01,3.100000000000000000e+01,4.467216491699218750e+00
4.100000000000000000e+01,3.200000000000000000e+01,1.041243910789489746e+00
4.100000000000000000e+01,3.300000000000000000e+01,4.389394044876098633e+00
4.100000000000000000e+01,3.400000000000000000e+01,3.759726524353027344e+00
4.100000000000000000e+01,3.500000000000000000e+01,4.457346439361572266e+00
4.100000000000000000e+01,3.600000000000000000e+01,5.106703042984008789e+00
4.100000000000000000e+01,3.700000000000000000e+01,5.668832302093505859e+00
4.100000000000000000e+01,3.800000000000000000e+01,4.982043743133544922e+00
4.100000000000000000e+01,3.900000000000000000e+01,4.079512357711791992e+00
4.100000000000000000e+01,4.000000000000000000e+01,5.204844474792480469e-02
4.100000000000000000e+01,4.100000000000000000e+01,-inf
4.100000000000000000e+01,4.200000000000000000e+01,-6.880433559417724609e-01
4.100000000000000000e+01,4.300000000000000000e+01,1.295328378677368164e+00
4.100000000000000000e+01,4.400000000000000000e+01,3.140721321105957031e-01
4.100000000000000000e+01,4.500000000000000000e+01,5.769404411315917969e+00
4.100000000000000000e+01,4.600000000000000000e+01,6.353896141052246094e+00
4.100000000000000000e+01,4.700000000000000000e+01,3.912856578826904297e+00
4.100000000000000000e+01,4.800000000000000000e+01,5.410583972930908203e+00
4.100000000000000000e+01,4.900000000000000000e+01,5.639222383499145508e+00
4.200000000000000000e+01,0.000000000000000000e+00,6.937076568603515625e+00
4.200000000000000000e+01,1.000000000000000000e+00,6.903151512145996094e+00
4.200000000000000000e+01,2.000000000000000000e+00,7.025873661041259766e+00
4.200000000000000000e+01,3.000000000000000000e+00,6.918156623840332031e+00
4.200000000000000000e+01,4.000000000000000000e+00,6.999396800994873047e+00
4.200000000000000000e+01,5.000000000000000000e+00,6.289092063903808594e+00
4.200000000000000000e+01,6.000000000000000000e+00,4.641185760498046875e+00
4.200000000000000000e+01,7.000000000000000000e+00,4.792650699615478516e+00
4.200000000000000000e+01,8.000000000000000000e+00,3.591864943504333496e+00
4.200000000000000000e+01,9.000000000000000000e+00,3.367781043052673340e+00
4.200000000000000000e+01,1.000000000000000000e+01,4.058338642120361328e+00
4.200000000000000000e+01,1.100000000000000000e+01,4.740754127502441406e+00
4.200000000000000000e+01,1.200000000000000000e+01,4.988072395324707031e+00
4.200000000000000000e+01,1.300000000000000000e+01,4.871946096420288086e+00
4.200000000000000000e+01,1.400000000000000000e+01,5.444214582443237305e+00
4.200000000000000000e+01,1.500000000000000000e+01,6.579535484313964844e+00
4.200000000000000000e+01,1.600000000000000000e+01,7.006546974182128906e+00
4.200000000000000000e+01,1.700000000000000000e+01,6.740807056427001953e+00
4.200000000000000000e+01,1.800000000000000000e+01,7.125662326812744141e+00
4.200000000000000000e+01,1.900000000000000000e+01,6.463734626770019531e+00
4.200000000000000000e+01,2.000000000000000000e+01,6.742486476898193359e+00
4.200000000000000000e+01,2.100000000000000000e+01,6.422262668609619141e+00
4.200000000000000000e+01,2.200000000000000000e+01,6.155422687530517578e+00
4.200000000000000000e+01,2.300000000000000000e+01,6.308092594146728516e+00
4.200000000000000000e+01,2.400000000000000000e+01,6.600231647491455078e+00
4.200000000000000000e+01,2.500000000000000000e+01,6.399567604064941406e+00
4.200000000000000000e+01,2.600000000000000000e+01,7.129594802856445312e+00
4.200000000000000000e+01,2.700000000000000000e+01,6.998426437377929688e+00
4.200000000000000000e+01,2.800000000000000000e+01,6.993712902069091797e+00
4.200000000000000000e+01,2.900000000000000000e+01,6.909938335418701172e+00
4.200000000000000000e+01,3.000000000000000000e+01,5.940070152282714844e+00
4.200000000000000000e+01,3.100000000000000000e+01,5.233820438385009766e+00
4.200000000000000000e+01,3.200000000000000000e+01,3.569738030433654785e+00
4.200000000000000000e+01,3.300000000000000000e+01,5.307870626449584961e+00
4.200000000000000000e+01,3.400000000000000000e+01,4.546186923980712891e+00
4.200000000000000000e+01,3.500000000000000000e+01,5.372582197189331055e+00
4.200000000000000000e+01,3.600000000000000000e+01,4.250494480133056641e+00
4.200000000000000000e+01,3.700000000000000000e+01,5.064234018325805664e+00
4.200000000000000000e+01,3.800000000000000000e+01,4.600433826446533203e+00
4.200000000000000000e+01,3.900000000000000000e+01,1.713969588279724121e+00
4.200000000000000000e+01,4.000000000000000000e+01,-3.037180900573730469e-01
4.200000000000000000e+01,4.100000000000000000e+01,-3.945027589797973633e-01
4.200000000000000000e+01,4.200000000000000000e+01,-inf
4.200000000000000000e+01,4.300000000000000000e+01,1.040340900421142578e+00
4.200000000000000000e+01,4.400000000000000000e+01,-4.207329750061035156e-01
4.200000000000000000e+01,4.500000000000000000e+01,6.258119106292724609e+00
4.200000000000000000e+01,4.600000000000000000e+01,6.825970172882080078e+00
4.200000000000000000e+01,4.700000000000000000e+01,4.864492416381835938e+00
4.200000000000000000e+01,4.800000000000000000e+01,5.912693262100219727e+00
4.200000000000000000e+01,4.900000000000000000e+01,6.117076873779296875e+00
4.300000000000000000e+01,0.000000000000000000e+00,7.786315917968750000e+00
4.300000000000000000e+01,1.000000000000000000e+00,7.722889900207519531e+00
4.300000000000000000e+01,2.000000000000000000e+00,7.853830814361572266e+00
4.300000000000000000e+01,3.000000000000000000e+00,7.729514122009277344e+00
4.300000000000000000e+01,4.000000000000000000e+00,7.734139442443847656e+00
4.300000000000000000e+01,5.000000000000000000e+00,5.366140604019165039e+00
4.300000000000000000e+01,6.000000000000000000e+00,4.893957853317260742e+00
4.300000000000000000e+01,7.000000000000000000e+00,5.319545984268188477e+00
4.300000000000000000e+01,8.000000000000000000e+00,5.606427192687988281e+00
4.300000000000000000e+01,9.000000000000000000e+00,4.732982635498046875e+00
4.300000000000000000e+01,1.000000000000000000e+01,6.205317974090576172e+00
4.300000000000000000e+01,1.100000000000000000e+01,6.594298839569091797e+00
4.300000000000000000e+01,1.200000000000000000e+01,6.803980350494384766e+00
4.300000000000000000e+01,1.300000000000000000e+01,6.564743518829345703e+00
4.300000000000000000e+01,1.400000000000000000e+01,7.000645160675048828e+00
4.300000000000000000e+01,1.500000000000000000e+01,7.388178348541259766e+00
4.300000000000000000e+01,1.600000000000000000e+01,7.811755180358886719e+00
4.300000000000000000e+01,1.700000000000000000e+01,7.560268402099609375e+00
4.300000000000000000e+01,1.800000000000000000e+01,7.936099052429199219e+00
4.300000000000000000e+01,1.900000000000000000e+01,7.267547130584716797e+00
4.300000000000000000e+01,2.000000000000000000e+01,6.699430465698242188e+00
4.300000000000000000e+01,2.100000000000000000e+01,6.565433979034423828e+00
4.300000000000000000e+01,2.200000000000000000e+01,6.960963249206542969e+00
4.300000000000000000e+01,2.300000000000000000e+01,7.020137786865234375e+00
4.300000000000000000e+01,2.400000000000000000e+01,7.237152576446533203e+00
4.300000000000000000e+01,2.500000000000000000e+01,7.207031250000000000e+00
4.300000000000000000e+01,2.600000000000000000e+01,7.533729553222656250e+00
4.300000000000000000e+01,2.700000000000000000e+01,6.880853176116943359e+00
4.300000000000000000e+01,2.800000000000000000e+01,7.420430183410644531e+00
4.300000000000000000e+01,2.900000000000000000e+01,7.269337654113769531e+00
4.300000000000000000e+01,3.000000000000000000e+01,5.795655727386474609e+00
4.300000000000000000e+01,3.100000000000000000e+01,5.658779382705688477e+00
4.300000000000000000e+01,3.200000000000000000e+01,6.144625663757324219e+00
4.300000000000000000e+01,3.300000000000000000e+01,6.557533264160156250e+00
4.300000000000000000e+01,3.400000000000000000e+01,6.682012557983398438e+00
4.300000000000000000e+01,3.500000000000000000e+01,6.186805248260498047e+00
4.300000000000000000e+01,3.600000000000000000e+01,4.415760278701782227e+00
4.300000000000000000e+01,3.700000000000000000e+01,4.014403820037841797e+00
4.300000000000000000e+01,3.800000000000000000e+01,4.261065721511840820e+00
4.300000000000000000e+01,3.900000000000000000e+01,5.326566934585571289e+00
4.300000000000000000e+01,4.000000000000000000e+01,1.887726545333862305e+00
4.300000000000000000e+01,4.100000000000000000e+01,1.997542381286621094e+00
4.300000000000000000e+01,4.200000000000000000e+01,1.344932317733764648e+00
4.300000000000000000e+01,4.300000000000000000e+01,-inf
4.300000000000000000e+01,4.400000000000000000e+01,2.021311759948730469e+00
4.300000000000000000e+01,4.500000000000000000e+01,7.055831432342529297e+00
4.300000000000000000e+01,4.600000000000000000e+01,7.307546615600585938e+00
4.300000000000000000e+01,4.700000000000000000e+01,5.812273502349853516e+00
4.300000000000000000e+01,4.800000000000000000e+01,7.033195972442626953e+00
4.300000000000000000e+01,4.900000000000000000e+01,7.098096847534179688e+00
4.400000000000000000e+01,0.000000000000000000e+00,6.750010013580322266e+00
4.400000000000000000e+01,1.000000000000000000e+00,6.906836986541748047e+00
4.400000000000000000e+01,2.000000000000000000e+00,6.910383701324462891e+00
4.400000000000000000e+01,3.000000000000000000e+00,6.732069015502929688e+00
4.400000000000000000e+01,4.000000000000000000e+00,7.070114612579345703e+00
4.400000000000000000e+01,5.000000000000000000e+00,6.973446369171142578e+00
4.400000000000000000e+01,6.000000000000000000e+00,5.999049901962280273e+00
4.400000000000000000e+01,7.000000000000000000e+00,6.112959384918212891e+00
4.400000000000000000e+01,8.000000000000000000e+00,5.004637002944946289e+00
4.400000000000000000e+01,9.000000000000000000e+00,4.750289916992187500e+00
4.400000000000000000e+01,1.000000000000000000e+01,3.260924577713012695e+00
4.400000000000000000e+01,1.100000000000000000e+01,4.781064748764038086e+00
4.400000000000000000e+01,1.200000000000000000e+01,4.399970054626464844e+00
4.400000000000000000e+01,1.300000000000000000e+01,5.226216554641723633e+00
4.400000000000000000e+01,1.400000000000000000e+01,4.876601219177246094e+00
4.400000000000000000e+01,1.500000000000000000e+01,6.455931663513183594e+00
4.400000000000000000e+01,1.600000000000000000e+01,6.865841388702392578e+00
4.400000000000000000e+01,1.700000000000000000e+01,6.582486152648925781e+00
4.400000000000000000e+01,1.800000000000000000e+01,6.957293987274169922e+00
4.400000000000000000e+01,1.900000000000000000e+01,6.289649486541748047e+00
4.400000000000000000e+01,2.000000000000000000e+01,7.215618133544921875e+00
4.400000000000000000e+01,2.100000000000000000e+01,7.101120471954345703e+00
4.400000000000000000e+01,2.200000000000000000e+01,6.681319713592529297e+00
4.400000000000000000e+01,2.300000000000000000e+01,6.694781303405761719e+00
4.400000000000000000e+01,2.400000000000000000e+01,6.823225021362304688e+00
4.400000000000000000e+01,2.500000000000000000e+01,6.278927803039550781e+00
4.400000000000000000e+01,2.600000000000000000e+01,7.469446659088134766e+00
4.400000000000000000e+01,2.700000000000000000e+01,7.477372169494628906e+00
4.400000000000000000e+01,2.800000000000000000e+01,7.331109046936035156e+00
4.400000000000000000e+01,2.900000000000000000e+01,7.280873298645019531e+00
4.400000000000000000e+01,3.000000000000000000e+01,6.858794689178466797e+00
4.400000000000000000e+01,3.100000000000000000e+01,6.221183300018310547e+00
4.400000000000000000e+01,3.200000000000000000e+01,5.060724735260009766e+00
4.400000000000000000e+01,3.300000000000000000e+01,5.751953125000000000e+00
4.400000000000000000e+01,3.400000000000000000e+01,4.446852207183837891e+00
4.400000000000000000e+01,3.500000000000000000e+01,6.157669067382812500e+00
4.400000000000000000e+01,3.600000000000000000e+01,5.278070688247680664e+00
4.400000000000000000e+01,3.700000000000000000e+01,5.799927473068237305e+00
4.400000000000000000e+01,3.800000000000000000e+01,5.848093986511230469e+00
4.400000000000000000e+01,3.900000000000000000e+01,3.925047278404235840e+00
4.400000000000000000e+01,4.000000000000000000e+01,-2.163019001483917236e+00
4.400000000000000000e+01,4.100000000000000000e+01,9.543538093566894531e-01
4.400000000000000000e+01,4.200000000000000000e+01,-1.786535978317260742e-01
4.400000000000000000e+01,4.300000000000000000e+01,1.872694969177246094e+00
4.400000000000000000e+01,4.400000000000000000e+01,-inf
4.400000000000000000e+01,4.500000000000000000e+01,6.505724906921386719e+00
4.400000000000000000e+01,4.600000000000000000e+01,7.242410182952880859e+00
4.400000000000000000e+01,4.700000000000000000e+01,5.689298868179321289e+00
4.400000000000000000e+01,4.800000000000000000e+01,5.903645038604736328e+00
4.400000000000000000e+01,4.900000000000000000e+01,6.196671962738037109e+00
4.500000000000000000e+01,0.000000000000000000e+00,5.536991119384765625e+00
4.500000000000000000e+01,1.000000000000000000e+00,4.481385469436645508e+00
4.500000000000000000e+01,2.000000000000000000e+00,5.317308664321899414e+00
4.500000000000000000e+01,3.000000000000000000e+00,5.639599800109863281e+00
4.500000000000000000e+01,4.000000000000000000e+00,4.650775671005249023e+00
4.500000000000000000e+01,5.000000000000000000e+00,6.404490470886230469e+00
4.500000000000000000e+01,6.000000000000000000e+00,7.086319923400878906e+00
4.500000000000000000e+01,7.000000000000000000e+00,6.876177787780761719e+00
4.500000000000000000e+01,8.000000000000000000e+00,5.996996164321899414e+00
4.500000000000000000e+01,9.000000000000000000e+00,6.982079505920410156e+00
4.500000000000000000e+01,1.000000000000000000e+01,6.075226783752441406e+00
4.500000000000000000e+01,1.100000000000000000e+01,5.886679172515869141e+00
4.500000000000000000e+01,1.200000000000000000e+01,6.245121955871582031e+00
4.500000000000000000e+01,1.300000000000000000e+01,5.669731855392456055e+00
4.500000000000000000e+01,1.400000000000000000e+01,6.108561515808105469e+00
4.500000000000000000e+01,1.500000000000000000e+01,5.012543678283691406e+00
4.500000000000000000e+01,1.600000000000000000e+01,5.519938230514526367e+00
4.500000000000000000e+01,1.700000000000000000e+01,5.292270421981811523e+00
4.500000000000000000e+01,1.800000000000000000e+01,5.750813722610473633e+00
4.500000000000000000e+01,1.900000000000000000e+01,5.176921129226684570e+00
4.500000000000000000e+01,2.000000000000000000e+01,5.562238454818725586e+00
4.500000000000000000e+01,2.100000000000000000e+01,5.642917633056640625e+00
4.500000000000000000e+01,2.200000000000000000e+01,4.680288553237915039e+00
4.500000000000000000e+01,2.300000000000000000e+01,2.808545291423797607e+00
4.500000000000000000e+01,2.400000000000000000e+01,3.698853731155395508e+00
4.500000000000000000e+01,2.500000000000000000e+01,4.840557098388671875e+00
4.500000000000000000e+01,2.600000000000000000e+01,5.090094327926635742e+00
4.500000000000000000e+01,2.700000000000000000e+01,5.930566310882568359e+00
4.500000000000000000e+01,2.800000000000000000e+01,4.838760375976562500e+00
4.500000000000000000e+01,2.900000000000000000e+01,4.914061307907104492e+00
4.500000000000000000e+01,3.000000000000000000e+01,6.570731163024902344e+00
4.500000000000000000e+01,3.100000000000000000e+01,5.981096506118774414e+00
4.500000000000000000e+01,3.200000000000000000e+01,6.636778354644775391e+00
4.500000000000000000e+01,3.300000000000000000e+01,4.865943431854248047e+00
4.500000000000000000e+01,3.400000000000000000e+01,6.413137435913085938e+00
4.500000000000000000e+01,3.500000000000000000e+01,5.338708162307739258e+00
4.500000000000000000e+01,3.600000000000000000e+01,7.227028369903564453e+00
4.500000000000000000e+01,3.700000000000000000e+01,7.498161792755126953e+00
4.500000000000000000e+01,3.800000000000000000e+01,7.170361995697021484e+00
4.500000000000000000e+01,3.900000000000000000e+01,6.818907260894775391e+00
4.500000000000000000e+01,4.000000000000000000e+01,6.204739093780517578e+00
4.500000000000000000e+01,4.100000000000000000e+01,6.305549621582031250e+00
4.500000000000000000e+01,4.200000000000000000e+01,6.501425743103027344e+00
4.500000000000000000e+01,4.300000000000000000e+01,6.860814094543457031e+00
4.500000000000000000e+01,4.400000000000000000e+01,6.679640293121337891e+00
4.500000000000000000e+01,4.500000000000000000e+01,-inf
4.500000000000000000e+01,4.600000000000000000e+01,1.777031421661376953e-01
4.500000000000000000e+01,4.700000000000000000e+01,1.116947650909423828e+00
4.500000000000000000e+01,4.800000000000000000e+01,1.322255134582519531e-01
4.500000000000000000e+01,4.900000000000000000e+01,-9.112286567687988281e-01
4.600000000000000000e+01,0.000000000000000000e+00,6.100022315979003906e+00
4.600000000000000000e+01,1.000000000000000000e+00,5.370876789093017578e+00
4.600000000000000000e+01,2.000000000000000000e+00,5.945024013519287109e+00
4.600000000000000000e+01,3.000000000000000000e+00,6.127919673919677734e+00
4.600000000000000000e+01,4.000000000000000000e+00,5.274583816528320312e+00
4.600000000000000000e+01,5.000000000000000000e+00,6.190968990325927734e+00
4.600000000000000000e+01,6.000000000000000000e+00,7.175119876861572266e+00
4.600000000000000000e+01,7.000000000000000000e+00,6.960297584533691406e+00
4.600000000000000000e+01,8.000000000000000000e+00,6.192593097686767578e+00
4.600000000000000000e+01,9.000000000000000000e+00,7.112073421478271484e+00
4.600000000000000000e+01,1.000000000000000000e+01,6.366499423980712891e+00
4.600000000000000000e+01,1.100000000000000000e+01,6.247026443481445312e+00
4.600000000000000000e+01,1.200000000000000000e+01,6.583020687103271484e+00
4.600000000000000000e+01,1.300000000000000000e+01,6.041940689086914062e+00
4.600000000000000000e+01,1.400000000000000000e+01,6.497308254241943359e+00
4.600000000000000000e+01,1.500000000000000000e+01,5.592697381973266602e+00
4.600000000000000000e+01,1.600000000000000000e+01,6.051430225372314453e+00
4.600000000000000000e+01,1.700000000000000000e+01,5.843578815460205078e+00
4.600000000000000000e+01,1.800000000000000000e+01,6.255520343780517578e+00
4.600000000000000000e+01,1.900000000000000000e+01,5.680280685424804688e+00
4.600000000000000000e+01,2.000000000000000000e+01,4.755588769912719727e+00
4.600000000000000000e+01,2.100000000000000000e+01,5.187374114990234375e+00
4.600000000000000000e+01,2.200000000000000000e+01,4.871482610702514648e+00
4.600000000000000000e+01,2.300000000000000000e+01,3.283873319625854492e+00
4.600000000000000000e+01,2.400000000000000000e+01,4.049417972564697266e+00
4.600000000000000000e+01,2.500000000000000000e+01,5.428498029708862305e+00
4.600000000000000000e+01,2.600000000000000000e+01,4.289442777633666992e+00
4.600000000000000000e+01,2.700000000000000000e+01,5.164657115936279297e+00
4.600000000000000000e+01,2.800000000000000000e+01,4.020469665527343750e+00
4.600000000000000000e+01,2.900000000000000000e+01,3.910318732261657715e+00
4.600000000000000000e+01,3.000000000000000000e+01,6.510587215423583984e+00
4.600000000000000000e+01,3.100000000000000000e+01,6.007273674011230469e+00
4.600000000000000000e+01,3.200000000000000000e+01,6.832261085510253906e+00
4.600000000000000000e+01,3.300000000000000000e+01,5.342331409454345703e+00
4.600000000000000000e+01,3.400000000000000000e+01,6.705932140350341797e+00
4.600000000000000000e+01,3.500000000000000000e+01,5.444827795028686523e+00
4.600000000000000000e+01,3.600000000000000000e+01,7.338754177093505859e+00
4.600000000000000000e+01,3.700000000000000000e+01,7.591892719268798828e+00
4.600000000000000000e+01,3.800000000000000000e+01,7.260571479797363281e+00
4.600000000000000000e+01,3.900000000000000000e+01,6.979377746582031250e+00
4.600000000000000000e+01,4.000000000000000000e+01,6.448236942291259766e+00
4.600000000000000000e+01,4.100000000000000000e+01,6.517127513885498047e+00
4.600000000000000000e+01,4.200000000000000000e+01,6.680338859558105469e+00
4.600000000000000000e+01,4.300000000000000000e+01,6.919931888580322266e+00
4.600000000000000000e+01,4.400000000000000000e+01,6.888292789459228516e+00
4.600000000000000000e+01,4.500000000000000000e+01,-2.777440547943115234e-01
4.600000000000000000e+01,4.600000000000000000e+01,-inf
4.600000000000000000e+01,4.700000000000000000e+01,1.291787385940551758e+00
4.600000000000000000e+01,4.800000000000000000e+01,1.175653934478759766e+00
4.600000000000000000e+01,4.900000000000000000e+01,7.282307147979736328e-01
4.700000000000000000e+01,0.000000000000000000e+00,6.569344997406005859e+00
4.700000000000000000e+01,1.000000000000000000e+00,6.284172058105468750e+00
4.700000000000000000e+01,2.000000000000000000e+00,6.577856063842773438e+00
4.700000000000000000e+01,3.000000000000000000e+00,6.579932212829589844e+00
4.700000000000000000e+01,4.000000000000000000e+00,6.346177101135253906e+00
4.700000000000000000e+01,5.000000000000000000e+00,5.529594898223876953e+00
4.700000000000000000e+01,6.000000000000000000e+00,5.486615419387817383e+00
4.700000000000000000e+01,7.000000000000000000e+00,5.039562702178955078e+00
4.700000000000000000e+01,8.000000000000000000e+00,3.695708155632019043e+00
4.700000000000000000e+01,9.000000000000000000e+00,5.648313760757446289e+00
4.700000000000000000e+01,1.000000000000000000e+01,4.887766122817993164e+00
4.700000000000000000e+01,1.100000000000000000e+01,4.614829540252685547e+00
4.700000000000000000e+01,1.200000000000000000e+01,5.292911052703857422e+00
4.700000000000000000e+01,1.300000000000000000e+01,4.125748395919799805e+00
4.700000000000000000e+01,1.400000000000000000e+01,5.499571561813354492e+00
4.700000000000000000e+01,1.500000000000000000e+01,6.155714988708496094e+00
4.700000000000000000e+01,1.600000000000000000e+01,6.612053871154785156e+00
4.700000000000000000e+01,1.700000000000000000e+01,6.355914592742919922e+00
4.700000000000000000e+01,1.800000000000000000e+01,6.764589786529541016e+00
4.700000000000000000e+01,1.900000000000000000e+01,6.112994670867919922e+00
4.700000000000000000e+01,2.000000000000000000e+01,5.795752286911010742e+00
4.700000000000000000e+01,2.100000000000000000e+01,4.645501852035522461e+00
4.700000000000000000e+01,2.200000000000000000e+01,4.137098073959350586e+00
4.700000000000000000e+01,2.300000000000000000e+01,4.886510133743286133e+00
4.700000000000000000e+01,2.400000000000000000e+01,5.722292900085449219e+00
4.700000000000000000e+01,2.500000000000000000e+01,5.971627712249755859e+00
4.700000000000000000e+01,2.600000000000000000e+01,6.198309421539306641e+00
4.700000000000000000e+01,2.700000000000000000e+01,6.092648506164550781e+00
4.700000000000000000e+01,2.800000000000000000e+01,6.043228626251220703e+00
4.700000000000000000e+01,2.900000000000000000e+01,5.927430152893066406e+00
4.700000000000000000e+01,3.000000000000000000e+01,4.733517646789550781e+00
4.700000000000000000e+01,3.100000000000000000e+01,3.345636367797851562e+00
4.700000000000000000e+01,3.200000000000000000e+01,4.797240018844604492e+00
4.700000000000000000e+01,3.300000000000000000e+01,3.510380506515502930e+00
4.700000000000000000e+01,3.400000000000000000e+01,5.092361211776733398e+00
4.700000000000000000e+01,3.500000000000000000e+01,1.470704436302185059e+00
4.700000000000000000e+01,3.600000000000000000e+01,5.965702056884765625e+00
4.700000000000000000e+01,3.700000000000000000e+01,6.345579624176025391e+00
4.700000000000000000e+01,3.800000000000000000e+01,5.746398448944091797e+00
4.700000000000000000e+01,3.900000000000000000e+01,5.431928873062133789e+00
4.700000000000000000e+01,4.000000000000000000e+01,5.051487207412719727e+00
4.700000000000000000e+01,4.100000000000000000e+01,4.307869672775268555e+00
4.700000000000000000e+01,4.200000000000000000e+01,4.977473020553588867e+00
4.700000000000000000e+01,4.300000000000000000e+01,5.665565490722656250e+00
4.700000000000000000e+01,4.400000000000000000e+01,5.486701965332031250e+00
4.700000000000000000e+01,4.500000000000000000e+01,1.153162002563476562e+00
4.700000000000000000e+01,4.600000000000000000e+01,1.571490287780761719e+00
4.700000000000000000e+01,4.700000000000000000e+01,-inf
4.700000000000000000e+01,4.800000000000000000e+01,1.127049446105957031e+00
4.700000000000000000e+01,4.900000000000000000e+01,1.235921382904052734e+00
4.800000000000000000e+01,0.000000000000000000e+00,5.241328716278076172e+00
4.800000000000000000e+01,1.000000000000000000e+00,4.849198818206787109e+00
4.800000000000000000e+01,2.000000000000000000e+00,5.213757276535034180e+00
4.800000000000000000e+01,3.000000000000000000e+00,5.419809341430664062e+00
4.800000000000000000e+01,4.000000000000000000e+00,5.319536685943603516e+00
4.800000000000000000e+01,5.000000000000000000e+00,6.619700431823730469e+00
4.800000000000000000e+01,6.000000000000000000e+00,6.755497932434082031e+00
4.800000000000000000e+01,7.000000000000000000e+00,6.567800045013427734e+00
4.800000000000000000e+01,8.000000000000000000e+00,5.485489845275878906e+00
4.800000000000000000e+01,9.000000000000000000e+00,6.557662010192871094e+00
4.800000000000000000e+01,1.000000000000000000e+01,5.292121648788452148e+00
4.800000000000000000e+01,1.100000000000000000e+01,4.922475337982177734e+00
4.800000000000000000e+01,1.200000000000000000e+01,5.326819181442260742e+00
4.800000000000000000e+01,1.300000000000000000e+01,4.745546340942382812e+00
4.800000000000000000e+01,1.400000000000000000e+01,5.087201595306396484e+00
4.800000000000000000e+01,1.500000000000000000e+01,4.914602994918823242e+00
4.800000000000000000e+01,1.600000000000000000e+01,5.396092176437377930e+00
4.800000000000000000e+01,1.700000000000000000e+01,5.108105659484863281e+00
4.800000000000000000e+01,1.800000000000000000e+01,5.566168308258056641e+00
4.800000000000000000e+01,1.900000000000000000e+01,4.981924057006835938e+00
4.800000000000000000e+01,2.000000000000000000e+01,6.343011379241943359e+00
4.800000000000000000e+01,2.100000000000000000e+01,6.189530372619628906e+00
4.800000000000000000e+01,2.200000000000000000e+01,5.110052108764648438e+00
4.800000000000000000e+01,2.300000000000000000e+01,4.825441122055053711e+00
4.800000000000000000e+01,2.400000000000000000e+01,5.153189897537231445e+00
4.800000000000000000e+01,2.500000000000000000e+01,4.744988679885864258e+00
4.800000000000000000e+01,2.600000000000000000e+01,6.212670326232910156e+00
4.800000000000000000e+01,2.700000000000000000e+01,6.658020019531250000e+00
4.800000000000000000e+01,2.800000000000000000e+01,6.032073497772216797e+00
4.800000000000000000e+01,2.900000000000000000e+01,6.056697368621826172e+00
4.800000000000000000e+01,3.000000000000000000e+01,6.568051815032958984e+00
4.800000000000000000e+01,3.100000000000000000e+01,5.879959106445312500e+00
4.800000000000000000e+01,3.200000000000000000e+01,6.070672035217285156e+00
4.800000000000000000e+01,3.300000000000000000e+01,4.156944990158081055e+00
4.800000000000000000e+01,3.400000000000000000e+01,5.598808050155639648e+00
4.800000000000000000e+01,3.500000000000000000e+01,5.284363746643066406e+00
4.800000000000000000e+01,3.600000000000000000e+01,6.841586112976074219e+00
4.800000000000000000e+01,3.700000000000000000e+01,7.153641223907470703e+00
4.800000000000000000e+01,3.800000000000000000e+01,6.833648681640625000e+00
4.800000000000000000e+01,3.900000000000000000e+01,6.324479579925537109e+00
4.800000000000000000e+01,4.000000000000000000e+01,5.549488782882690430e+00
4.800000000000000000e+01,4.100000000000000000e+01,5.721482276916503906e+00
4.800000000000000000e+01,4.200000000000000000e+01,5.973488092422485352e+00
4.800000000000000000e+01,4.300000000000000000e+01,6.610723495483398438e+00
4.800000000000000000e+01,4.400000000000000000e+01,6.081744194030761719e+00
4.800000000000000000e+01,4.500000000000000000e+01,2.326891422271728516e-01
4.800000000000000000e+01,4.600000000000000000e+01,1.790089368820190430e+00
4.800000000000000000e+01,4.700000000000000000e+01,9.284169673919677734e-01
4.800000000000000000e+01,4.800000000000000000e+01,-inf
4.800000000000000000e+01,4.900000000000000000e+01,-1.466376304626464844e+00
4.900000000000000000e+01,0.000000000000000000e+00,5.170721292495727539e+00
4.900000000000000000e+01,1.000000000000000000e+00,4.297749280929565430e+00
4.900000000000000000e+01,2.000000000000000000e+00,4.999808311462402344e+00
4.900000000000000000e+01,3.000000000000000000e+00,5.352114200592041016e+00
4.900000000000000000e+01,4.000000000000000000e+00,4.826343059539794922e+00
4.900000000000000000e+01,5.000000000000000000e+00,6.571698665618896484e+00
4.900000000000000000e+01,6.000000000000000000e+00,6.964633941650390625e+00
4.900000000000000000e+01,7.000000000000000000e+00,6.767848968505859375e+00
4.900000000000000000e+01,8.000000000000000000e+00,5.794901847839355469e+00
4.900000000000000000e+01,9.000000000000000000e+00,6.811285972595214844e+00
4.900000000000000000e+01,1.000000000000000000e+01,5.742406845092773438e+00
4.900000000000000000e+01,1.100000000000000000e+01,5.485038280487060547e+00
4.900000000000000000e+01,1.200000000000000000e+01,5.852235317230224609e+00
4.900000000000000000e+01,1.300000000000000000e+01,5.284806251525878906e+00
4.900000000000000000e+01,1.400000000000000000e+01,5.660010337829589844e+00
4.900000000000000000e+01,1.500000000000000000e+01,4.740306377410888672e+00
4.900000000000000000e+01,1.600000000000000000e+01,5.250703811645507812e+00
4.900000000000000000e+01,1.700000000000000000e+01,4.988804817199707031e+00
4.900000000000000000e+01,1.800000000000000000e+01,5.465785264968872070e+00
4.900000000000000000e+01,1.900000000000000000e+01,4.903432369232177734e+00
4.900000000000000000e+01,2.000000000000000000e+01,6.080275535583496094e+00
4.900000000000000000e+01,2.100000000000000000e+01,6.025611400604248047e+00
4.900000000000000000e+01,2.200000000000000000e+01,4.945921897888183594e+00
4.900000000000000000e+01,2.300000000000000000e+01,4.225893735885620117e+00
4.900000000000000000e+01,2.400000000000000000e+01,4.568011999130249023e+00
4.900000000000000000e+01,2.500000000000000000e+01,4.572001457214355469e+00
4.900000000000000000e+01,2.600000000000000000e+01,5.813840866088867188e+00
4.900000000000000000e+01,2.700000000000000000e+01,6.412876129150390625e+00
4.900000000000000000e+01,2.800000000000000000e+01,5.612902641296386719e+00
4.900000000000000000e+01,2.900000000000000000e+01,5.665295600891113281e+00
4.900000000000000000e+01,3.000000000000000000e+01,6.622516632080078125e+00
4.900000000000000000e+01,3.100000000000000000e+01,5.981734275817871094e+00
4.900000000000000000e+01,3.200000000000000000e+01,6.408175945281982422e+00
4.900000000000000000e+01,3.300000000000000000e+01,4.535501241683959961e+00
4.900000000000000000e+01,3.400000000000000000e+01,6.071999549865722656e+00
4.900000000000000000e+01,3.500000000000000000e+01,5.359645843505859375e+00
4.900000000000000000e+01,3.600000000000000000e+01,7.073485374450683594e+00
4.900000000000000000e+01,3.700000000000000000e+01,7.362184047698974609e+00
4.900000000000000000e+01,3.800000000000000000e+01,7.043322086334228516e+00
4.900000000000000000e+01,3.900000000000000000e+01,6.616513252258300781e+00
4.900000000000000000e+01,4.000000000000000000e+01,5.924234151840209961e+00
4.900000000000000000e+01,4.100000000000000000e+01,6.069926261901855469e+00
4.900000000000000000e+01,4.200000000000000000e+01,6.285793304443359375e+00
4.900000000000000000e+01,4.300000000000000000e+01,6.772315502166748047e+00
4.900000000000000000e+01,4.400000000000000000e+01,6.426226615905761719e+00
4.900000000000000000e+01,4.500000000000000000e+01,-8.001794815063476562e-01
4.900000000000000000e+01,4.600000000000000000e+01,1.310966014862060547e+00
4.900000000000000000e+01,4.700000000000000000e+01,1.067135572433471680e+00
4.900000000000000000e+01,4.800000000000000000e+01,-1.436942100524902344e+00
4.900000000000000000e+01,4.900000000000000000e+01,-inf


==> uai2021 (copy)/img/ternary_mesh.csv <==
x,y,z,pdf
9.499999999999999556e-01,0.000000000000000000e+00,5.000000000000000278e-02,0.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00,1.000000000000000056e-01,0.000000000000000000e+00
9.499999999999999556e-01,0.000000000000000000e+00,5.000000000000000278e-02,0.000000000000000000e+00
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
9.499999999999999556e-01,0.000000000000000000e+00,5.000000000000000278e-02,0.000000000000000000e+00
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00,1.499999999999999944e-01,0.000000000000000000e+00
9.000000000000000222e-01,0.000000000000000000e+00,1.000000000000000056e-01,0.000000000000000000e+00
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
9.000000000000000222e-01,0.000000000000000000e+00,1.000000000000000056e-01,0.000000000000000000e+00
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
9.000000000000000222e-01,5.000000000000000278e-02,5.000000000000000278e-02,3.153124935433839204e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00,2.000000000000000111e-01,0.000000000000000000e+00
8.499999999999999778e-01,0.000000000000000000e+00,1.499999999999999944e-01,0.000000000000000000e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
8.499999999999999778e-01,0.000000000000000000e+00,1.499999999999999944e-01,0.000000000000000000e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
8.499999999999999778e-01,5.000000000000000278e-02,1.000000000000000056e-01,6.084941885810215556e-01
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
8.499999999999999778e-01,1.000000000000000056e-01,5.000000000000000278e-02,4.692131624137362844e-01
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,0.000000000000000000e+00
8.000000000000000444e-01,0.000000000000000000e+00,2.000000000000000111e-01,0.000000000000000000e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
8.000000000000000444e-01,0.000000000000000000e+00,2.000000000000000111e-01,0.000000000000000000e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
8.000000000000000444e-01,5.000000000000000278e-02,1.499999999999999944e-01,8.788041663509914558e-01
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
8.000000000000000444e-01,1.000000000000000056e-01,1.000000000000000056e-01,9.035341991734002765e-01
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
8.000000000000000444e-01,1.499999999999999944e-01,5.000000000000000278e-02,5.820652024767695165e-01
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00,2.999999999999999889e-01,0.000000000000000000e+00
7.500000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,0.000000000000000000e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
7.500000000000000000e-01,0.000000000000000000e+00,2.500000000000000000e-01,0.000000000000000000e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
7.500000000000000000e-01,5.000000000000000278e-02,2.000000000000000111e-01,1.125415498210172949e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
7.500000000000000000e-01,1.000000000000000056e-01,1.499999999999999944e-01,1.301720973316200514e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
7.500000000000000000e-01,1.499999999999999944e-01,1.000000000000000056e-01,1.118107807606651738e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
7.500000000000000000e-01,2.000000000000000111e-01,5.000000000000000278e-02,6.691760589029351891e-01
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00,3.499999999999999778e-01,0.000000000000000000e+00
6.999999999999999556e-01,0.000000000000000000e+00,2.999999999999999889e-01,0.000000000000000000e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
6.999999999999999556e-01,0.000000000000000000e+00,2.999999999999999889e-01,0.000000000000000000e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
6.999999999999999556e-01,5.000000000000000278e-02,2.500000000000000000e-01,1.347397973920216208e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
6.999999999999999556e-01,1.000000000000000056e-01,2.000000000000000111e-01,1.662377393209987675e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
6.999999999999999556e-01,1.499999999999999944e-01,1.499999999999999944e-01,1.606378654272516915e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
6.999999999999999556e-01,2.000000000000000111e-01,1.000000000000000056e-01,1.281868205860937637e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
6.999999999999999556e-01,2.500000000000000000e-01,5.000000000000000278e-02,7.368551756581198653e-01
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00,4.000000000000000222e-01,0.000000000000000000e+00
6.500000000000000222e-01,0.000000000000000000e+00,3.499999999999999778e-01,0.000000000000000000e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
6.500000000000000222e-01,0.000000000000000000e+00,3.499999999999999778e-01,0.000000000000000000e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
6.500000000000000222e-01,5.000000000000000278e-02,2.999999999999999889e-01,1.543695751495936408e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
6.500000000000000222e-01,1.000000000000000056e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
6.500000000000000222e-01,1.499999999999999944e-01,2.000000000000000111e-01,2.044896040691142947e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
6.500000000000000222e-01,2.000000000000000111e-01,1.499999999999999944e-01,1.835773971078440869e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
6.500000000000000222e-01,2.500000000000000000e-01,1.000000000000000056e-01,1.407008454007796505e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
6.500000000000000222e-01,2.999999999999999889e-01,5.000000000000000278e-02,7.884152026969292182e-01
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00,4.500000000000000111e-01,0.000000000000000000e+00
5.999999999999999778e-01,0.000000000000000000e+00,4.000000000000000222e-01,0.000000000000000000e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.999999999999999778e-01,0.000000000000000000e+00,4.000000000000000222e-01,0.000000000000000000e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.999999999999999778e-01,5.000000000000000278e-02,3.499999999999999778e-01,1.713097897723250496e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.999999999999999778e-01,1.000000000000000056e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.999999999999999778e-01,1.499999999999999944e-01,2.500000000000000000e-01,2.431391704644889629e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.999999999999999778e-01,2.000000000000000111e-01,2.000000000000000111e-01,2.328260809907078510e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.999999999999999778e-01,2.500000000000000000e-01,1.499999999999999944e-01,2.007528176708804235e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.999999999999999778e-01,2.999999999999999889e-01,1.000000000000000056e-01,1.499887443084166438e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.999999999999999778e-01,3.499999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
5.500000000000000444e-01,0.000000000000000000e+00,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
5.500000000000000444e-01,0.000000000000000000e+00,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.500000000000000444e-01,5.000000000000000278e-02,4.000000000000000222e-01,1.854198726891661986e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
5.500000000000000444e-01,1.000000000000000056e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
5.500000000000000444e-01,1.499999999999999944e-01,2.999999999999999889e-01,2.763238212938722071e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
5.500000000000000444e-01,2.000000000000000111e-01,2.500000000000000000e-01,2.756282898310689511e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
5.500000000000000444e-01,2.500000000000000000e-01,2.000000000000000111e-01,2.535026686721364442e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
5.500000000000000444e-01,2.999999999999999889e-01,1.499999999999999944e-01,2.130747942587495114e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
5.500000000000000444e-01,3.499999999999999778e-01,1.000000000000000056e-01,1.564164994279156673e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.500000000000000444e-01,4.000000000000000222e-01,5.000000000000000278e-02,8.501538647323041431e-01
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
5.000000000000000000e-01,0.000000000000000000e+00,5.000000000000000000e-01,0.000000000000000000e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000000e-01,5.000000000000000278e-02,4.500000000000000111e-01,1.965343074811966684e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
5.000000000000000000e-01,1.000000000000000056e-01,4.000000000000000222e-01,2.694198547213817463e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
5.000000000000000000e-01,1.499999999999999944e-01,3.499999999999999778e-01,3.037348937737799126e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
5.000000000000000000e-01,2.000000000000000111e-01,2.999999999999999889e-01,3.116266623983621198e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
5.000000000000000000e-01,2.500000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
5.000000000000000000e-01,2.999999999999999889e-01,2.000000000000000111e-01,2.676704235611739868e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
5.000000000000000000e-01,3.499999999999999778e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
5.000000000000000000e-01,4.000000000000000222e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.000000000000000000e-01,4.500000000000000111e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
4.500000000000000111e-01,0.000000000000000000e+00,5.500000000000000444e-01,0.000000000000000000e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
4.500000000000000111e-01,0.000000000000000000e+00,5.500000000000000444e-01,0.000000000000000000e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
4.500000000000000111e-01,5.000000000000000278e-02,5.000000000000000000e-01,2.044548568513505860e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
4.500000000000000111e-01,1.000000000000000056e-01,4.500000000000000111e-01,2.837812441890454451e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
4.500000000000000111e-01,1.499999999999999944e-01,4.000000000000000222e-01,3.250036234434773963e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
4.500000000000000111e-01,2.000000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
4.500000000000000111e-01,2.500000000000000000e-01,2.999999999999999889e-01,3.354323422819953660e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.500000000000000111e-01,2.999999999999999889e-01,2.500000000000000000e-01,3.132650664820856079e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
4.500000000000000111e-01,3.499999999999999778e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.500000000000000111e-01,4.000000000000000222e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,4.500000000000000111e-01,1.000000000000000056e-01,1.614466343543906168e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
4.500000000000000111e-01,5.000000000000000000e-01,5.000000000000000278e-02,8.621789824320589268e-01
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00,6.500000000000000222e-01,0.000000000000000000e+00
4.000000000000000222e-01,0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
4.000000000000000222e-01,0.000000000000000000e+00,5.999999999999999778e-01,0.000000000000000000e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
4.000000000000000222e-01,5.000000000000000278e-02,5.500000000000000444e-01,2.089391340146132148e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
4.000000000000000222e-01,1.000000000000000056e-01,5.000000000000000000e-01,2.929347221169971149e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
4.000000000000000222e-01,1.499999999999999944e-01,4.500000000000000111e-01,3.396803300810205428e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
4.000000000000000222e-01,2.000000000000000111e-01,4.000000000000000222e-01,3.614136796693600218e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
4.000000000000000222e-01,2.500000000000000000e-01,3.499999999999999778e-01,3.635644394647558730e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
4.000000000000000222e-01,2.999999999999999889e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.000000000000000222e-01,3.499999999999999778e-01,2.500000000000000000e-01,3.204670514652342650e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.000000000000000222e-01,2.000000000000000111e-01,2.786880446183024773e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.000000000000000222e-01,4.500000000000000111e-01,1.499999999999999944e-01,2.249831164626249436e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
4.000000000000000222e-01,5.000000000000000000e-01,1.000000000000000056e-01,1.601980040788333115e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
4.000000000000000222e-01,5.500000000000000444e-01,5.000000000000000278e-02,8.501538647323041431e-01
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00,6.999999999999999556e-01,0.000000000000000000e+00
3.499999999999999778e-01,0.000000000000000000e+00,6.500000000000000222e-01,0.000000000000000000e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
3.499999999999999778e-01,0.000000000000000000e+00,6.500000000000000222e-01,0.000000000000000000e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
3.499999999999999778e-01,5.000000000000000278e-02,5.999999999999999778e-01,2.096830786123639268e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
3.499999999999999778e-01,1.000000000000000056e-01,5.500000000000000444e-01,2.964275542624475790e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
3.499999999999999778e-01,1.499999999999999944e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
3.499999999999999778e-01,2.000000000000000111e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
3.499999999999999778e-01,2.500000000000000000e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
3.499999999999999778e-01,2.999999999999999889e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,3.499999999999999778e-01,2.999999999999999889e-01,3.537689102051758905e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
3.499999999999999778e-01,4.000000000000000222e-01,2.500000000000000000e-01,3.204670514652342650e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
3.499999999999999778e-01,4.500000000000000111e-01,2.000000000000000111e-01,2.759584507176065848e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
3.499999999999999778e-01,5.000000000000000000e-01,1.499999999999999944e-01,2.210565526974359596e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
3.499999999999999778e-01,5.500000000000000444e-01,1.000000000000000056e-01,1.564164994279156673e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
3.499999999999999778e-01,5.999999999999999778e-01,5.000000000000000278e-02,8.257915167744385165e-01
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00
2.999999999999999889e-01,0.000000000000000000e+00,6.999999999999999556e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.999999999999999889e-01,0.000000000000000000e+00,6.999999999999999556e-01,0.000000000000000000e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.999999999999999889e-01,5.000000000000000278e-02,6.500000000000000222e-01,2.062926463702929425e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.999999999999999889e-01,1.000000000000000056e-01,5.999999999999999778e-01,2.936739253239857739e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.999999999999999889e-01,1.499999999999999944e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.999999999999999889e-01,2.000000000000000111e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.999999999999999889e-01,2.500000000000000000e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,2.999999999999999889e-01,4.000000000000000222e-01,3.890226727431823850e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.999999999999999889e-01,3.499999999999999778e-01,3.499999999999999778e-01,3.748216859969205839e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.999999999999999889e-01,4.000000000000000222e-01,2.999999999999999889e-01,3.492391214860615101e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.999999999999999889e-01,4.500000000000000111e-01,2.500000000000000000e-01,3.132650664820856079e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.999999999999999889e-01,5.000000000000000000e-01,2.000000000000000111e-01,2.676704235611739868e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.999999999999999889e-01,5.500000000000000444e-01,1.499999999999999944e-01,2.130747942587495114e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.999999999999999889e-01,5.999999999999999778e-01,1.000000000000000056e-01,1.499887443084166438e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.999999999999999889e-01,6.500000000000000222e-01,5.000000000000000278e-02,7.884152026969292182e-01
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,0.000000000000000000e+00
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
2.500000000000000000e-01,0.000000000000000000e+00,7.500000000000000000e-01,0.000000000000000000e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
2.500000000000000000e-01,5.000000000000000278e-02,6.999999999999999556e-01,1.982349162792131470e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.500000000000000000e-01,1.000000000000000056e-01,6.500000000000000222e-01,2.838828885839508320e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
2.500000000000000000e-01,1.499999999999999944e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.500000000000000000e-01,2.000000000000000111e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,3.871759465380748111e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.500000000000000000e-01,2.999999999999999889e-01,4.500000000000000111e-01,3.905162919948598876e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
2.500000000000000000e-01,3.499999999999999778e-01,4.000000000000000222e-01,3.822331751371070840e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
2.500000000000000000e-01,4.000000000000000222e-01,3.499999999999999778e-01,3.635644394647558730e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
2.500000000000000000e-01,4.500000000000000111e-01,2.999999999999999889e-01,3.354323422819953660e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01,2.985534680442925026e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
2.500000000000000000e-01,5.500000000000000444e-01,2.000000000000000111e-01,2.535026686721364442e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
2.500000000000000000e-01,5.999999999999999778e-01,1.499999999999999944e-01,2.007528176708804235e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
2.500000000000000000e-01,6.500000000000000222e-01,1.000000000000000056e-01,1.407008454007796505e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
2.500000000000000000e-01,6.999999999999999556e-01,5.000000000000000278e-02,7.368551756581198653e-01
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00,8.499999999999999778e-01,0.000000000000000000e+00
2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,0.000000000000000000e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
2.000000000000000111e-01,0.000000000000000000e+00,8.000000000000000444e-01,0.000000000000000000e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
2.000000000000000111e-01,5.000000000000000278e-02,7.500000000000000000e-01,1.847458182986445152e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
2.000000000000000111e-01,1.000000000000000056e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.000000000000000111e-01,1.499999999999999944e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.000000000000000111e-01,5.999999999999999778e-01,3.515216665403966267e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.000000000000000111e-01,2.500000000000000000e-01,5.500000000000000444e-01,3.704523002418998789e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.000000000000000111e-01,2.999999999999999889e-01,5.000000000000000000e-01,3.774225889789117439e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
2.000000000000000111e-01,3.499999999999999778e-01,4.500000000000000111e-01,3.740349134722468882e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
2.000000000000000111e-01,4.000000000000000222e-01,4.000000000000000222e-01,3.614136796693600218e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
2.000000000000000111e-01,4.500000000000000111e-01,3.499999999999999778e-01,3.403948386502845480e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
2.000000000000000111e-01,5.000000000000000000e-01,2.999999999999999889e-01,3.116266623983621198e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
2.000000000000000111e-01,5.500000000000000444e-01,2.500000000000000000e-01,2.756282898310689511e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
2.000000000000000111e-01,5.999999999999999778e-01,2.000000000000000111e-01,2.328260809907078510e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
2.000000000000000111e-01,6.500000000000000222e-01,1.499999999999999944e-01,1.835773971078440869e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
2.000000000000000111e-01,6.999999999999999556e-01,1.000000000000000056e-01,1.281868205860937637e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
2.000000000000000111e-01,7.500000000000000000e-01,5.000000000000000278e-02,6.691760589029351891e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00,9.000000000000000222e-01,0.000000000000000000e+00
1.499999999999999944e-01,0.000000000000000000e+00,8.499999999999999778e-01,0.000000000000000000e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
1.499999999999999944e-01,0.000000000000000000e+00,8.499999999999999778e-01,0.000000000000000000e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
1.499999999999999944e-01,5.000000000000000278e-02,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.499999999999999944e-01,1.000000000000000056e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,1.499999999999999944e-01,6.999999999999999556e-01,2.862367995918908115e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
1.499999999999999944e-01,2.000000000000000111e-01,6.500000000000000222e-01,3.181467524343179143e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
1.499999999999999944e-01,2.500000000000000000e-01,5.999999999999999778e-01,3.376246494630520179e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
1.499999999999999944e-01,2.999999999999999889e-01,5.500000000000000444e-01,3.468437428977220627e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
1.499999999999999944e-01,3.499999999999999778e-01,5.000000000000000000e-01,3.472025631012765512e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
1.499999999999999944e-01,4.000000000000000222e-01,4.500000000000000111e-01,3.396803300810205428e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
1.499999999999999944e-01,4.500000000000000111e-01,4.000000000000000222e-01,3.250036234434773963e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
1.499999999999999944e-01,5.000000000000000000e-01,3.499999999999999778e-01,3.037348937737799126e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
1.499999999999999944e-01,5.500000000000000444e-01,2.999999999999999889e-01,2.763238212938722071e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
1.499999999999999944e-01,5.999999999999999778e-01,2.500000000000000000e-01,2.431391704644889629e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
1.499999999999999944e-01,6.500000000000000222e-01,2.000000000000000111e-01,2.044896040691142947e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
1.499999999999999944e-01,6.999999999999999556e-01,1.499999999999999944e-01,1.606378654272516915e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
1.499999999999999944e-01,7.500000000000000000e-01,1.000000000000000056e-01,1.118107807606651738e+00
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
1.499999999999999944e-01,8.000000000000000444e-01,5.000000000000000278e-02,5.820652024767695165e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00,9.499999999999999556e-01,0.000000000000000000e+00
1.000000000000000056e-01,0.000000000000000000e+00,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
1.000000000000000056e-01,0.000000000000000000e+00,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
1.000000000000000056e-01,5.000000000000000278e-02,8.499999999999999778e-01,1.357652213447618550e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.000000000000000056e-01,8.000000000000000444e-01,1.970622061852207896e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
1.000000000000000056e-01,1.499999999999999944e-01,7.500000000000000000e-01,2.380299765811073609e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
1.000000000000000056e-01,2.000000000000000111e-01,6.999999999999999556e-01,2.659225342004166937e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
1.000000000000000056e-01,2.500000000000000000e-01,6.500000000000000222e-01,2.838828885839508320e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
1.000000000000000056e-01,2.999999999999999889e-01,5.999999999999999778e-01,2.936739253239857739e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
1.000000000000000056e-01,3.499999999999999778e-01,5.500000000000000444e-01,2.964275542624475790e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
1.000000000000000056e-01,4.000000000000000222e-01,5.000000000000000000e-01,2.929347221169971149e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
1.000000000000000056e-01,4.500000000000000111e-01,4.500000000000000111e-01,2.837812441890454451e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
1.000000000000000056e-01,5.000000000000000000e-01,4.000000000000000222e-01,2.694198547213817463e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
1.000000000000000056e-01,5.500000000000000444e-01,3.499999999999999778e-01,2.502119680436200699e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
1.000000000000000056e-01,5.999999999999999778e-01,2.999999999999999889e-01,2.264535533873470730e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
1.000000000000000056e-01,6.500000000000000222e-01,2.500000000000000000e-01,1.983920249244401468e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
1.000000000000000056e-01,6.999999999999999556e-01,2.000000000000000111e-01,1.662377393209987675e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
1.000000000000000056e-01,7.500000000000000000e-01,1.499999999999999944e-01,1.301720973316200514e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
1.000000000000000056e-01,8.000000000000000444e-01,1.000000000000000056e-01,9.035341991734002765e-01
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
1.000000000000000056e-01,8.499999999999999778e-01,5.000000000000000278e-02,4.692131624137362844e-01
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00,9.499999999999999556e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,0.000000000000000000e+00,9.499999999999999556e-01,0.000000000000000000e+00
0.000000000000000000e+00,5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
0.000000000000000000e+00,5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
0.000000000000000000e+00,1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000278e-02,9.000000000000000222e-01,9.321125780426653407e-01
0.000000000000000000e+00,1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
0.000000000000000000e+00,1.000000000000000056e-01,9.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
0.000000000000000000e+00,1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.000000000000000056e-01,8.499999999999999778e-01,1.357652213447618550e+00
0.000000000000000000e+00,1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
0.000000000000000000e+00,1.499999999999999944e-01,8.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
0.000000000000000000e+00,2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,1.499999999999999944e-01,8.000000000000000444e-01,1.646329007056178240e+00
0.000000000000000000e+00,2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
0.000000000000000000e+00,2.000000000000000111e-01,8.000000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.000000000000000111e-01,7.500000000000000000e-01,1.847458182986445152e+00
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
0.000000000000000000e+00,2.500000000000000000e-01,7.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
0.000000000000000000e+00,2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.500000000000000000e-01,6.999999999999999556e-01,1.982349162792131470e+00
0.000000000000000000e+00,2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
0.000000000000000000e+00,2.999999999999999889e-01,6.999999999999999556e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
0.000000000000000000e+00,3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,2.999999999999999889e-01,6.500000000000000222e-01,2.062926463702929425e+00
0.000000000000000000e+00,3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
0.000000000000000000e+00,3.499999999999999778e-01,6.500000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,3.499999999999999778e-01,5.999999999999999778e-01,2.096830786123639268e+00
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
0.000000000000000000e+00,4.000000000000000222e-01,5.999999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
0.000000000000000000e+00,4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.000000000000000222e-01,5.500000000000000444e-01,2.089391340146132148e+00
0.000000000000000000e+00,4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
0.000000000000000000e+00,4.500000000000000111e-01,5.500000000000000444e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,4.500000000000000111e-01,5.000000000000000000e-01,2.044548568513505860e+00
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
0.000000000000000000e+00,5.000000000000000000e-01,5.000000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
0.000000000000000000e+00,5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.000000000000000000e-01,4.500000000000000111e-01,1.965343074811966684e+00
0.000000000000000000e+00,5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
0.000000000000000000e+00,5.500000000000000444e-01,4.500000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
0.000000000000000000e+00,5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.500000000000000444e-01,4.000000000000000222e-01,1.854198726891661986e+00
0.000000000000000000e+00,5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
0.000000000000000000e+00,5.999999999999999778e-01,4.000000000000000222e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
0.000000000000000000e+00,6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,5.999999999999999778e-01,3.499999999999999778e-01,1.713097897723250496e+00
0.000000000000000000e+00,6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
0.000000000000000000e+00,6.500000000000000222e-01,3.499999999999999778e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
0.000000000000000000e+00,6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.500000000000000222e-01,2.999999999999999889e-01,1.543695751495936408e+00
0.000000000000000000e+00,6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
0.000000000000000000e+00,6.999999999999999556e-01,2.999999999999999889e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
0.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,6.999999999999999556e-01,2.500000000000000000e-01,1.347397973920216208e+00
0.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
0.000000000000000000e+00,7.500000000000000000e-01,2.500000000000000000e-01,0.000000000000000000e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
0.000000000000000000e+00,8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,7.500000000000000000e-01,2.000000000000000111e-01,1.125415498210172949e+00
0.000000000000000000e+00,8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
0.000000000000000000e+00,8.000000000000000444e-01,2.000000000000000111e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
0.000000000000000000e+00,8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.000000000000000444e-01,1.499999999999999944e-01,8.788041663509914558e-01
0.000000000000000000e+00,8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
0.000000000000000000e+00,8.499999999999999778e-01,1.499999999999999944e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
0.000000000000000000e+00,9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00
5.000000000000000278e-02,8.499999999999999778e-01,1.000000000000000056e-01,6.084941885810215556e-01
0.000000000000000000e+00,9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
0.000000000000000000e+00,9.000000000000000222e-01,1.000000000000000056e-01,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
0.000000000000000000e+00,9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00
5.000000000000000278e-02,9.000000000000000222e-01,5.000000000000000278e-02,3.153124935433839204e-01
0.000000000000000000e+00,9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00
5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,9.499999999999999556e-01,5.000000000000000278e-02,0.000000000000000000e+00
5.000000000000000278e-02,9.499999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00


==> uai2021 (copy)/results/Entropy_miniImageNet_64.csv <==
# slope = [-0.04402093], intercept = -0.38911007178493107,,
x,accuracy,xtest,ymean,ystd
-1.758306884765625000e+01,3.368421196937561035e-01,-1.883123779296875000e+01,4.398584947357370156e-01,3.905556010342908224e-01
-1.811175537109375000e+01,5.578947663307189941e-01,-1.881427371863162890e+01,4.391117204376160377e-01,3.902205958048088341e-01
-1.782571411132812500e+01,3.789473772048950195e-01,-1.879730964429450779e+01,4.383649461394950597e-01,3.898856050392605632e-01
-1.782812500000000000e+01,2.631579041481018066e-01,-1.878034556995738669e+01,4.376181718413740818e-01,3.895506287749602725e-01
-1.809930419921875000e+01,3.473684489727020264e-01,-1.876338149562026558e+01,4.368713975432531038e-01,3.892156670493492898e-01
-1.771398925781250000e+01,4.315789639949798584e-01,-1.874641742128314448e+01,4.361246232451321259e-01,3.888807198999962855e-01
-1.774414062500000000e+01,4.736842215061187744e-01,-1.872945334694602337e+01,4.353778489470111479e-01,3.885457873645976057e-01
-1.753158569335937500e+01,3.157894909381866455e-01,-1.871248927260890227e+01,4.346310746488901700e-01,3.882108694809784377e-01
-1.883123779296875000e+01,3.894737064838409424e-01,-1.869552519827178116e+01,4.338843003507691920e-01,3.878759662870926439e-01
-1.793713378906250000e+01,4.842105507850646973e-01,-1.867856112393466006e+01,4.331375260526483251e-01,3.875410778210237051e-01
-1.855401611328125000e+01,5.157895088195800781e-01,-1.866159704959753896e+01,4.323907517545273471e-01,3.872062041209851646e-01
-1.730541992187500000e+01,3.684210777282714844e-01,-1.864463297526041785e+01,4.316439774564063692e-01,3.868713452253212948e-01
-1.793270874023437500e+01,5.052632093429565430e-01,-1.862766890092329675e+01,4.308972031582853912e-01,3.865365011725073741e-01
-1.752349853515625000e+01,4.315789639949798584e-01,-1.861070482658617564e+01,4.301504288601644133e-01,3.862016720011505200e-01
-1.792324829101562500e+01,3.368421196937561035e-01,-1.859374075224905454e+01,4.294036545620434353e-01,3.858668577499900776e-01
-1.772918701171875000e+01,3.052631616592407227e-01,-1.857677667791193343e+01,4.286568802639224574e-01,3.855320584578982301e-01
-1.772113037109375000e+01,3.052631616592407227e-01,-1.855981260357481233e+01,4.279101059658014794e-01,3.851972741638806652e-01
-1.741104125976562500e+01,4.000000059604644775e-01,-1.854284852923768767e+01,4.271633316676803904e-01,3.848625049070768522e-01
-1.796777343750000000e+01,2.526316046714782715e-01,-1.852588445490056657e+01,4.264165573695594125e-01,3.845277507267610972e-01
-1.797448730468750000e+01,4.105263352394104004e-01,-1.850892038056344546e+01,4.256697830714384345e-01,3.841930116623424873e-01
-1.747988891601562500e+01,3.263157904148101807e-01,-1.849195630622632436e+01,4.249230087733174566e-01,3.838582877533660009e-01
-1.829901123046875000e+01,4.631579220294952393e-01,-1.847499223188920325e+01,4.241762344751964786e-01,3.835235790395127853e-01
-1.773608398437500000e+01,4.210526347160339355e-01,-1.845802815755208215e+01,4.234294601770755007e-01,3.831888855606008781e-01
-1.813598632812500000e+01,5.157895088195800781e-01,-1.844106408321496104e+01,4.226826858789545227e-01,3.828542073565857629e-01
-1.775924682617187500e+01,2.000000029802322388e-01,-1.842410000887783994e+01,4.219359115808335448e-01,3.825195444675607015e-01
-1.845568847656250000e+01,4.842105507850646973e-01,-1.840713593454071884e+01,4.211891372827125668e-01,3.821848969337579005e-01
-1.764874267578125000e+01,4.421052932739257812e-01,-1.839017186020359773e+01,4.204423629845915888e-01,3.818502647955485663e-01
-1.793389892578125000e+01,5.368421077728271484e-01,-1.837320778586647663e+01,4.196955886864706109e-01,3.815156480934436267e-01
-1.765820312500000000e+01,4.000000059604644775e-01,-1.835624371152935552e+01,4.189488143883496329e-01,3.811810468680945085e-01
-1.870019531250000000e+01,4.526315927505493164e-01,-1.833927963719223442e+01,4.182020400902286550e-01,3.808464611602935812e-01
-1.816815185546875000e+01,4.210526347160339355e-01,-1.832231556285511331e+01,4.174552657921076770e-01,3.805118910109747676e-01
-1.741885375976562500e+01,3.894737064838409424e-01,-1.830535148851799221e+01,4.167084914939868101e-01,3.801773364612140993e-01
-1.811352539062500000e+01,4.526315927505493164e-01,-1.828838741418087110e+01,4.159617171958658322e-01,3.798427975522306599e-01
-1.855920410156250000e+01,5.157895088195800781e-01,-1.827142333984375000e+01,4.152149428977448542e-01,3.795082743253866964e-01
-1.781134033203125000e+01,5.263158082962036133e-01,-1.825445926550662890e+01,4.144681685996238762e-01,3.791737668221885071e-01
-1.759182739257812500e+01,2.000000029802322388e-01,-1.823749519116950779e+01,4.137213943015028983e-01,3.788392750842871637e-01
-1.722531127929687500e+01,3.684210777282714844e-01,-1.822053111683238669e+01,4.129746200033819203e-01,3.785047991534788436e-01
-1.833703613281250000e+01,3.473684489727020264e-01,-1.820356704249526558e+01,4.122278457052609424e-01,3.781703390717058300e-01
-1.849426269531250000e+01,6.000000238418579102e-01,-1.818660296815814448e+01,4.114810714071399644e-01,3.778358948810566775e-01
-1.831365966796875000e+01,3.052631616592407227e-01,-1.816963889382102337e+01,4.107342971090189865e-01,3.775014666237672123e-01
-1.773114013671875000e+01,3.052631616592407227e-01,-1.815267481948390227e+01,4.099875228108980085e-01,3.771670543422210864e-01
-1.804431152343750000e+01,3.684210777282714844e-01,-1.813571074514678116e+01,4.092407485127770306e-01,3.768326580789502778e-01
-1.824404907226562500e+01,3.473684489727020264e-01,-1.811874667080966006e+01,4.084939742146560526e-01,3.764982778766358673e-01
-1.795315551757812500e+01,5.263158082962036133e-01,-1.810178259647253896e+01,4.077471999165350747e-01,3.761639137781086495e-01
-1.796716308593750000e+01,3.157894909381866455e-01,-1.808481852213541785e+01,4.070004256184140967e-01,3.758295658263497985e-01
-1.737799072265625000e+01,3.894737064838409424e-01,-1.806785444779829675e+01,4.062536513202931188e-01,3.754952340644914233e-01
-1.822430419921875000e+01,4.000000059604644775e-01,-1.805089037346117564e+01,4.055068770221722518e-01,3.751609185358174003e-01
-1.830468750000000000e+01,2.947368621826171875e-01,-1.803392629912405454e+01,4.047601027240512739e-01,3.748266192837637623e-01
-1.820855712890625000e+01,4.105263352394104004e-01,-1.801696222478693343e+01,4.040133284259302959e-01,3.744923363519196968e-01
-1.782528686523437500e+01,3.368421196937561035e-01,-1.799999815044981233e+01,4.032665541278093180e-01,3.741580697840278802e-01
-1.785064697265625000e+01,4.684210658073425515e-01,-1.798303407611268767e+01,4.025197798296881180e-01,3.738238196239853650e-01
-1.807205200195312500e+01,3.894737064838409424e-01,-1.796607000177556657e+01,4.017730055315671400e-01,3.734895859158443021e-01
-1.798437500000000000e+01,5.578947663307189941e-01,-1.794910592743844546e+01,4.010262312334462731e-01,3.731553687038123290e-01
-1.794219970703125000e+01,3.052631616592407227e-01,-1.793214185310132436e+01,4.002794569353252951e-01,3.728211680322534582e-01
-1.854931640625000000e+01,3.578947484493255615e-01,-1.791517777876420325e+01,3.995326826372043172e-01,3.724869839456887988e-01
-1.860137939453125000e+01,3.368421196937561035e-01,-1.789821370442708215e+01,3.987859083390833392e-01,3.721528164887970003e-01
-1.747610473632812500e+01,4.315789639949798584e-01,-1.788124963008996104e+01,3.980391340409623613e-01,3.718186657064153633e-01
-1.769903564453125000e+01,2.631579041481018066e-01,-1.786428555575283994e+01,3.972923597428413833e-01,3.714845316435399503e-01
-1.719134521484375000e+01,4.315789639949798584e-01,-1.784732148141571884e+01,3.965455854447204054e-01,3.711504143453268068e-01
-1.839624023437500000e+01,2.842105329036712646e-01,-1.783035740707859773e+01,3.957988111465994274e-01,3.708163138570924611e-01
-1.772668457031250000e+01,4.105263352394104004e-01,-1.781339333274147663e+01,3.950520368484784495e-01,3.704822302243145904e-01
-1.843676757812500000e+01,4.210526347160339355e-01,-1.779642925840435552e+01,3.943052625503574715e-01,3.701481634926326869e-01
-1.781649780273437500e+01,3.052631616592407227e-01,-1.777946518406723442e+01,3.935584882522364936e-01,3.698141137078489460e-01
-1.804019165039062500e+01,4.526315927505493164e-01,-1.776250110973011331e+01,3.928117139541155156e-01,3.694800809159288213e-01
-1.853778076171875000e+01,5.578947663307189941e-01,-1.774553703539299221e+01,3.920649396559945377e-01,3.691460651630017464e-01
-1.721194458007812500e+01,4.526315927505493164e-01,-1.772857296105587110e+01,3.913181653578735597e-01,3.688120664953620231e-01
-1.798699951171875000e+01,4.421052932739257812e-01,-1.771160888671875000e+01,3.905713910597525818e-01,3.684780849594693763e-01
-1.778680419921875000e+01,3.894737064838409424e-01,-1.769464481238162890e+01,3.898246167616317148e-01,3.681441206019497869e-01
-1.821240234375000000e+01,5.894737243652343750e-01,-1.767768073804450779e+01,3.890778424635107369e-01,3.678101734695959912e-01
-1.874932861328125000e+01,4.842105329036712758e-01,-1.766071666370738669e+01,3.883310681653897589e-01,3.674762436093686468e-01
-1.738330078125000000e+01,3.157895088195800670e-01,-1.764375258937026558e+01,3.875842938672687810e-01,3.671423310683966656e-01
-1.802337646484375000e+01,4.000000059604644775e-01,-1.762678851503314448e+01,3.868375195691478030e-01,3.668084358939781575e-01
-1.802090454101562500e+01,4.315789639949798584e-01,-1.760982444069602337e+01,3.860907452710268251e-01,3.664745581335811520e-01
-1.807348632812500000e+01,3.684210777282714844e-01,-1.759286036635890227e+01,3.853439709729058471e-01,3.661406978348443753e-01
-1.808587646484375000e+01,2.947368621826171875e-01,-1.757589629202178116e+01,3.845971966747848692e-01,3.658068550455779167e-01
-1.786944580078125000e+01,2.315789610147476196e-01,-1.755893221768466006e+01,3.838504223766638912e-01,3.654730298137641165e-01
-1.828973388671875000e+01,4.000000059604644775e-01,-1.754196814334753896e+01,3.831036480785429132e-01,3.651392221875581212e-01
-1.752636718750000000e+01,4.105263352394104004e-01,-1.752500406901041785e+01,3.823568737804219353e-01,3.648054322152888274e-01
-1.830206298828125000e+01,5.052632093429565430e-01,-1.750803999467329675e+01,3.816100994823009573e-01,3.644716599454597694e-01
-1.777642822265625000e+01,4.947368502616882324e-01,-1.749107592033617564e+01,3.808633251841799794e-01,3.641379054267495641e-01
-1.826153564453125000e+01,4.421052932739257812e-01,-1.747411184599905454e+01,3.801165508860590014e-01,3.638041687080129094e-01
-1.723828125000000000e+01,3.052631616592407227e-01,-1.745714777166193343e+01,3.793697765879380235e-01,3.634704498382814175e-01
-1.806890869140625000e+01,5.263158082962036133e-01,-1.744018369732481233e+01,3.786230022898170455e-01,3.631367488667641696e-01
-1.725973510742187500e+01,4.736842215061187744e-01,-1.742321962298768767e+01,3.778762279916959566e-01,3.628030658428486599e-01
-1.818719482421875000e+01,3.368421196937561035e-01,-1.740625554865056657e+01,3.771294536935749786e-01,3.624694008161017389e-01
-1.798376464843750000e+01,4.000000059604644775e-01,-1.738929147431344546e+01,3.763826793954540006e-01,3.621357538362701134e-01
-1.857391357421875000e+01,3.789473772048950195e-01,-1.737232739997632436e+01,3.756359050973330227e-01,3.618021249532814565e-01
-1.763842773437500000e+01,3.578947484493255615e-01,-1.735536332563920325e+01,3.748891307992120447e-01,3.614685142172447407e-01
-1.827331542968750000e+01,3.052631616592407227e-01,-1.733839925130208215e+01,3.741423565010910668e-01,3.611349216784516813e-01
-1.824218750000000000e+01,4.842105507850646973e-01,-1.732143517696496104e+01,3.733955822029701999e-01,3.608013473873771249e-01
-1.746612548828125000e+01,3.052631616592407227e-01,-1.730447110262783994e+01,3.726488079048492219e-01,3.604677913946799928e-01
-1.809954833984375000e+01,3.157894909381866455e-01,-1.728750702829071884e+01,3.719020336067282440e-01,3.601342537512040587e-01
-1.715179443359375000e+01,3.473684489727020264e-01,-1.727054295395359773e+01,3.711552593086072660e-01,3.598007345079788921e-01
-1.820947265625000000e+01,4.105263352394104004e-01,-1.725357887961647663e+01,3.704084850104862880e-01,3.594672337162206355e-01
-1.807507324218750000e+01,5.368421077728271484e-01,-1.723661480527935552e+01,3.696617107123653101e-01,3.591337514273327813e-01
-1.829559326171875000e+01,4.631579220294952393e-01,-1.721965073094223442e+01,3.689149364142443321e-01,3.588002876929070606e-01
-1.768920898437500000e+01,5.263158082962036133e-01,-1.720268665660511331e+01,3.681681621161233542e-01,3.584668425647243861e-01
-1.835388183593750000e+01,3.263157904148101807e-01,-1.718572258226799221e+01,3.674213878180023762e-01,3.581334160947554635e-01
-1.803918457031250000e+01,4.421052932739257812e-01,-1.716875850793087110e+01,3.666746135198813983e-01,3.578000083351620675e-01
-1.763372802734375000e+01,3.789473772048950195e-01,-1.715179443359375000e+01,3.659278392217604203e-01,3.574666193382973756e-01


==> uai2021 (copy)/results/Entropy_omniglot.csv <==
# slope = [-0.01446709], intercept = 0.4905035577312847,,
x,accuracy,xtest,ymean,ystd
-1.970870971679687500e+01,7.684211134910583496e-01,-2.468687438964843750e+01,8.476507668147780228e-01,1.668520374172741128e-01
-1.808889770507812500e+01,8.315789699554443359e-01,-2.459828756313131137e+01,8.463691733107651105e-01,1.665201515523223041e-01
-1.688189697265625000e+01,8.631579279899597168e-01,-2.450970073661418880e+01,8.450875798067523093e-01,1.661887995545264229e-01
-1.672521972656250000e+01,8.315789699554443359e-01,-2.442111391009706267e+01,8.438059863027393970e-01,1.658579846235747890e-01
-1.615652465820312500e+01,7.473684549331665039e-01,-2.433252708357994010e+01,8.425243927987265957e-01,1.655277099795276485e-01
-1.708471679687500000e+01,6.000000238418579102e-01,-2.424394025706281397e+01,8.412427992947137945e-01,1.651979788629161783e-01
-1.877893066406250000e+01,4.526315927505493164e-01,-2.415535343054569140e+01,8.399612057907008822e-01,1.648687945348409900e-01
-1.694952392578125000e+01,7.263157963752746582e-01,-2.406676660402856527e+01,8.386796122866879699e-01,1.645401602770702187e-01
-2.468687438964843750e+01,8.000000119209289551e-01,-2.397817977751144269e+01,8.373980187826752797e-01,1.642120793921371114e-01
-2.277346801757812500e+01,8.526316285133361816e-01,-2.388959295099431657e+01,8.361164252786623674e-01,1.638845552034368935e-01
-1.710949707031250000e+01,8.421052694320678711e-01,-2.380100612447719399e+01,8.348348317746494551e-01,1.635575910553233869e-01
-1.800451660156250000e+01,6.315789818763732910e-01,-2.371241929796006787e+01,8.335532382706366539e-01,1.632311903132047937e-01
-1.649694824218750000e+01,8.842105865478515625e-01,-2.362383247144294529e+01,8.322716447666238526e-01,1.629053563636389534e-01
-1.880651855468750000e+01,4.000000059604644775e-01,-2.353524564492581916e+01,8.309900512626109403e-01,1.625800926144278791e-01
-1.796612548828125000e+01,6.631579399108886719e-01,-2.344665881840869659e+01,8.297084577585981391e-01,1.622554024947118201e-01
-1.708139038085937500e+01,8.315789699554443359e-01,-2.335807199189157046e+01,8.284268642545853378e-01,1.619312894550622439e-01
-2.162475280761718821e+01,8.000000119209289551e-01,-2.326948516537444789e+01,8.271452707505724256e-01,1.616077569675744563e-01
-1.738604736328125000e+01,7.052631974220275879e-01,-2.318089833885732176e+01,8.258636772465595133e-01,1.612848085259591113e-01
-1.681222534179687500e+01,6.210526823997497559e-01,-2.309231151234019919e+01,8.245820837425468230e-01,1.609624476456332220e-01
-1.764959716796875000e+01,8.736842274665832520e-01,-2.300372468582307306e+01,8.233004902385339108e-01,1.606406778638099775e-01
-2.459826660156250000e+01,9.789474010467529297e-01,-2.291513785930595049e+01,8.220188967345209985e-01,1.603195027395879768e-01
-2.390798950195312500e+01,9.368421435356140137e-01,-2.282655103278882436e+01,8.207373032305081972e-01,1.599989258540393255e-01
-1.642013549804687500e+01,8.210526704788208008e-01,-2.273796420627170178e+01,8.194557097264953960e-01,1.596789508102969546e-01
-2.043252563476562500e+01,7.157894968986511230e-01,-2.264937737975457566e+01,8.181741162224824837e-01,1.593595812336406903e-01
-2.263937377929687500e+01,9.578948020935058594e-01,-2.256079055323745308e+01,8.168925227184696825e-01,1.590408207715825750e-01
-1.924472045898437500e+01,8.842105865478515625e-01,-2.247220372672032696e+01,8.156109292144568812e-01,1.587226730939508834e-01
-1.896826171875000000e+01,7.157894968986511230e-01,-2.238361690020320438e+01,8.143293357104439689e-01,1.584051418929732780e-01
-2.426684570312500000e+01,8.526316285133361816e-01,-2.229503007368607825e+01,8.130477422064310566e-01,1.580882308833583549e-01
-2.121817016601562500e+01,9.157894849777221680e-01,-2.220644324716895568e+01,8.117661487024183664e-01,1.577719438023766074e-01
-1.998587036132812500e+01,7.473684549331665039e-01,-2.211785642065182955e+01,8.104845551984054541e-01,1.574562844099395564e-01
-1.671884155273437500e+01,7.263157963752746582e-01,-2.202926959413470698e+01,8.092029616943925419e-01,1.571412564886780494e-01
-2.110305786132812500e+01,6.842105388641357422e-01,-2.194068276761758085e+01,8.079213681903797406e-01,1.568268638440189489e-01
-1.626409912109375000e+01,6.105263233184814453e-01,-2.185209594110045828e+01,8.066397746863669393e-01,1.565131103042606275e-01
-1.591677856445312500e+01,7.157894968986511230e-01,-2.176350911458333215e+01,8.053581811823540271e-01,1.561999997206468815e-01
-1.758242797851562500e+01,8.000000119209289551e-01,-2.167492228806620957e+01,8.040765876783412258e-01,1.558875359674395111e-01
-2.061123657226562500e+01,6.105263233184814453e-01,-2.158633546154908345e+01,8.027949941743283135e-01,1.555757229419893750e-01
-1.778015136718750000e+01,7.157894968986511230e-01,-2.149774863503196087e+01,8.015134006703155123e-01,1.552645645648058903e-01
-1.860644531250000000e+01,8.421052694320678711e-01,-2.140916180851483475e+01,8.002318071663026000e-01,1.549540647796247284e-01
-1.786508178710937500e+01,7.473684549331665039e-01,-2.132057498199771217e+01,7.989502136622897988e-01,1.546442275534742894e-01
-1.996224975585937500e+01,8.421052694320678711e-01,-2.123198815548058604e+01,7.976686201582769975e-01,1.543350568767399844e-01
-1.866601562500000000e+01,8.105263710021972656e-01,-2.114340132896346347e+01,7.963870266542640852e-01,1.540265567632271571e-01
-1.887414550781250000e+01,7.263157963752746582e-01,-2.105481450244633734e+01,7.951054331502511729e-01,1.537187312502218683e-01
-1.867959594726562500e+01,9.052631855010986328e-01,-2.096622767592921477e+01,7.938238396462384827e-01,1.534115843985501271e-01
-1.708453369140625000e+01,7.368421554565429688e-01,-2.087764084941208864e+01,7.925422461422255704e-01,1.531051202926350108e-01
-1.828082275390625000e+01,6.631579399108886719e-01,-2.078905402289496607e+01,7.912606526382126582e-01,1.527993430405518438e-01
-1.913641357421875000e+01,8.578948020935058816e-01,-2.070046719637783994e+01,7.899790591341998569e-01,1.524942567740814048e-01
-1.827453613281250000e+01,8.210526704788208008e-01,-2.061188036986071737e+01,7.886974656301870557e-01,1.521898656487610524e-01
-1.964239501953125000e+01,7.473684549331665039e-01,-2.052329354334359124e+01,7.874158721261741434e-01,1.518861738439336861e-01
-1.827172851562500000e+01,9.052631855010986328e-01,-2.043470671682646866e+01,7.861342786221613421e-01,1.515831855627944869e-01
-1.869097900390625000e+01,8.105263710021972656e-01,-2.034611989030934254e+01,7.848526851181485409e-01,1.512809050324354643e-01
-1.713146972656250000e+01,8.105263710021972656e-01,-2.025753306379221996e+01,7.835710916141356286e-01,1.509793365038877011e-01
-1.896679687500000000e+01,7.473684549331665039e-01,-2.016894623727509384e+01,7.822894981101227163e-01,1.506784842521612378e-01
-2.147326660156250000e+01,9.263158440589904785e-01,-2.008035941075797126e+01,7.810079046061100261e-01,1.503783525762823203e-01
-1.669107055664062500e+01,7.368421554565429688e-01,-1.999177258424084513e+01,7.797263111020971138e-01,1.500789457993284837e-01
-1.825213623046875000e+01,8.210526704788208008e-01,-1.990318575772372256e+01,7.784447175980842015e-01,1.497802682684609143e-01
-1.670239257812500000e+01,7.894737124443054199e-01,-1.981459893120659643e+01,7.771631240940714003e-01,1.494823243549540659e-01
-1.690234375000000000e+01,6.631579399108886719e-01,-1.972601210468947386e+01,7.758815305900585990e-01,1.491851184542228592e-01
-1.723226928710937500e+01,6.105263233184814453e-01,-1.963742527817234773e+01,7.745999370860456867e-01,1.488886549858468855e-01
-1.612573242187500000e+01,5.052632093429565430e-01,-1.954883845165522516e+01,7.733183435820328855e-01,1.485929383935920001e-01
-2.065921020507812500e+01,4.631579220294952393e-01,-1.946025162513809903e+01,7.720367500780199732e-01,1.482979731454288352e-01
-1.856994628906250000e+01,7.263157963752746582e-01,-1.937166479862097646e+01,7.707551565740071720e-01,1.480037637335486211e-01
-2.194067382812500000e+01,6.842105388641357422e-01,-1.928307797210385033e+01,7.694735630699942597e-01,1.477103146743755924e-01
-1.981707763671875000e+01,7.789474129676818848e-01,-1.919449114558672775e+01,7.681919695659814584e-01,1.474176305085767857e-01
-1.934680175781250000e+01,6.000000238418579102e-01,-1.910590431906960163e+01,7.669103760619686572e-01,1.471257158010682853e-01
-1.958010864257812500e+01,7.368421554565429688e-01,-1.901731749255247905e+01,7.656287825579557449e-01,1.468345751410184419e-01
-2.073726806640625142e+01,9.157894849777221680e-01,-1.892873066603535293e+01,7.643471890539428326e-01,1.465442131418477623e-01
-1.685519409179687500e+01,8.421052694320678711e-01,-1.884014383951823035e+01,7.630655955499301424e-01,1.462546344412253563e-01
-1.985018920898437500e+01,8.789474010467529519e-01,-1.875155701300110422e+01,7.617840020459172301e-01,1.459658437010619148e-01
-1.778582763671875000e+01,8.947368860244750977e-01,-1.866297018648398165e+01,7.605024085419043178e-01,1.456778456074994677e-01
-1.974642944335937500e+01,8.894737005233764870e-01,-1.857438335996685552e+01,7.592208150378915166e-01,1.453906448708970622e-01
-1.930661010742187500e+01,7.368421554565429688e-01,-1.848579653344973295e+01,7.579392215338787153e-01,1.451042462258130827e-01
-1.898907470703125000e+01,6.736842393875122070e-01,-1.839720970693260682e+01,7.566576280298658030e-01,1.448186544309838231e-01
-1.804626464843750000e+01,6.947368979454040527e-01,-1.830862288041548425e+01,7.553760345258530018e-01,1.445338742692980627e-01
-1.856881713867187500e+01,7.368421554565429688e-01,-1.822003605389835812e+01,7.540944410218402005e-01,1.442499105477678956e-01
-1.836807250976562500e+01,7.263157963752746582e-01,-1.813144922738123554e+01,7.528128475178272883e-01,1.439667680974955344e-01
-1.688330078125000000e+01,7.684211134910583496e-01,-1.804286240086410942e+01,7.515312540138143760e-01,1.436844517736359517e-01
-2.271557617187500000e+01,9.157894849777221680e-01,-1.795427557434698684e+01,7.502496605098016857e-01,1.434029664553554684e-01
-1.685571289062500000e+01,6.210526823997497559e-01,-1.786568874782986072e+01,7.489680670057887735e-01,1.431223170457861238e-01
-1.825360107421875000e+01,8.000000119209289551e-01,-1.777710192131273814e+01,7.476864735017758612e-01,1.428425084719757987e-01
-1.945544433593750000e+01,7.473684549331665039e-01,-1.768851509479561201e+01,7.464048799977630599e-01,1.425635456848337035e-01
-2.308709716796875000e+01,8.947368860244750977e-01,-1.759992826827848944e+01,7.451232864937502587e-01,1.422854336590716751e-01
-2.203845214843750000e+01,8.842105865478515625e-01,-1.751134144176136331e+01,7.438416929897373464e-01,1.420081773931407831e-01
-2.236685180664062500e+01,7.684211134910583496e-01,-1.742275461524424074e+01,7.425600994857245452e-01,1.417317819091633291e-01
-2.252365112304687500e+01,8.421052694320678711e-01,-1.733416778872711461e+01,7.412785059817116329e-01,1.414562522528599875e-01
-2.219696044921875000e+01,8.736842274665832520e-01,-1.724558096220999204e+01,7.399969124776988316e-01,1.411815934934725070e-01
-1.944610595703125000e+01,7.052631974220275879e-01,-1.715699413569286591e+01,7.387153189736859193e-01,1.409078107236809985e-01
-2.037307739257812500e+01,5.789473652839660645e-01,-1.706840730917574334e+01,7.374337254696731181e-01,1.406349090595166995e-01
-1.979223632812500000e+01,6.421052813529968262e-01,-1.697982048265861721e+01,7.361521319656603168e-01,1.403628936402694649e-01
-1.744671630859375000e+01,5.578947663307189941e-01,-1.689123365614149463e+01,7.348705384616474046e-01,1.400917696283899838e-01
-1.842434692382812500e+01,7.052631974220275879e-01,-1.680264682962436851e+01,7.335889449576346033e-01,1.398215422093871119e-01
-1.742358398437500000e+01,8.736842274665832520e-01,-1.671406000310724593e+01,7.323073514536218021e-01,1.395522165917194579e-01
-1.786395263671875000e+01,6.000000238418579102e-01,-1.662547317659011981e+01,7.310257579496088898e-01,1.392837980066819192e-01
-1.818597412109375000e+01,9.263158440589904785e-01,-1.653688635007299723e+01,7.297441644455960885e-01,1.390162917082864991e-01
-1.784020996093750000e+01,7.684211134910583496e-01,-1.644829952355587110e+01,7.284625709415831762e-01,1.387497029731374620e-01
-1.721466064453125000e+01,7.473684549331665039e-01,-1.635971269703874498e+01,7.271809774375703750e-01,1.384840371003010773e-01
-1.650802612304687500e+01,7.473684549331665039e-01,-1.627112587052162240e+01,7.258993839335574627e-01,1.382192994111694218e-01
-1.668731689453125000e+01,8.947368860244750977e-01,-1.618253904400449983e+01,7.246177904295446615e-01,1.379554952493182440e-01
-1.762615966796875000e+01,8.842105865478515625e-01,-1.609395221748737370e+01,7.233361969255318602e-01,1.376926299803589993e-01
-1.706848144531250000e+01,6.736842393875122070e-01,-1.600536539097024757e+01,7.220546034215189479e-01,1.374307089917850000e-01
-1.699340820312500000e+01,8.421052694320678711e-01,-1.591677856445312500e+01,7.207730099175060356e-01,1.371697376928109613e-01


==> uai2021 (copy)/results/Induction_curves.csv <==
x,PTM,Task2Vec,Worst case,Random
0.000000000000000000e+00,2.436842173337936401e+01,2.417894899845123291e+01,2.544210553169250488e+01,2.550526559352874756e+01
5.000000000000000000e-01,2.442021122574806213e+01,2.421810686588287354e+01,2.547915816307068226e+01,2.551916033029555919e+01
1.000000000000000000e+00,2.447496493637561699e+01,2.428490262031555602e+01,2.552768028974533010e+01,2.554267190098761731e+01
1.500000000000000000e+00,2.454230778595209017e+01,2.435646776342392172e+01,2.554323196864128320e+01,2.556129218494891475e+01
2.000000000000000000e+00,2.462367218054127349e+01,2.443018056456566356e+01,2.563194630589962131e+01,2.564501373895882708e+01
2.500000000000000000e+00,2.469183036973531742e+01,2.450452434573803373e+01,2.567551795726957664e+01,2.568032402545513193e+01
3.000000000000000000e+00,2.478452009662634836e+01,2.459211808247516018e+01,2.573906025096003347e+01,2.572103335038120520e+01
3.500000000000000000e+00,2.486567182392431974e+01,2.466217049526260752e+01,2.582343697536130733e+01,2.576808641059983884e+01
4.000000000000000000e+00,2.492372681090774833e+01,2.472345341439788413e+01,2.587938930976766017e+01,2.580451420455885980e+01
4.500000000000000000e+00,2.500419963997356376e+01,2.481614225121170136e+01,2.596727522075781991e+01,2.589347657044250894e+01
5.000000000000000000e+00,2.512243146309968722e+01,2.490318782678835774e+01,2.604603502773639789e+01,2.597876497656036321e+01
5.500000000000000000e+00,2.521514075515193198e+01,2.500701880654256470e+01,2.614532485555539054e+01,2.606592651584675480e+01
6.000000000000000000e+00,2.530199585325690492e+01,2.510077321009387319e+01,2.623757626068503512e+01,2.614102904847613829e+01
6.500000000000000000e+00,2.542921910691091014e+01,2.523244196382183802e+01,2.635703531248244502e+01,2.626578742220326745e+01
7.000000000000000000e+00,2.553137157169652127e+01,2.532989838444073172e+01,2.645347357189670845e+01,2.633731378391621547e+01
7.500000000000000000e+00,2.563548099529265301e+01,2.546414255647282943e+01,2.656314094452157448e+01,2.640172542144589940e+01
8.000000000000000000e+00,2.576256089708098429e+01,2.560243866004002911e+01,2.667566759582691205e+01,2.649895412712830378e+01
8.500000000000000000e+00,2.590688865815471331e+01,2.575691620443566521e+01,2.679562797876602787e+01,2.662686983475831681e+01
9.000000000000000000e+00,2.603759304092499960e+01,2.589798842207211038e+01,2.691403124846775086e+01,2.674422721202326514e+01
9.500000000000000000e+00,2.618147278525481170e+01,2.603013395119612738e+01,2.708417173460526683e+01,2.687650061579991956e+01
1.000000000000000000e+01,2.630626443827239669e+01,2.616911025118755418e+01,2.719238307387327325e+01,2.699939167692065922e+01
1.050000000000000000e+01,2.642182338364925087e+01,2.628257017777848503e+01,2.730390385969958089e+01,2.709771964023435942e+01
1.100000000000000000e+01,2.655928166275666058e+01,2.644976090011555314e+01,2.746329950353296567e+01,2.725008109816437951e+01
1.150000000000000000e+01,2.672914869521197900e+01,2.662434463108785465e+01,2.762540195504403684e+01,2.738107953485206636e+01
1.200000000000000000e+01,2.683203942373846473e+01,2.677122617480261368e+01,2.777836763697053613e+01,2.747724747395544043e+01
1.250000000000000000e+01,2.697792498528505689e+01,2.693517012817424217e+01,2.786827400287431544e+01,2.762833414297609025e+01
1.300000000000000000e+01,2.712826122139249563e+01,2.712951939656641542e+01,2.801259275934332038e+01,2.779492539430540887e+01
1.350000000000000000e+01,2.729138024159736986e+01,2.731345532861570291e+01,2.815823567239452174e+01,2.792786900420570717e+01
1.400000000000000000e+01,2.742534212031262797e+01,2.748108100649391972e+01,2.831107097945062989e+01,2.809541689689152122e+01
1.450000000000000000e+01,2.757115106903644275e+01,2.763819624902349403e+01,2.844948118646760804e+01,2.825982435532896631e+01
1.500000000000000000e+01,2.773425440292228217e+01,2.782122180186819094e+01,2.861607051695806803e+01,2.843568055539050832e+01
1.550000000000000000e+01,2.788420094146982109e+01,2.798521844165175310e+01,2.873974914619639165e+01,2.859265116984193256e+01
1.600000000000000000e+01,2.804062223069630377e+01,2.815288254682537072e+01,2.892242787047156227e+01,2.874985080929451797e+01
1.650000000000000000e+01,2.818759926676856509e+01,2.834666703227191675e+01,2.905366356580108089e+01,2.890769594045893953e+01
1.700000000000000000e+01,2.833984730193719415e+01,2.852499691050617869e+01,2.917301138937946803e+01,2.906659470071165075e+01
1.750000000000000000e+01,2.847810302971512897e+01,2.870418124649268421e+01,2.934323538429008948e+01,2.920294707564884007e+01
1.800000000000000000e+01,2.863843572639164137e+01,2.885283451664720644e+01,2.945826543673612363e+01,2.935320394672359967e+01
1.850000000000000000e+01,2.879429862750254543e+01,2.902819890738039987e+01,2.962446859914702912e+01,2.951266622830090469e+01
1.900000000000000000e+01,2.893272848661372265e+01,2.918363499026794727e+01,2.976503189811974792e+01,2.966136029524489359e+01
1.950000000000000000e+01,2.907196870943821310e+01,2.930733072393808669e+01,2.988257336697650501e+01,2.976981732586648377e+01
2.000000000000000000e+01,2.923937145542004501e+01,2.947192100168268425e+01,3.003376401980756683e+01,2.993610521825982929e+01
2.050000000000000000e+01,2.939626828429580030e+01,2.960690366557618347e+01,3.014172037412363636e+01,3.006917264321821293e+01
2.100000000000000000e+01,2.955697451517513130e+01,2.977602878396464092e+01,3.030204387078926942e+01,3.023873658710906653e+01
2.150000000000000000e+01,2.970520346359233343e+01,2.989377142191984049e+01,3.040484515169105251e+01,3.035501450200385065e+01
2.200000000000000000e+01,2.987509945249462362e+01,3.005758023239211596e+01,3.056201144846344420e+01,3.048749317428982053e+01
2.250000000000000000e+01,3.001233432324316297e+01,3.020906023241575156e+01,3.067877126431686818e+01,3.060363805996860265e+01
2.300000000000000000e+01,3.013524557907337709e+01,3.037266851083781205e+01,3.080182747088172590e+01,3.072946007225250753e+01
2.350000000000000000e+01,3.027822493358230460e+01,3.054668883685289771e+01,3.093589624287140794e+01,3.086287089655666449e+01
2.400000000000000000e+01,3.042402889795005549e+01,3.067743931809999580e+01,3.105486256789190946e+01,3.100835033556294107e+01
2.450000000000000000e+01,3.055828519600195037e+01,3.081357480593462483e+01,3.119250216536524789e+01,3.111555180285833089e+01
2.500000000000000000e+01,3.067933006861617784e+01,3.096193493880610603e+01,3.133475741628554090e+01,3.127218817976885035e+01
2.550000000000000000e+01,3.080153294506902029e+01,3.110311733730858208e+01,3.146574649876427543e+01,3.140632341903068081e+01
2.600000000000000000e+01,3.093750232002307854e+01,3.126210763958355798e+01,3.159916842572639339e+01,3.155630226919636172e+01
2.650000000000000000e+01,3.105033127934084902e+01,3.138591813056782343e+01,3.175497458081339985e+01,3.165128149658236367e+01
2.700000000000000000e+01,3.118742993176916656e+01,3.151988400686714442e+01,3.187545408394810664e+01,3.181320325243867586e+01
2.750000000000000000e+01,3.135673400647362996e+01,3.165369690850927498e+01,3.200131343002259143e+01,3.195630764756827702e+01
2.800000000000000000e+01,3.148602041551652420e+01,3.179304403233173559e+01,3.213033984572923885e+01,3.209107628145162749e+01
2.850000000000000000e+01,3.163124741206764767e+01,3.193739370628486540e+01,3.226962779225718947e+01,3.222378111347335761e+01
2.900000000000000000e+01,3.172620146143828990e+01,3.203401426277363839e+01,3.236044582105254364e+01,3.234962131714306111e+01
2.950000000000000000e+01,3.185736167922643247e+01,3.214996559029587786e+01,3.248102638770187411e+01,3.248515526466342607e+01
3.000000000000000000e+01,3.198905660634365944e+01,3.228359787219417854e+01,3.258572165346208749e+01,3.258513637396212914e+01
3.050000000000000000e+01,3.213538074937089561e+01,3.241308384321709468e+01,3.270769148362221301e+01,3.272880207948154663e+01
3.100000000000000000e+01,3.224004158931663966e+01,3.252355901518392756e+01,3.283627455141833451e+01,3.281991030398231146e+01
3.150000000000000000e+01,3.237776713139353291e+01,3.265392996029605399e+01,3.295997013859508229e+01,3.297509108693159874e+01
3.200000000000000000e+01,3.250094866191553677e+01,3.276737770252842807e+01,3.308834973581936367e+01,3.307179983075997853e+01
3.250000000000000000e+01,3.260503495858613121e+01,3.283813542124779161e+01,3.321331964667776759e+01,3.317394284510821478e+01
3.300000000000000000e+01,3.270535534048054416e+01,3.295610959407893858e+01,3.335642171106157150e+01,3.330267456712450524e+01
3.350000000000000000e+01,3.282156405961011103e+01,3.307804005121850821e+01,3.347266174512494530e+01,3.343114741435929460e+01
3.400000000000000000e+01,3.289334334684594552e+01,3.313858457446247741e+01,3.353289274388791341e+01,3.351789293721773788e+01
3.450000000000000000e+01,3.302221332587917857e+01,3.324739185054448143e+01,3.366012966487761560e+01,3.365764040226488873e+01
3.500000000000000000e+01,3.312176910942950059e+01,3.333191770452022240e+01,3.376082185841477923e+01,3.374596130952491535e+01
3.550000000000000000e+01,3.319996530759369335e+01,3.342191096320753019e+01,3.385171071547408417e+01,3.383251579863974712e+01
3.600000000000000000e+01,3.331133445351396460e+01,3.353410434575383192e+01,3.393572916925923977e+01,3.393144445834444412e+01
3.650000000000000000e+01,3.339689727469377800e+01,3.360994861935053990e+01,3.398880411519763101e+01,3.400797351671783986e+01
3.700000000000000000e+01,3.345969618089210229e+01,3.369122334605638969e+01,3.407913333522751032e+01,3.406970882797299538e+01
3.750000000000000000e+01,3.355808121673928213e+01,3.378981994112790943e+01,3.416870858888352558e+01,3.419231467144069825e+01
3.800000000000000000e+01,3.362502488949311896e+01,3.382244465341221940e+01,3.421986075329893850e+01,3.426488946718425410e+01
3.850000000000000000e+01,3.371757706790412357e+01,3.393189051189274608e+01,3.429714777714363549e+01,3.433706538503965788e+01
3.900000000000000000e+01,3.382154136869768735e+01,3.401788433064506734e+01,3.439752062036022551e+01,3.444190308544128243e+01
3.950000000000000000e+01,3.392363690708071999e+01,3.411878981665865496e+01,3.449820182597593998e+01,3.452401242048767926e+01
4.000000000000000000e+01,3.400011159287404183e+01,3.419178249147110904e+01,3.456950098115640202e+01,3.461269010865095197e+01
4.050000000000000000e+01,3.407210939487200108e+01,3.424142055980804145e+01,3.463347943267890372e+01,3.467517320680752135e+01
4.100000000000000000e+01,3.418350935670905955e+01,3.435659216053281284e+01,3.471807300854558775e+01,3.477366979798448199e+01
4.150000000000000000e+01,3.429204974849333354e+01,3.442924984378471009e+01,3.482960634045460324e+01,3.485082798762278600e+01
4.200000000000000000e+01,3.437778772109471959e+01,3.451140172005888473e+01,3.489111949166064619e+01,3.495423248700195273e+01
4.250000000000000000e+01,3.443696885078995962e+01,3.458075268851491302e+01,3.496213926252919180e+01,3.500862153635478080e+01
4.300000000000000000e+01,3.451222953194829302e+01,3.469040084790226786e+01,3.505763333946121918e+01,3.506571228922143035e+01
4.350000000000000000e+01,3.461714285070263486e+01,3.477659286193863863e+01,3.515858598025103987e+01,3.514966122416972638e+01
4.400000000000000000e+01,3.471890528505515761e+01,3.482548206955353010e+01,3.524973007561793992e+01,3.523929962581548381e+01
4.450000000000000000e+01,3.484579037343821994e+01,3.491844614060676832e+01,3.533315656852315811e+01,3.533072422032385873e+01
4.500000000000000000e+01,3.492066405714606248e+01,3.496934038517591858e+01,3.541428296075422111e+01,3.538726764006548819e+01
4.550000000000000000e+01,3.503088237495256863e+01,3.505079570288820179e+01,3.552115525146361108e+01,3.546141703070671269e+01
4.600000000000000000e+01,3.515510688243322335e+01,3.515841138777987851e+01,3.561115326517059998e+01,3.554545188703777114e+01
4.650000000000000000e+01,3.523116268135758844e+01,3.521608530451356955e+01,3.565850920272439595e+01,3.561075339579055310e+01
4.700000000000000000e+01,3.530948684880434740e+01,3.528523733804732387e+01,3.571123378929216585e+01,3.569685415095289471e+01
4.750000000000000000e+01,3.543403398736232646e+01,3.541216417926855087e+01,3.581974597282790995e+01,3.581639080994204960e+01
4.800000000000000000e+01,3.551903755177095690e+01,3.551128935300053513e+01,3.588545632041923739e+01,3.590364196655967532e+01
4.850000000000000000e+01,3.561286734436804835e+01,3.562022152397123165e+01,3.595974724932396782e+01,3.598872705283424978e+01
4.900000000000000000e+01,3.571934684869604837e+01,3.572865924036528185e+01,3.603844708020494636e+01,3.608579465054481261e+01
4.950000000000000000e+01,3.580938097895997885e+01,3.582040189484859383e+01,3.612609921394493284e+01,3.618765771127689135e+01
5.000000000000000000e+01,3.588708812714201457e+01,3.590041496758166062e+01,3.616210355489186412e+01,3.624600988370388421e+01
5.050000000000000000e+01,3.598134640083879532e+01,3.599188036160084891e+01,3.624622994111138041e+01,3.635203708516920784e+01
5.100000000000000000e+01,3.601835108559973264e+01,3.604425329275613166e+01,3.631435801562899712e+01,3.643783847412683485e+01
5.150000000000000000e+01,3.609924727704539293e+01,3.611284193934530862e+01,3.635691301601816861e+01,3.653076594593916582e+01
5.200000000000000000e+01,3.615263078357662607e+01,3.616321674576104073e+01,3.640935373948152431e+01,3.657130854738095138e+01
5.250000000000000000e+01,3.621168349455762581e+01,3.621658400455004312e+01,3.645800878200146400e+01,3.661567187571616699e+01
5.300000000000000000e+01,3.633292353138872954e+01,3.631856814467617767e+01,3.655263814331441097e+01,3.670251639623253936e+01
5.350000000000000000e+01,3.640563350186584302e+01,3.633998628392651398e+01,3.662242754639508036e+01,3.673772927622033535e+01
5.400000000000000000e+01,3.646636297345678912e+01,3.642771293735641791e+01,3.666366325869655185e+01,3.682213264872663672e+01
5.450000000000000000e+01,3.655303575833350749e+01,3.652442188079969299e+01,3.672702162775799906e+01,3.690716371344161217e+01
5.500000000000000000e+01,3.660344873939867938e+01,3.660656505023936091e+01,3.678637596296407253e+01,3.697259941198925048e+01
5.550000000000000000e+01,3.665895876460689351e+01,3.665232854417551778e+01,3.684517478228206500e+01,3.703609482574988476e+01
5.600000000000000000e+01,3.667883224119692898e+01,3.668096621220268361e+01,3.685795550122840325e+01,3.705158349480190338e+01
5.650000000000000000e+01,3.673788722250213823e+01,3.673555745877084888e+01,3.693827010078711481e+01,3.712276238475084256e+01
5.700000000000000000e+01,3.678607689912601586e+01,3.680674110167536384e+01,3.698224159623993756e+01,3.716093873886627819e+01
5.750000000000000000e+01,3.686719749991073769e+01,3.688597475317166641e+01,3.704680730794763832e+01,3.721919370085195311e+01
5.800000000000000000e+01,3.692880094380671352e+01,3.696130791237459334e+01,3.713576594290135802e+01,3.730196774147343319e+01
5.850000000000000000e+01,3.697169862116242456e+01,3.701113441936072235e+01,3.717347170224843467e+01,3.734834948916777364e+01
5.900000000000000000e+01,3.705184365398056912e+01,3.711301700040557705e+01,3.723926543796893895e+01,3.741317201201869125e+01
5.950000000000000000e+01,3.708449104413032416e+01,3.714675668328564484e+01,3.725911175819973664e+01,3.748196123415090852e+01
6.000000000000000000e+01,3.715374864146060929e+01,3.721540053864886488e+01,3.732129798035309420e+01,3.755379572715740011e+01
6.050000000000000000e+01,3.721004210973629256e+01,3.729151362753867716e+01,3.739213520672397095e+01,3.761577246688061393e+01
6.100000000000000000e+01,3.725215706630103085e+01,3.729536762918452553e+01,3.738513466615226122e+01,3.762429916203228686e+01
6.150000000000000000e+01,3.727658765649280070e+01,3.733030240201664185e+01,3.744480043014657156e+01,3.766044479681455925e+01
6.200000000000000000e+01,3.734768751852483604e+01,3.735485427433687278e+01,3.750369392607168351e+01,3.771818331909116040e+01
6.250000000000000000e+01,3.740157593410130232e+01,3.739533618884632205e+01,3.757467271802907050e+01,3.775603023162778982e+01
6.300000000000000000e+01,3.741754447359340929e+01,3.741542947174512079e+01,3.758086349447293628e+01,3.776112020066847919e+01
6.350000000000000000e+01,3.748793043533689939e+01,3.745659459475452024e+01,3.765324628514179750e+01,3.781347677757781156e+01
6.400000000000000000e+01,3.756932974937491565e+01,3.751546273099283013e+01,3.773154980578906503e+01,3.788162834979526394e+01
6.450000000000000000e+01,3.760678529601567988e+01,3.753294295944334635e+01,3.773755043055723490e+01,3.789873266405546559e+01
6.500000000000000000e+01,3.766159700020202905e+01,3.760544200678676674e+01,3.776364154736189249e+01,3.795507386627743074e+01
6.550000000000000000e+01,3.773215459715096642e+01,3.768849109750201620e+01,3.779952661770173705e+01,3.803428823348771459e+01
6.600000000000000000e+01,3.775687996538631808e+01,3.768356339572257241e+01,3.780016769812540645e+01,3.805949722036672966e+01
6.650000000000000000e+01,3.778847921204874893e+01,3.772610271483280542e+01,3.777953277477737259e+01,3.809430733937873725e+01
6.700000000000000000e+01,3.787060442513290326e+01,3.781726489086375409e+01,3.785257375876241781e+01,3.818863178200003006e+01
6.750000000000000000e+01,3.790077133662643405e+01,3.785860384530860046e+01,3.789446967748136785e+01,3.824001709628450385e+01
6.800000000000000000e+01,3.796486119839946127e+01,3.790016863869127661e+01,3.793594872503663140e+01,3.830763781873564255e+01
6.850000000000000000e+01,3.801693243985504722e+01,3.792806001746622258e+01,3.797533505000870946e+01,3.836106406760232090e+01
6.900000000000000000e+01,3.804143592457997869e+01,3.796065671840398181e+01,3.801119678200719676e+01,3.838942174285427456e+01
6.950000000000000000e+01,3.808187041924603022e+01,3.800965413577463892e+01,3.803118340096681749e+01,3.841615964657446369e+01
7.000000000000000000e+01,3.809202250203772167e+01,3.801767158334020991e+01,3.804571766141427247e+01,3.844888914319527373e+01
7.050000000000000000e+01,3.812407681975819429e+01,3.808068658181104382e+01,3.806859282368129271e+01,3.850580613333781343e+01
7.100000000000000000e+01,3.818559534392134935e+01,3.812265182299127986e+01,3.810006311694215952e+01,3.857084794152203244e+01
7.150000000000000000e+01,3.821977821291039135e+01,3.815956722763635156e+01,3.812227241730931127e+01,3.859143103800470698e+01
7.200000000000000000e+01,3.825896162146864299e+01,3.819953380868939519e+01,3.816740594988582558e+01,3.861602352787464554e+01
7.250000000000000000e+01,3.831188766943859036e+01,3.824880631038730883e+01,3.821311047704823238e+01,3.864686098292293082e+01
7.300000000000000000e+01,3.836691311013399286e+01,3.829646179123523098e+01,3.825747986645669840e+01,3.867581854723816548e+01
7.350000000000000000e+01,3.839410118650858550e+01,3.832590098840918102e+01,3.829780401399679590e+01,3.871493378334906765e+01
7.400000000000000000e+01,3.844558764441445931e+01,3.836738299677438846e+01,3.830826900381573097e+01,3.875474037997517485e+01
7.450000000000000000e+01,3.853141275609296912e+01,3.843035116516226424e+01,3.835094574629419384e+01,3.880364563293399272e+01
7.500000000000000000e+01,3.862120556248692083e+01,3.850048103360553853e+01,3.843108478653799409e+01,3.888694116376439069e+01
7.550000000000000000e+01,3.867320255900619941e+01,3.852983985403831468e+01,3.849404206076268053e+01,3.894562341297216079e+01
7.600000000000000000e+01,3.871237011488173607e+01,3.856808517951233028e+01,3.853805596823517021e+01,3.896460572058018101e+01
7.650000000000000000e+01,3.875959643027361778e+01,3.860935508297774987e+01,3.859655805916709426e+01,3.901247152080709668e+01
7.700000000000000000e+01,3.881829929088704745e+01,3.867906272714491678e+01,3.864546904485722933e+01,3.906759054484728466e+01
7.750000000000000000e+01,3.879751229982028349e+01,3.865727098285211127e+01,3.867129653424893121e+01,3.904160720509597127e+01
7.800000000000000000e+01,3.884450943675082613e+01,3.868412557511599914e+01,3.872250223493831811e+01,3.905888036046685841e+01
7.850000000000000000e+01,3.888193504391424682e+01,3.871233784758737073e+01,3.876089432090056164e+01,3.909033436031318587e+01
7.900000000000000000e+01,3.888808585853126232e+01,3.870524900288995696e+01,3.876567646547696455e+01,3.911210664592338304e+01
7.950000000000000000e+01,3.893348204789292311e+01,3.872209140051388943e+01,3.884720509639233654e+01,3.915218032511581470e+01
8.000000000000000000e+01,3.898007560912547120e+01,3.874091276944880491e+01,3.886710315230521928e+01,3.919797888169943434e+01
8.050000000000000000e+01,3.897415836017232493e+01,3.875262083642463296e+01,3.889712954657647259e+01,3.923633511617634895e+01
8.100000000000000000e+01,3.898162262214902540e+01,3.878135791611795469e+01,3.889329226608500534e+01,3.928697686830914648e+01
8.150000000000000000e+01,3.901272706431358728e+01,3.880594129332186526e+01,3.893437385518866023e+01,3.931828999331555963e+01
8.200000000000000000e+01,3.905184100466335906e+01,3.885908567775205569e+01,3.897189694603608956e+01,3.935634530121826202e+01
8.250000000000000000e+01,3.909269894947030366e+01,3.889790400854287356e+01,3.900130112967014639e+01,3.939469212098963879e+01
8.300000000000000000e+01,3.914137132240961137e+01,3.895426176480160763e+01,3.904380144279299003e+01,3.945100884366002703e+01
8.350000000000000000e+01,3.915685971903958063e+01,3.895749237976345114e+01,3.901324125894979744e+01,3.946493606878724592e+01
8.400000000000000000e+01,3.923688045264874802e+01,3.903139520789220995e+01,3.907739752246633458e+01,3.951690052242218343e+01
8.450000000000000000e+01,3.929656393229129918e+01,3.911308313730293662e+01,3.913563908179025930e+01,3.956866778140580720e+01
8.500000000000000000e+01,3.933758004467864566e+01,3.912682153797622675e+01,3.916008423386645632e+01,3.951918920736719798e+01
8.550000000000000000e+01,3.940682850958859973e+01,3.916723249014364683e+01,3.919919836130002722e+01,3.954901599927728739e+01
8.600000000000000000e+01,3.946100779203888465e+01,3.922178263766590334e+01,3.925542495105797514e+01,3.956519361300374271e+01
8.650000000000000000e+01,3.949220873586089198e+01,3.924955754475755754e+01,3.929347435856910664e+01,3.959557398203853751e+01
8.700000000000000000e+01,3.952299618441179518e+01,3.931109271861139831e+01,3.932044700205874221e+01,3.959503098689483380e+01
8.750000000000000000e+01,3.956264156544158084e+01,3.934592353471798987e+01,3.935572230331242594e+01,3.962797252213664478e+01
8.800000000000000000e+01,3.958402034118841328e+01,3.938405774260868242e+01,3.934334473850228164e+01,3.965667626577808136e+01
8.850000000000000000e+01,3.959991891528734698e+01,3.939679764688813179e+01,3.934679365059793099e+01,3.970775330555269989e+01
8.900000000000000000e+01,3.960728897808649407e+01,3.940970385989733415e+01,3.932343678854940805e+01,3.973380881549907429e+01
8.950000000000000000e+01,3.964609059766416266e+01,3.942172031822565970e+01,3.932707333603876521e+01,3.972839582802804870e+01
9.000000000000000000e+01,3.967358988537365860e+01,3.940486487943240235e+01,3.931568979778478479e+01,3.974035427436345458e+01
9.050000000000000000e+01,3.970538128985658943e+01,3.941929393663349401e+01,3.935127076672930002e+01,3.972975775158217715e+01
9.100000000000000000e+01,3.967801052910310489e+01,3.941511862060681182e+01,3.933266646488577578e+01,3.972800474628503054e+01
9.150000000000000000e+01,3.969455564231254385e+01,3.943523732353876454e+01,3.931675000873793380e+01,3.975386575102211140e+01
9.200000000000000000e+01,3.973666455473866677e+01,3.947832207062877785e+01,3.936999399473108241e+01,3.981520954901588993e+01
9.250000000000000000e+01,3.977456285162607230e+01,3.952265041843510573e+01,3.940427835613132146e+01,3.985174746962309200e+01
9.300000000000000000e+01,3.977044001948597440e+01,3.956777638812808107e+01,3.942461386435277859e+01,3.986081783591590977e+01
9.350000000000000000e+01,3.979503127154833919e+01,3.961242088563789565e+01,3.946601636817839420e+01,3.993412785258396980e+01
9.400000000000000000e+01,3.982923595083539681e+01,3.963617251227098848e+01,3.946322236317963217e+01,3.991081374760444334e+01
9.450000000000000000e+01,3.981833545976211042e+01,3.964765960565807745e+01,3.942448428453405285e+01,3.992249227283850388e+01
9.500000000000000000e+01,3.983207405814590629e+01,3.967470646599700501e+01,3.946757356879881229e+01,3.994677928670332534e+01
9.550000000000000000e+01,3.979943261894465678e+01,3.967089657272671843e+01,3.947211686518406992e+01,3.994279108675722512e+01
9.600000000000000000e+01,3.985144399994437237e+01,3.971937338709890497e+01,3.955951666903182229e+01,3.999467212148265105e+01
9.650000000000000000e+01,3.985609936410136811e+01,3.972393331325111632e+01,3.949969475815942133e+01,3.998614716355006493e+01
9.700000000000000000e+01,3.987097739684649866e+01,3.973787572233018039e+01,3.951075355254853605e+01,3.999652954407056882e+01
9.750000000000000000e+01,3.989334736154384586e+01,3.978017085118267460e+01,3.955127535703162778e+01,3.998944110292364940e+01
9.800000000000000000e+01,3.990011204854834403e+01,3.981509378608773631e+01,3.956593411836557550e+01,3.999681021457718089e+01
9.850000000000000000e+01,3.992758351716066301e+01,3.982952880497352055e+01,3.959082600394946638e+01,4.003540037842681443e+01
9.900000000000000000e+01,3.995176874953123303e+01,3.980304353120789074e+01,3.957185165267846116e+01,4.002311346527584845e+01
9.950000000000000000e+01,3.995441761869648900e+01,3.980698267250465960e+01,3.958483568686273912e+01,4.005233545347765300e+01
1.000000000000000000e+02,3.999469771267266083e+01,3.981505356268707629e+01,3.960345482052233734e+01,4.005992034335753260e+01
1.005000000000000000e+02,4.000764593247239986e+01,3.983538410659522810e+01,3.962170157150874417e+01,4.005851142480596394e+01
1.010000000000000000e+02,3.996601938244096175e+01,3.981467644735150913e+01,3.961558333883802874e+01,4.005923598028353894e+01
1.015000000000000000e+02,3.998501484218898838e+01,3.981964613156213773e+01,3.959758750610667732e+01,3.999973551866202826e+01
1.020000000000000000e+02,4.001205139656057241e+01,3.981314796858589489e+01,3.962984634014820529e+01,4.001237241534445133e+01
1.025000000000000000e+02,3.994402092895116851e+01,3.985583242456604580e+01,3.966861785969534537e+01,4.005654605573308658e+01
1.030000000000000000e+02,3.999566688661955283e+01,3.986861051665623989e+01,3.969566660216422349e+01,4.008278357286229010e+01
1.035000000000000000e+02,3.999322726133146233e+01,3.987713309840303566e+01,3.969922699877770356e+01,4.008133843693131837e+01
1.040000000000000000e+02,4.000746803179010413e+01,3.990948521754765466e+01,3.972208459756939192e+01,4.012286961525613549e+01
1.045000000000000000e+02,3.998458187906674510e+01,3.992476921467375206e+01,3.975206401338702022e+01,4.015157014569576432e+01
1.050000000000000000e+02,4.003562714133816769e+01,3.995280017420275698e+01,3.979154909315422373e+01,4.010601244998094472e+01
1.055000000000000000e+02,4.003554622464054802e+01,3.995837576156190352e+01,3.980666552950403059e+01,4.011105013469332903e+01
1.060000000000000000e+02,4.009315110939761695e+01,3.997141880617564169e+01,3.981263752649299192e+01,4.011430281726405411e+01
1.065000000000000000e+02,4.010181444199940159e+01,4.000062206953272437e+01,3.983301639112502812e+01,4.011938521823612547e+01
1.070000000000000000e+02,4.011114660237053187e+01,4.001513600725049713e+01,3.986098769467688641e+01,4.013131330976984401e+01
1.075000000000000000e+02,4.011839740708611401e+01,4.003399124513618546e+01,3.986924168565258242e+01,4.015268710413276665e+01
1.080000000000000000e+02,4.015287162203032523e+01,4.005436409071228354e+01,3.989838319576200831e+01,4.018331762766366921e+01
1.085000000000000000e+02,4.013360368887256158e+01,4.005538211647708380e+01,3.990104717418838476e+01,4.017901971621528645e+01
1.090000000000000000e+02,4.019640534613606775e+01,4.009722189760564248e+01,3.993544729508145252e+01,4.022975513924708935e+01
1.095000000000000000e+02,4.019752992065942010e+01,4.008664588454595901e+01,3.993189625857313274e+01,4.022684429683049245e+01
1.100000000000000000e+02,4.018052673521390972e+01,4.010786034978197989e+01,3.993662678261279098e+01,4.025683377092882154e+01
1.105000000000000000e+02,4.016681094395217144e+01,4.011412421813042783e+01,3.991936794319237691e+01,4.025464449751067519e+01
1.110000000000000000e+02,4.018852738744571695e+01,4.014215756209117814e+01,3.994329639643942897e+01,4.026597269911700749e+01
1.115000000000000000e+02,4.018138845771972001e+01,4.013257760779455197e+01,3.997348315520192585e+01,4.026844274966271087e+01
1.120000000000000000e+02,4.021460285165125725e+01,4.015876821872459601e+01,3.996580302380564831e+01,4.029360024659817441e+01
1.125000000000000000e+02,4.020904764869462156e+01,4.017306656393338216e+01,3.997722385793708355e+01,4.030372828601206692e+01
1.130000000000000000e+02,4.023876146872716930e+01,4.020665787595381602e+01,4.000357415378478265e+01,4.034481167546150004e+01
1.135000000000000000e+02,4.022514418403188330e+01,4.023599846044294992e+01,4.001823957342286064e+01,4.037370494361929474e+01
1.140000000000000000e+02,4.023222027316771232e+01,4.026096274874141301e+01,4.005934848057043496e+01,4.038307298351415398e+01
1.145000000000000000e+02,4.022673376899143705e+01,4.025911194297770379e+01,4.004763522340332571e+01,4.039056947376833762e+01
1.150000000000000000e+02,4.022956753471649449e+01,4.024003497927226647e+01,4.003594570777422490e+01,4.039160020684775532e+01
1.155000000000000000e+02,4.024792361034128874e+01,4.025481328492821831e+01,4.003143738064342472e+01,4.039429457371299748e+01
1.160000000000000000e+02,4.028928098267029156e+01,4.027308544936728651e+01,4.006028236693254030e+01,4.039967186011044475e+01
1.165000000000000000e+02,4.028875856806830313e+01,4.026846590632690237e+01,4.008139253170478611e+01,4.040136263988439680e+01
1.170000000000000000e+02,4.034066763514077536e+01,4.031572821671370122e+01,4.011955419084394237e+01,4.044912486968024723e+01
1.175000000000000000e+02,4.033448590856711036e+01,4.031657158609143465e+01,4.016389995538140312e+01,4.044835292402538585e+01
1.180000000000000000e+02,4.034569093097727688e+01,4.031845070610834370e+01,4.016588511793302274e+01,4.045538590989072958e+01
1.185000000000000000e+02,4.036551396357309329e+01,4.032555539346323314e+01,4.020088326011018864e+01,4.044880454648264845e+01
1.190000000000000000e+02,4.034388795563723562e+01,4.032809693175408938e+01,4.019286559872268327e+01,4.044214428673738126e+01
1.195000000000000000e+02,4.039279972251021178e+01,4.035669292396998742e+01,4.022985041454821697e+01,4.047603830085538590e+01
1.200000000000000000e+02,4.042368060359405746e+01,4.039650649705491503e+01,4.026251657316170451e+01,4.047493861018235606e+01
1.205000000000000000e+02,4.045436491426693237e+01,4.038394480011247367e+01,4.025284519830247376e+01,4.046712409834705682e+01
1.210000000000000000e+02,4.053201446958114218e+01,4.041795012633159700e+01,4.033515673496447107e+01,4.052325536363353820e+01
1.215000000000000000e+02,4.058747948204651834e+01,4.041569643949024027e+01,4.037203259453932702e+01,4.052373767457375919e+01
1.220000000000000000e+02,4.053488783183964017e+01,4.036738256076834119e+01,4.032396042190039509e+01,4.047705245565106935e+01
1.225000000000000000e+02,4.050882166890707481e+01,4.038108758003179588e+01,4.032442862356904811e+01,4.046372199356273569e+01
1.230000000000000000e+02,4.053275053214072443e+01,4.037915009690573243e+01,4.030720323993662646e+01,4.047023707443199214e+01
1.235000000000000000e+02,4.058209557919520449e+01,4.041177765195156724e+01,4.032442760527553105e+01,4.050462185082284350e+01
1.240000000000000000e+02,4.056224318310660237e+01,4.040206844559604349e+01,4.029941274940186702e+01,4.046989786587852933e+01
1.245000000000000000e+02,4.057731412344913480e+01,4.039823762031662113e+01,4.029637189641425010e+01,4.046555254661485179e+01
1.250000000000000000e+02,4.061103106748925029e+01,4.041258868002119442e+01,4.031654975509775340e+01,4.049982048995669714e+01
1.255000000000000000e+02,4.065859998023141486e+01,4.046328430269915089e+01,4.036285038850913764e+01,4.053929779498604802e+01
1.260000000000000000e+02,4.064437535830851544e+01,4.048307130333645176e+01,4.036822498779461199e+01,4.057356449859789649e+01
1.265000000000000000e+02,4.065696156072562673e+01,4.049825203224941816e+01,4.039391318283623633e+01,4.058083005984129699e+01
1.270000000000000000e+02,4.062971712445206407e+01,4.048028704691754598e+01,4.039740338460309488e+01,4.053131874476584073e+01
1.275000000000000000e+02,4.062049121496168169e+01,4.045552343950122776e+01,4.040945536936312266e+01,4.054090294592796084e+01
1.280000000000000000e+02,4.060366039065863220e+01,4.042851823775908571e+01,4.040379261676559253e+01,4.050945334718777247e+01
1.285000000000000000e+02,4.057411354049622076e+01,4.040500053013128223e+01,4.040876941869664307e+01,4.050115906421770973e+01
1.290000000000000000e+02,4.061189444469697918e+01,4.043942689577606586e+01,4.046122567504851020e+01,4.055324119289658569e+01
1.295000000000000000e+02,4.064134082141659121e+01,4.041758578704068583e+01,4.044947489020430709e+01,4.056870271286113905e+01
1.300000000000000000e+02,4.064704037599046416e+01,4.041407618574842786e+01,4.042490647871156284e+01,4.057964447071481828e+01
1.305000000000000000e+02,4.064525749407643218e+01,4.043211048225058590e+01,4.043177682266714612e+01,4.057563056222321762e+01
1.310000000000000000e+02,4.062729977337505005e+01,4.042936306468550356e+01,4.043177288516323387e+01,4.056601273495245152e+01
1.315000000000000000e+02,4.066506963054960266e+01,4.042624954826102623e+01,4.044608481038691394e+01,4.055742935864848420e+01
1.320000000000000000e+02,4.071345248447868670e+01,4.044214566506482100e+01,4.049779475890497338e+01,4.057659659979887579e+01
1.325000000000000000e+02,4.070697292310469351e+01,4.042172384618109504e+01,4.051015467583777507e+01,4.058443314943894364e+01
1.330000000000000000e+02,4.074104402162654992e+01,4.044634206405498844e+01,4.051363580740342485e+01,4.061906028759381115e+01
1.335000000000000000e+02,4.073864420843187162e+01,4.041846787179503053e+01,4.051725783994309893e+01,4.059994227878712536e+01
1.340000000000000000e+02,4.076197662898125174e+01,4.042083540896667415e+01,4.053659694065155605e+01,4.058983821718507556e+01
1.345000000000000000e+02,4.075768449840204966e+01,4.043452398929289870e+01,4.055660187737258582e+01,4.059004148908099552e+01
1.350000000000000000e+02,4.077495191620302961e+01,4.042730724627004690e+01,4.055494353319596001e+01,4.058603016382741657e+01
1.355000000000000000e+02,4.079608451735955299e+01,4.044991902408938955e+01,4.057184467159194696e+01,4.059094117571276428e+01
1.360000000000000000e+02,4.078963656377536040e+01,4.045776278237484291e+01,4.058503940953447398e+01,4.061280661781206192e+01
1.365000000000000000e+02,4.080879122353302790e+01,4.045681807846609246e+01,4.057839131900232132e+01,4.063402422746403175e+01
1.370000000000000000e+02,4.084398386973116857e+01,4.042831331870721812e+01,4.058366563138951477e+01,4.063839640528733810e+01
1.375000000000000000e+02,4.087215689524029472e+01,4.046501023544998787e+01,4.061136078132428651e+01,4.066268112048069838e+01
1.380000000000000000e+02,4.088060851412946306e+01,4.046349953526902965e+01,4.063471254375947694e+01,4.065426961251963434e+01
1.385000000000000000e+02,4.091710162138517859e+01,4.048096641199147427e+01,4.066496571634238677e+01,4.066644742245964039e+01
1.390000000000000000e+02,4.094086490178172255e+01,4.052713656634518458e+01,4.071124536910996028e+01,4.068680273962399951e+01
1.395000000000000000e+02,4.095552132954183122e+01,4.049659386601269517e+01,4.070923102157273377e+01,4.069559302054776850e+01
1.400000000000000000e+02,4.095872669884943207e+01,4.049381992240444816e+01,4.070978330385505473e+01,4.067957593600428368e+01
1.405000000000000000e+02,4.096292063840225950e+01,4.047868038613897568e+01,4.071579821383538444e+01,4.066366866954631121e+01
1.410000000000000000e+02,4.098408329001104988e+01,4.046763312509970234e+01,4.073242964869807992e+01,4.068850061708586452e+01
1.415000000000000000e+02,4.091219111014222420e+01,4.047217521128544604e+01,4.074304425791452644e+01,4.070083590135592999e+01
1.420000000000000000e+02,4.094152627410728940e+01,4.049873173233211077e+01,4.078944658829806968e+01,4.074913501689738382e+01
1.425000000000000000e+02,4.091364316969905701e+01,4.047338870760215457e+01,4.072713135562497655e+01,4.071057338665831082e+01
1.430000000000000000e+02,4.092968612652220628e+01,4.046981572553003303e+01,4.073890454872960731e+01,4.070057246255765193e+01
1.435000000000000000e+02,4.094140821610265846e+01,4.047978789265548016e+01,4.073570544678394612e+01,4.074340317353140506e+01
1.440000000000000000e+02,4.096636955344762754e+01,4.050977112097027799e+01,4.075088611896093482e+01,4.072179830700596881e+01
1.445000000000000000e+02,4.096767376943434158e+01,4.053725997227066102e+01,4.077018423301131378e+01,4.075325709479879777e+01
1.450000000000000000e+02,4.099379398455545243e+01,4.054125167553902287e+01,4.078657004191187951e+01,4.076913935204223094e+01
1.455000000000000000e+02,4.098297079441664437e+01,4.053021613034382398e+01,4.079210183515781551e+01,4.076407241239823520e+01
1.460000000000000000e+02,4.101804822688265517e+01,4.056592760888059956e+01,4.083815458481253557e+01,4.077868574526294054e+01
1.465000000000000000e+02,4.104337153606478950e+01,4.057692486881388305e+01,4.086181257370557773e+01,4.081742784771378751e+01
1.470000000000000000e+02,4.103134627129045242e+01,4.054012325269371075e+01,4.083952370801943488e+01,4.080697408283943872e+01
1.475000000000000000e+02,4.101450882607399251e+01,4.053479453250907483e+01,4.080083855240533808e+01,4.078157145525903360e+01
1.480000000000000000e+02,4.099106079118077872e+01,4.055125655649741390e+01,4.079092709704250552e+01,4.079372951160841154e+01
1.485000000000000000e+02,4.097313434311838876e+01,4.056086304863558922e+01,4.080500333621432674e+01,4.077911813453389556e+01
1.490000000000000000e+02,4.100188221323996629e+01,4.058059318680227534e+01,4.083964012595061632e+01,4.079343055295588982e+01
1.495000000000000000e+02,4.102184458614130591e+01,4.061150769931363413e+01,4.083547893048726962e+01,4.081440406159052969e+01
1.500000000000000000e+02,4.106098670490508340e+01,4.064390915762823653e+01,4.086971673194344135e+01,4.083116867515623483e+01
1.505000000000000000e+02,4.105934595983591606e+01,4.064029414424114606e+01,4.088179613120654921e+01,4.083812425539608881e+01
1.510000000000000000e+02,4.107752748698928968e+01,4.064264621128079114e+01,4.088668654429866933e+01,4.085525655950706181e+01
1.515000000000000000e+02,4.108545065493902371e+01,4.065484596564022723e+01,4.089632125165656618e+01,4.083646725139507794e+01
1.520000000000000000e+02,4.109889955647875581e+01,4.069501224565680531e+01,4.092028957245015164e+01,4.083994848242461018e+01
1.525000000000000000e+02,4.112007949620016944e+01,4.072721727828196947e+01,4.096630485062318883e+01,4.085662325478433132e+01
1.530000000000000000e+02,4.116757269263404595e+01,4.075056773004146748e+01,4.099897881130802091e+01,4.090475401333671357e+01
1.535000000000000000e+02,4.118948440568581759e+01,4.075745114034084793e+01,4.097478871529121136e+01,4.090097472896842135e+01
1.540000000000000000e+02,4.118569475381172396e+01,4.077430213470017151e+01,4.097466142262143052e+01,4.090211319241975474e+01
1.545000000000000000e+02,4.119566510813658766e+01,4.076639507292886577e+01,4.097874720751663347e+01,4.087228149938358257e+01
1.550000000000000000e+02,4.117112029047092392e+01,4.075864615239299127e+01,4.094990911744268658e+01,4.084557272347229429e+01
1.555000000000000000e+02,4.122159267912562086e+01,4.080221010201816512e+01,4.098438465802855291e+01,4.088487185841172078e+01
1.560000000000000000e+02,4.121084509401768514e+01,4.080406065677178162e+01,4.096238121713009406e+01,4.088885866253834678e+01
1.565000000000000000e+02,4.116515454168185784e+01,4.077703210886995322e+01,4.093534417170594963e+01,4.086644992228623607e+01
1.570000000000000000e+02,4.117069359772169435e+01,4.079222834222661476e+01,4.096126890057270487e+01,4.087269987758349288e+01
1.575000000000000000e+02,4.116433237192738659e+01,4.076438382258896098e+01,4.094899093266791112e+01,4.084808802976631625e+01
1.580000000000000000e+02,4.117030891857300645e+01,4.076678037932580878e+01,4.094601115836040606e+01,4.085049475080703729e+01
1.585000000000000000e+02,4.118648171015698978e+01,4.080407640025264016e+01,4.098540676065554322e+01,4.084801123489933161e+01
1.590000000000000000e+02,4.117769948606051145e+01,4.079283698669613756e+01,4.099938289105598699e+01,4.085336682231223904e+01
1.595000000000000000e+02,4.120593501421878813e+01,4.082055924123635293e+01,4.105265841349075373e+01,4.086787845582144030e+01
1.600000000000000000e+02,4.123339530820855003e+01,4.085762177934634565e+01,4.107328946744231501e+01,4.085683672599563465e+01
1.605000000000000000e+02,4.122851691467865010e+01,4.086510097513378525e+01,4.105519212730459344e+01,4.085296316934742578e+01
1.610000000000000000e+02,4.119742028072315776e+01,4.083369370717987579e+01,4.103703568675891944e+01,4.083990392598763464e+01
1.615000000000000000e+02,4.121389293948552535e+01,4.083870407433114025e+01,4.103461077702841209e+01,4.085384272300194652e+01
1.620000000000000000e+02,4.124161512218064729e+01,4.082698263089841362e+01,4.105181335881297855e+01,4.088560801255434995e+01
1.625000000000000000e+02,4.126794076680047851e+01,4.084033775939311539e+01,4.107751393999105716e+01,4.091736956713175744e+01
1.630000000000000000e+02,4.126258198770410246e+01,4.081847838999320999e+01,4.108712158393598912e+01,4.090407481384301747e+01
1.635000000000000000e+02,4.126406719916538179e+01,4.080652988943120363e+01,4.109169497247440006e+01,4.091778281112694771e+01
1.640000000000000000e+02,4.127204905737247032e+01,4.080239932788220614e+01,4.109617689324204548e+01,4.092237453783134526e+01
1.645000000000000000e+02,4.123839759172032160e+01,4.078887769611429803e+01,4.108225338351059719e+01,4.090540078383772027e+01
1.650000000000000000e+02,4.121699807288457151e+01,4.075983704776680838e+01,4.107134521044793019e+01,4.091024015108790479e+01
1.655000000000000000e+02,4.123392132982974090e+01,4.079242983279718970e+01,4.107307621277126231e+01,4.093519329512959359e+01
1.660000000000000000e+02,4.120629556846675712e+01,4.076710756661228885e+01,4.105056208241003191e+01,4.094112106060136114e+01
1.665000000000000000e+02,4.123943284832056833e+01,4.078208124360340037e+01,4.108218246927516759e+01,4.095450918016081232e+01
1.670000000000000000e+02,4.123822318848932156e+01,4.077380807604868096e+01,4.105464411125623769e+01,4.090573482249677539e+01
1.675000000000000000e+02,4.121156400797988084e+01,4.078191092787533734e+01,4.104113020995381333e+01,4.089477805975884905e+01
1.680000000000000000e+02,4.121828011074722298e+01,4.078690433258596215e+01,4.100199182559192934e+01,4.088846148759260046e+01
1.685000000000000000e+02,4.125201979417681741e+01,4.077474521875070934e+01,4.100721519127048964e+01,4.089574493642580677e+01
1.690000000000000000e+02,4.125266363148190862e+01,4.079925034775429538e+01,4.101275513684617380e+01,4.083340903244826592e+01
1.695000000000000000e+02,4.124824196590793690e+01,4.079379171180140418e+01,4.100428954674352866e+01,4.082684617559080209e+01
1.700000000000000000e+02,4.128180345944500118e+01,4.079812645362280676e+01,4.100988800520974564e+01,4.084946719103619728e+01
1.705000000000000000e+02,4.130290428200261488e+01,4.083669026551181247e+01,4.103705872388057685e+01,4.088974105465108266e+01
1.710000000000000000e+02,4.127874096412379146e+01,4.084690385123474243e+01,4.100726492708469806e+01,4.089047256116808171e+01
1.715000000000000000e+02,4.128137672089875565e+01,4.084449215331847682e+01,4.097448810493384030e+01,4.087013683860148916e+01
1.720000000000000000e+02,4.129364396759344658e+01,4.085223394162647281e+01,4.095394573672935223e+01,4.086115517717354351e+01
1.725000000000000000e+02,4.127703430139923313e+01,4.085266297237722455e+01,4.095170896076200506e+01,4.086161630681869639e+01
1.730000000000000000e+02,4.128012523863937844e+01,4.082234661850447566e+01,4.093351694749372882e+01,4.086943665926737879e+01
1.735000000000000000e+02,4.133368067806901536e+01,4.086063655070118728e+01,4.098284663906143521e+01,4.087352164377154651e+01
1.740000000000000000e+02,4.136932288186374507e+01,4.091226594462612809e+01,4.104529499716994678e+01,4.091878809167538122e+01
1.745000000000000000e+02,4.134088380190819834e+01,4.088686277546810288e+01,4.102607335759489615e+01,4.089283343236567703e+01
1.750000000000000000e+02,4.135153985977201074e+01,4.089986239549279645e+01,4.105649927050891534e+01,4.091918732880854037e+01
1.755000000000000000e+02,4.138114068298367698e+01,4.090333886527245255e+01,4.106736930226487914e+01,4.094290885166444127e+01
1.760000000000000000e+02,4.139414945730618456e+01,4.089369316331109161e+01,4.109002195770441546e+01,4.098047178764537080e+01
1.765000000000000000e+02,4.139258227216473074e+01,4.091666142784485771e+01,4.112464263156454791e+01,4.099202027463721265e+01
1.770000000000000000e+02,4.141041490044122497e+01,4.090632822742135488e+01,4.110804457101318121e+01,4.095933782192996375e+01
1.775000000000000000e+02,4.142936454138961011e+01,4.094672801194061407e+01,4.114967317839891336e+01,4.099720374932162770e+01
1.780000000000000000e+02,4.143677725962172786e+01,4.092484613314787367e+01,4.114415342441422041e+01,4.100652288463182060e+01
1.785000000000000000e+02,4.142741017985287755e+01,4.090550712798445687e+01,4.112421775792635970e+01,4.098765564009683970e+01
1.790000000000000000e+02,4.141991463052217881e+01,4.088844967497707472e+01,4.111078604892796307e+01,4.096453416153028826e+01
1.795000000000000000e+02,4.140646374801839613e+01,4.085594386221026042e+01,4.108709667463290316e+01,4.092776985216291052e+01
1.800000000000000000e+02,4.140780819074754504e+01,4.085271973365379949e+01,4.111988108210170623e+01,4.091805657767443449e+01
1.805000000000000000e+02,4.142659944228445568e+01,4.088387591217713180e+01,4.113369400933738973e+01,4.093253761731311613e+01
1.810000000000000000e+02,4.141659382444096593e+01,4.090388266765337733e+01,4.115396755260874784e+01,4.096167639095257584e+01
1.815000000000000000e+02,4.142973568996035283e+01,4.092117346875664197e+01,4.116604613240755128e+01,4.095317975774106856e+01
1.820000000000000000e+02,4.143145678827204392e+01,4.092864477238794763e+01,4.118840944008700689e+01,4.095243196659091467e+01
1.825000000000000000e+02,4.147188034444310034e+01,4.094670347302859881e+01,4.121832549782533306e+01,4.098243599487689437e+01
1.830000000000000000e+02,4.148602171561591945e+01,4.095787470828604881e+01,4.122280115095476560e+01,4.100426097359538602e+01
1.835000000000000000e+02,4.149335396799488507e+01,4.095682249451964907e+01,4.121876622759845787e+01,4.099049159341409876e+01
1.840000000000000000e+02,4.149927637408954695e+01,4.095579132502857078e+01,4.123144354634559505e+01,4.099152390841928906e+01
1.845000000000000000e+02,4.149497507979638300e+01,4.090846498970460487e+01,4.120828841218168037e+01,4.096221976072194337e+01
1.850000000000000000e+02,4.149791773318015942e+01,4.094797994455682044e+01,4.123822793768881212e+01,4.095581749616851397e+01
1.855000000000000000e+02,4.148080149296510655e+01,4.094438881919549544e+01,4.120735814669626507e+01,4.093270115005983456e+01
1.860000000000000000e+02,4.150760655990756476e+01,4.095581687113494951e+01,4.123078998614271029e+01,4.096457345991386489e+01
1.865000000000000000e+02,4.148882287792052637e+01,4.096196373590264983e+01,4.120385843868197639e+01,4.096675570840510261e+01
1.870000000000000000e+02,4.146009909370196311e+01,4.095451397381887659e+01,4.120483394849338765e+01,4.095478905155435001e+01
1.875000000000000000e+02,4.146058135312278381e+01,4.094637111255538997e+01,4.119694783747471689e+01,4.096243013795108823e+01
1.880000000000000000e+02,4.145452767598479937e+01,4.097270687342119544e+01,4.120627209912808553e+01,4.098612895865016981e+01
1.885000000000000000e+02,4.146270033276173450e+01,4.096146328769151523e+01,4.119667303625395505e+01,4.099819587303795743e+01
1.890000000000000000e+02,4.146439370903344468e+01,4.097023403099759520e+01,4.119147642674423793e+01,4.100475829939968264e+01
1.895000000000000000e+02,4.146289536369951634e+01,4.097756621780546737e+01,4.118133112329175560e+01,4.096340002277402448e+01
1.900000000000000000e+02,4.137363750935445239e+01,4.097022545329432575e+01,4.118612561670116179e+01,4.097150046056240313e+01
1.905000000000000000e+02,4.137795429612033615e+01,4.098892626515892346e+01,4.119840312963950879e+01,4.099733363446807033e+01
1.910000000000000000e+02,4.139250052302217142e+01,4.100535828873346844e+01,4.123359298693045361e+01,4.100959750255018577e+01
1.915000000000000000e+02,4.142086108575814052e+01,4.102251428986324555e+01,4.122386855351096813e+01,4.101193188821543600e+01
1.920000000000000000e+02,4.142233862894318719e+01,4.103259035599469939e+01,4.121475965597056046e+01,4.101232487371925117e+01
1.925000000000000000e+02,4.142399714486987961e+01,4.107067542154783979e+01,4.120856974325047162e+01,4.102934154314931448e+01
1.930000000000000000e+02,4.146120145661878809e+01,4.109684091549725338e+01,4.123660892968810998e+01,4.105254423016582166e+01
1.935000000000000000e+02,4.146229323959731516e+01,4.110164096461513594e+01,4.124619258752393591e+01,4.107380919820456455e+01
1.940000000000000000e+02,4.144462634762183484e+01,4.109350289401057665e+01,4.123895296896208862e+01,4.105506989263555084e+01
1.945000000000000000e+02,4.145783913349364980e+01,4.109963284519027127e+01,4.122322655574296846e+01,4.104470538939038704e+01
1.950000000000000000e+02,4.148426135320414687e+01,4.112858756835237983e+01,4.125181470035214204e+01,4.104423238126535978e+01
1.955000000000000000e+02,4.146489195732445410e+01,4.113759478694078098e+01,4.122867319031879418e+01,4.102966357293067290e+01
1.960000000000000000e+02,4.150948891264206964e+01,4.116663242529391198e+01,4.122199448330638916e+01,4.105854401630055150e+01
1.965000000000000000e+02,4.150835180486804887e+01,4.110982611822633004e+01,4.121376516159146774e+01,4.104305740444912232e+01
1.970000000000000000e+02,4.153818482646798316e+01,4.111141907321012923e+01,4.122970041534358643e+01,4.103040680809888840e+01
1.975000000000000000e+02,4.156552641558315031e+01,4.114982233647172905e+01,4.126300118528835981e+01,4.102537766907207128e+01
1.980000000000000000e+02,4.155358435269507567e+01,4.112051013389817911e+01,4.124047803997767403e+01,4.102276487248460057e+01
1.985000000000000000e+02,4.158272324694382149e+01,4.113662629936138870e+01,4.124514221308010065e+01,4.104652014012508943e+01
1.990000000000000000e+02,4.157675301519357447e+01,4.114989379864653074e+01,4.124171308650800682e+01,4.104032664003636910e+01
1.995000000000000000e+02,4.159595485474245891e+01,4.117342230702723782e+01,4.125182623202348253e+01,4.105973066421959317e+01
2.000000000000000000e+02,4.160024634991750503e+01,4.116426971638978216e+01,4.127121079607854170e+01,4.106927292646926020e+01
2.005000000000000000e+02,4.162550461414229375e+01,4.120708964013144282e+01,4.130978660256831603e+01,4.109588751753094016e+01
2.010000000000000000e+02,4.161446822333650175e+01,4.122652684160295422e+01,4.130716982425992967e+01,4.109902244576537100e+01
2.015000000000000000e+02,4.164133676254103023e+01,4.124599634625572975e+01,4.131344749215156043e+01,4.110335781706719160e+01
2.020000000000000000e+02,4.162703639829241098e+01,4.123707646367647328e+01,4.131623122899981126e+01,4.108802754722716344e+01
2.025000000000000000e+02,4.162860096693835033e+01,4.124244023912095969e+01,4.132590662969218442e+01,4.109237229289440307e+01
2.030000000000000000e+02,4.164508159900491790e+01,4.127232829890534305e+01,4.134528325103129021e+01,4.113473539305320514e+01
2.035000000000000000e+02,4.163175895605375132e+01,4.124856599329558549e+01,4.131795655072089346e+01,4.112025123693088346e+01
2.040000000000000000e+02,4.165007120039076938e+01,4.126717366770380835e+01,4.134296584698308408e+01,4.117384625892230332e+01
2.045000000000000000e+02,4.169096457084706486e+01,4.127130392825171157e+01,4.133863286575967777e+01,4.115857988548260238e+01
2.050000000000000000e+02,4.169188214685794946e+01,4.129493051730447917e+01,4.134386022561062646e+01,4.117856623483638856e+01
2.055000000000000000e+02,4.170793924974751832e+01,4.130334774338798098e+01,4.133908830960396585e+01,4.119541599072895366e+01
2.060000000000000000e+02,4.169778050909842193e+01,4.130738609323824306e+01,4.135230657679048960e+01,4.121487614158316859e+01
2.065000000000000000e+02,4.168845651407835362e+01,4.130629104995852430e+01,4.135304993070923985e+01,4.120847337554548062e+01
2.070000000000000000e+02,4.167784533372125111e+01,4.128563897382858983e+01,4.135041003986406594e+01,4.119861970393301220e+01
2.075000000000000000e+02,4.169144636600404397e+01,4.127045256535421203e+01,4.134824399404649142e+01,4.120369999654563742e+01
2.080000000000000000e+02,4.170372275961444331e+01,4.128441197660968953e+01,4.134927912322547172e+01,4.120446815159442622e+01
2.085000000000000000e+02,4.168059570642257938e+01,4.124461848862625857e+01,4.132229355268188442e+01,4.120311564788413250e+01
2.090000000000000000e+02,4.166214172600613352e+01,4.122056822519603969e+01,4.133626876221754287e+01,4.117336914989837027e+01
2.095000000000000000e+02,4.167268839315303808e+01,4.123720951209745067e+01,4.135312238124733142e+01,4.117558601630149440e+01
2.100000000000000000e+02,4.167944516606145555e+01,4.125120221360202066e+01,4.136690206142237258e+01,4.117775854537655533e+01
2.105000000000000000e+02,4.170332997756872118e+01,4.123817820556960356e+01,4.138314301446806809e+01,4.118072971829150930e+01
2.110000000000000000e+02,4.170505286347190577e+01,4.123720417841118291e+01,4.139169070305641895e+01,4.116343096321629957e+01
2.115000000000000000e+02,4.171558340229087491e+01,4.124656540766721236e+01,4.131206743834984962e+01,4.114963603732279296e+01
2.120000000000000000e+02,4.169664019156240897e+01,4.123510780099092443e+01,4.131887872477572188e+01,4.113106438381419139e+01
2.125000000000000000e+02,4.169807582597502460e+01,4.122640568931695526e+01,4.130723805299398066e+01,4.111433788821783253e+01
2.130000000000000000e+02,4.174306173005260234e+01,4.126629864515265922e+01,4.133772492855366920e+01,4.111415641895902695e+01
2.135000000000000000e+02,4.176041106054172758e+01,4.125886742904358329e+01,4.132381256064360997e+01,4.112892593387895346e+01
2.140000000000000000e+02,4.174709758801863302e+01,4.126547957402350164e+01,4.131333635377659164e+01,4.112003164028377000e+01
2.145000000000000000e+02,4.175889252800478602e+01,4.130059110366347852e+01,4.133906968439835339e+01,4.113763104085669653e+01
2.150000000000000000e+02,4.177592524253486772e+01,4.132342142560266041e+01,4.135313041851037497e+01,4.115635211865559029e+01
2.155000000000000000e+02,4.178461728656188967e+01,4.131800566756943027e+01,4.134859414585641701e+01,4.115659350642011560e+01
2.160000000000000000e+02,4.181629338431972798e+01,4.132490877262090834e+01,4.137614860390074512e+01,4.118883007167455190e+01
2.165000000000000000e+02,4.182775702640658722e+01,4.132072640927938778e+01,4.136378358174720660e+01,4.117473768721723104e+01
2.170000000000000000e+02,4.185899137657821711e+01,4.136694349053365016e+01,4.139461321196925070e+01,4.120240083714414681e+01
2.175000000000000000e+02,4.185002212510408981e+01,4.138676257589266072e+01,4.138756309460333682e+01,4.121772128296382931e+01
2.180000000000000000e+02,4.185070594010933576e+01,4.136850101774562916e+01,4.137644344787316442e+01,4.122515635086534047e+01
2.185000000000000000e+02,4.185600765773674681e+01,4.138744679853436992e+01,4.140491464471922711e+01,4.123517958388297444e+01
2.190000000000000000e+02,4.185046651792963246e+01,4.139696102946813028e+01,4.142144796412571139e+01,4.123700233602779264e+01
2.195000000000000000e+02,4.180314140740822637e+01,4.137112711645780649e+01,4.141028219082113537e+01,4.120742019870055373e+01
2.200000000000000000e+02,4.178371017820949618e+01,4.137275726081993099e+01,4.144797134146882911e+01,4.118432448427884651e+01
2.205000000000000000e+02,4.180508864226310806e+01,4.135414423815831242e+01,4.143943301430223158e+01,4.113158539134848724e+01
2.210000000000000000e+02,4.179930268152875072e+01,4.135021925992743519e+01,4.142580230394065666e+01,4.113737479939675978e+01
2.215000000000000000e+02,4.181931667748924042e+01,4.134342545078632014e+01,4.144339153540014564e+01,4.116725893192216290e+01
2.220000000000000000e+02,4.183261456616082796e+01,4.133866223027614950e+01,4.143452375714422686e+01,4.116201903368303761e+01
2.225000000000000000e+02,4.182985704784404390e+01,4.136199427131515449e+01,4.145214908314498814e+01,4.119056818710132717e+01
2.230000000000000000e+02,4.185115466892634828e+01,4.140507023566988920e+01,4.146521143051879932e+01,4.122907265692787604e+01
2.235000000000000000e+02,4.184571052929080537e+01,4.138938991440680581e+01,4.146138092770416961e+01,4.124175443029841404e+01
2.240000000000000000e+02,4.183469107549896648e+01,4.139191794444202799e+01,4.146057442502532808e+01,4.123965620101403573e+01
2.245000000000000000e+02,4.180747099075198747e+01,4.138829016971685348e+01,4.145557352068848189e+01,4.122791573126011855e+01
2.250000000000000000e+02,4.181595316702535570e+01,4.138326122564410525e+01,4.144898838599096536e+01,4.121767321253335581e+01
2.255000000000000000e+02,4.179921309271377794e+01,4.135812235592096187e+01,4.143495604459027248e+01,4.118679346883322978e+01
2.260000000000000000e+02,4.179312359575970959e+01,4.135222310288671821e+01,4.145825698139575621e+01,4.117253129282738655e+01
2.265000000000000000e+02,4.178505065269125396e+01,4.136223128412807881e+01,4.147414450127941166e+01,4.118676494069062954e+01
2.270000000000000000e+02,4.174934969495053849e+01,4.131014458691231539e+01,4.143624061935624070e+01,4.116324017740308960e+01
2.275000000000000000e+02,4.173246802484303686e+01,4.122562595315822875e+01,4.145593690377087626e+01,4.117155434381047030e+01
2.280000000000000000e+02,4.173423978022141512e+01,4.123458717610327540e+01,4.147271291962840678e+01,4.116664958454427392e+01
2.285000000000000000e+02,4.173787081294035062e+01,4.122063232718875270e+01,4.145399555584338458e+01,4.116142187325271351e+01
2.290000000000000000e+02,4.171553446391940412e+01,4.122737760338973345e+01,4.143354724367594599e+01,4.115735139381835950e+01
2.295000000000000000e+02,4.174859221813008503e+01,4.125083010091299940e+01,4.146761317958169002e+01,4.119736229393195259e+01
2.300000000000000000e+02,4.174035722498285139e+01,4.126770824472146160e+01,4.146352411818045880e+01,4.116436242573504245e+01
2.305000000000000000e+02,4.171860271853709179e+01,4.122845935498114756e+01,4.143551684897450116e+01,4.114170675995730875e+01
2.310000000000000000e+02,4.172317806330575252e+01,4.125167969386724565e+01,4.144891184103172321e+01,4.113697790515748665e+01
2.315000000000000000e+02,4.172576718873092716e+01,4.120475141853619760e+01,4.142519676587032507e+01,4.114160678529820103e+01
2.320000000000000000e+02,4.167988344676676604e+01,4.119686695811667221e+01,4.139374551199899344e+01,4.111119575211603916e+01
2.325000000000000000e+02,4.167218053462541150e+01,4.118808756887881373e+01,4.139997591458326553e+01,4.110434031060353988e+01
2.330000000000000000e+02,4.168463172125803595e+01,4.121127324906556311e+01,4.141660800859246905e+01,4.110541141092375739e+01
2.335000000000000000e+02,4.169978121463286413e+01,4.125062675928490563e+01,4.144680219748831007e+01,4.113804004727208508e+01
2.340000000000000000e+02,4.172999617974907949e+01,4.130666689696221994e+01,4.147133987647325881e+01,4.117548978423710082e+01
2.345000000000000000e+02,4.173034364718727574e+01,4.132432307690245921e+01,4.146696575752885394e+01,4.118040110442760238e+01
2.350000000000000000e+02,4.176647365502279285e+01,4.136688926390871757e+01,4.151762649721454324e+01,4.120963523445773546e+01
2.355000000000000000e+02,4.174146001310673171e+01,4.134418306947374333e+01,4.148095821142614170e+01,4.117954782113515932e+01
2.360000000000000000e+02,4.174789403124746201e+01,4.134193103945862902e+01,4.148818116689137270e+01,4.117869372403404782e+01
2.365000000000000000e+02,4.171146248109355525e+01,4.136077664899706718e+01,4.147252281584663791e+01,4.116669883858229895e+01
2.370000000000000000e+02,4.169112802355161307e+01,4.138850850418927507e+01,4.147149347540495512e+01,4.120020702203557050e+01
2.375000000000000000e+02,4.165709499478833777e+01,4.138136995737361445e+01,4.147785310756388100e+01,4.119283449675675257e+01
2.380000000000000000e+02,4.163742683976180103e+01,4.137774261878446680e+01,4.144808553372818238e+01,4.117487259890154405e+01
2.385000000000000000e+02,4.163815202876231325e+01,4.136766147599205823e+01,4.145112384021976482e+01,4.117537520748182800e+01
2.390000000000000000e+02,4.163612584750866574e+01,4.136936093316349883e+01,4.145304876255476501e+01,4.115797301901746152e+01
2.395000000000000000e+02,4.162045597671861685e+01,4.135207903829173404e+01,4.145325099760030696e+01,4.114007677990099410e+01
2.400000000000000000e+02,4.160194164926417670e+01,4.133430062729136978e+01,4.145429128236632010e+01,4.114001210362457073e+01
2.405000000000000000e+02,4.160148177002187708e+01,4.130740410306112409e+01,4.143236339043100003e+01,4.113110661023981862e+01
2.410000000000000000e+02,4.157324161483078484e+01,4.128357185218428782e+01,4.139129512261856547e+01,4.109901080850606547e+01
2.415000000000000000e+02,4.160998732044463111e+01,4.132674254007957160e+01,4.140683769083498333e+01,4.112482011832166506e+01
2.420000000000000000e+02,4.159568237422189441e+01,4.131431296157106914e+01,4.138164833901871020e+01,4.111390270498416299e+01
2.425000000000000000e+02,4.159850559416528171e+01,4.129897412055253625e+01,4.137296274705904864e+01,4.111562471144279840e+01
2.430000000000000000e+02,4.160611445223742066e+01,4.130941571062455608e+01,4.138234561181162974e+01,4.112425961635334914e+01
2.435000000000000000e+02,4.161841323567573170e+01,4.133228006402986665e+01,4.139448820934864415e+01,4.114724813074854382e+01
2.440000000000000000e+02,4.164288711497466977e+01,4.135573974839380185e+01,4.140849319098839487e+01,4.113735582239993249e+01
2.445000000000000000e+02,4.168160834787583013e+01,4.139809864918093041e+01,4.142832337675969256e+01,4.115839822383141922e+01
2.450000000000000000e+02,4.169871308077107130e+01,4.140276826417949252e+01,4.146565170368860720e+01,4.116449346965141842e+01
2.455000000000000000e+02,4.167547569755073056e+01,4.139597609298007086e+01,4.145486499722484552e+01,4.114688786873297488e+01
2.460000000000000000e+02,4.167354513734269972e+01,4.134489868843003535e+01,4.146260981697410841e+01,4.115510803410306551e+01
2.465000000000000000e+02,4.164702162849004452e+01,4.134473758208925886e+01,4.146998921672303595e+01,4.113558484623747091e+01
2.470000000000000000e+02,4.166881810387923224e+01,4.135405337932518677e+01,4.146501054015758569e+01,4.115097847024320288e+01
2.475000000000000000e+02,4.167523123536243901e+01,4.136065657735223766e+01,4.147402617389026602e+01,4.114437999239488875e+01
2.480000000000000000e+02,4.164614772128522446e+01,4.134144347393858965e+01,4.146644041531267533e+01,4.113728191328750228e+01
2.485000000000000000e+02,4.163869847644280497e+01,4.135777255152326148e+01,4.148553270380817537e+01,4.113222050821038778e+01
2.490000000000000000e+02,4.163876666189365494e+01,4.133903817583687612e+01,4.146719051515559329e+01,4.114326036365973494e+01
2.495000000000000000e+02,4.162220188039452040e+01,4.134488900030232372e+01,4.145658355606784085e+01,4.115197412634198315e+01
2.500000000000000000e+02,4.164323154950888295e+01,4.136978075438822344e+01,4.150850455780949488e+01,4.117314520890532492e+01
2.505000000000000000e+02,4.165520903821246179e+01,4.134385887606345733e+01,4.153980820580049027e+01,4.119115600334325222e+01
2.510000000000000000e+02,4.165115752792703319e+01,4.131066594269807979e+01,4.153364367305884741e+01,4.119364870349351548e+01
2.515000000000000000e+02,4.162613438928941889e+01,4.129287369918819905e+01,4.153812873044864773e+01,4.118240733647930796e+01
2.520000000000000000e+02,4.164582226659380382e+01,4.132301629100795992e+01,4.152505038902830847e+01,4.117223289122676988e+01
2.525000000000000000e+02,4.161774797910265988e+01,4.130476651692654144e+01,4.149412834595797506e+01,4.113615670979307737e+01
2.530000000000000000e+02,4.161444568999942106e+01,4.132603966536303375e+01,4.149456160736217925e+01,4.114943360086958535e+01
2.535000000000000000e+02,4.162299888778696300e+01,4.131299257353282428e+01,4.146214410387170091e+01,4.115444493791209624e+01
2.540000000000000000e+02,4.164148633348931838e+01,4.134525907112985976e+01,4.145605912832655804e+01,4.117725079308680591e+01
2.545000000000000000e+02,4.165013034882774434e+01,4.135330129695289259e+01,4.146904327479673213e+01,4.120696897655444957e+01
2.550000000000000000e+02,4.166049619630751266e+01,4.135886685899600934e+01,4.146366246985911630e+01,4.124619804861866612e+01
2.555000000000000000e+02,4.167991788468223291e+01,4.135695272400649714e+01,4.145038926480778940e+01,4.123137941143779983e+01
2.560000000000000000e+02,4.163179321511420028e+01,4.134223475297667960e+01,4.147380258441963008e+01,4.122885711171459633e+01
2.565000000000000000e+02,4.158442051533218375e+01,4.130507429396679697e+01,4.145295813168066701e+01,4.120512213542725988e+01
2.570000000000000000e+02,4.156557421947407960e+01,4.131307812091171172e+01,4.144221477305172385e+01,4.121070395022604060e+01
2.575000000000000000e+02,4.156057853908927058e+01,4.130702713455091413e+01,4.145042312088978775e+01,4.120017409630391825e+01
2.580000000000000000e+02,4.158178805700300984e+01,4.133393926758392212e+01,4.147783577148621248e+01,4.122943381370722449e+01
2.585000000000000000e+02,4.159941547087363745e+01,4.133694473973956462e+01,4.150427906225537100e+01,4.119684519274618850e+01
2.590000000000000000e+02,4.159458505988221333e+01,4.132073221594696832e+01,4.150198296646482277e+01,4.116448729699367703e+01
2.595000000000000000e+02,4.161069339206317608e+01,4.132800183724158671e+01,4.151741701385778782e+01,4.118688178138141609e+01
2.600000000000000000e+02,4.159300588711787583e+01,4.126775761832969636e+01,4.148664763829086866e+01,4.116482840612212613e+01
2.605000000000000000e+02,4.161567209412451973e+01,4.127061305823299620e+01,4.149586210087691995e+01,4.117647924524531788e+01
2.610000000000000000e+02,4.159914815677007027e+01,4.127677976702378260e+01,4.151752386934598604e+01,4.117652861408338794e+01
2.615000000000000000e+02,4.159832310016695800e+01,4.129229682308863403e+01,4.150548919596373310e+01,4.116162964075115838e+01
2.620000000000000000e+02,4.156109348413377091e+01,4.127760882844510348e+01,4.147516890036004611e+01,4.114639707606952612e+01
2.625000000000000000e+02,4.156418743466823429e+01,4.130510932760023479e+01,4.149513923718133412e+01,4.114410075781626119e+01
2.630000000000000000e+02,4.155353529303052795e+01,4.130721767371347397e+01,4.146628914199001770e+01,4.114753456287706967e+01
2.635000000000000000e+02,4.157004357333782707e+01,4.135202074083628077e+01,4.148391079071454612e+01,4.117847864176494710e+01
2.640000000000000000e+02,4.155590587163654703e+01,4.130098034890774272e+01,4.145170630355702457e+01,4.116080386100957611e+01
2.645000000000000000e+02,4.156562992539598156e+01,4.131538182251887292e+01,4.145509324186271272e+01,4.116474569842790743e+01
2.650000000000000000e+02,4.154863316617867497e+01,4.129875840304465839e+01,4.143125459828934254e+01,4.113576659943127112e+01
2.655000000000000000e+02,4.156123948091677534e+01,4.130857273665078822e+01,4.143652429554245487e+01,4.114568285542482329e+01
2.660000000000000000e+02,4.157569896501823337e+01,4.133166447314091840e+01,4.142547804282023804e+01,4.112761131276487703e+01
2.665000000000000000e+02,4.159134292467508232e+01,4.136418910356182721e+01,4.141823167604800204e+01,4.111895383519732405e+01
2.670000000000000000e+02,4.161530559216730296e+01,4.138764217795116451e+01,4.146649866007312113e+01,4.112204848428911674e+01
2.675000000000000000e+02,4.160194689853684480e+01,4.141273148651081470e+01,4.150053713846696724e+01,4.113476544545432034e+01
2.680000000000000000e+02,4.161075007215363541e+01,4.140279266078527343e+01,4.149957908238891235e+01,4.113354385423474469e+01
2.685000000000000000e+02,4.156421934204616520e+01,4.137873682759673244e+01,4.147295594995225798e+01,4.108918881930168965e+01
2.690000000000000000e+02,4.158282970103196163e+01,4.138379367902697226e+01,4.148644425441131034e+01,4.110698402908356286e+01
2.695000000000000000e+02,4.156612051711798017e+01,4.137885466476802776e+01,4.145376805076915616e+01,4.107979173428985575e+01
2.700000000000000000e+02,4.156048233996425267e+01,4.136580395058109616e+01,4.145900852618336785e+01,4.107209064829180534e+01
2.705000000000000000e+02,4.155748326922240210e+01,4.138480367271311877e+01,4.147824945246145489e+01,4.106328044238163244e+01
2.710000000000000000e+02,4.153222837970540837e+01,4.138510760831876922e+01,4.146047397604650087e+01,4.105212015732550412e+01
2.715000000000000000e+02,4.152284698998300883e+01,4.138666866644902598e+01,4.147526453801040702e+01,4.104034092394446986e+01
2.720000000000000000e+02,4.151049537397485523e+01,4.139935637370933108e+01,4.148007508367979312e+01,4.106142885129229825e+01
2.725000000000000000e+02,4.153060131913741770e+01,4.141473771690393590e+01,4.151363150999615215e+01,4.107683187035486583e+01
2.730000000000000000e+02,4.151809461654617195e+01,4.141233773557230080e+01,4.150630626272317159e+01,4.107318998974173496e+01
2.735000000000000000e+02,4.153131170227693048e+01,4.140240678486552639e+01,4.151533807642591967e+01,4.107888410458541983e+01
2.740000000000000000e+02,4.152700127223605620e+01,4.139604289046307173e+01,4.153913660864815682e+01,4.109309592416073542e+01
2.745000000000000000e+02,4.151372441655681200e+01,4.135485887862396481e+01,4.154793286264310836e+01,4.106386563180667792e+01
2.750000000000000000e+02,4.150850259059826186e+01,4.135955119461227980e+01,4.151486898125770608e+01,4.107100943504578794e+01
2.755000000000000000e+02,4.153243781632459530e+01,4.135951808535855179e+01,4.153299269843431318e+01,4.110874716622860348e+01
2.760000000000000000e+02,4.152052595460565243e+01,4.136790670171306772e+01,4.149096446248854164e+01,4.111751962204343869e+01
2.765000000000000000e+02,4.154148390618233577e+01,4.137275910845028193e+01,4.151819785706903332e+01,4.113137977848028726e+01
2.770000000000000000e+02,4.154770691474997335e+01,4.137604080181533561e+01,4.148636024661115584e+01,4.114243644852423643e+01
2.775000000000000000e+02,4.156454228622823166e+01,4.139630951176474838e+01,4.151663305598404463e+01,4.115200878393057593e+01
2.780000000000000000e+02,4.161240938470609763e+01,4.145196227765662655e+01,4.155661624464540438e+01,4.116096862541810708e+01
2.785000000000000000e+02,4.161447701722910608e+01,4.143513359194846402e+01,4.154148396409835442e+01,4.115606505691441441e+01
2.790000000000000000e+02,4.160239803672949677e+01,4.140748360966179575e+01,4.153970697150766966e+01,4.113294376769705707e+01
2.795000000000000000e+02,4.159708692721027035e+01,4.143301818400863823e+01,4.153438655787326184e+01,4.112354807021481662e+01
2.800000000000000000e+02,4.161146103320189127e+01,4.143825260954736223e+01,4.150496203987344757e+01,4.112023506684121799e+01
2.805000000000000000e+02,4.160217923885697644e+01,4.142969813341385077e+01,4.147970491352452882e+01,4.107530405363000625e+01
2.810000000000000000e+02,4.160192519103280517e+01,4.144026210970278612e+01,4.148168978520948258e+01,4.105316641366230357e+01
2.815000000000000000e+02,4.162167620509163157e+01,4.144956218843920936e+01,4.149900342106962370e+01,4.106936625229350568e+01
2.820000000000000000e+02,4.161808482786327801e+01,4.144709728849290542e+01,4.147639180996558395e+01,4.104839998637925902e+01
2.825000000000000000e+02,4.161940738070710921e+01,4.142005012669674358e+01,4.147991666856378856e+01,4.102048465999151716e+01
2.830000000000000000e+02,4.162554558502166913e+01,4.141164917661489397e+01,4.146568680872232449e+01,4.101165395582061990e+01
2.835000000000000000e+02,4.161303470956086414e+01,4.140299519832398545e+01,4.148458364574428714e+01,4.101289459439372109e+01
2.840000000000000000e+02,4.161108982748055496e+01,4.141430375692007004e+01,4.148310256509930127e+01,4.100547883316686182e+01
2.845000000000000000e+02,4.158749967327255348e+01,4.140538616341770961e+01,4.145954582948258604e+01,4.098010611868613751e+01
2.850000000000000000e+02,4.161364444184629008e+01,4.142043638721280274e+01,4.147477600158846656e+01,4.096555663436630823e+01
2.855000000000000000e+02,4.162073999935945778e+01,4.140634345536698646e+01,4.146233314392928548e+01,4.095403500620702175e+01
2.860000000000000000e+02,4.161253576732347170e+01,4.138369033112887507e+01,4.142403385873243593e+01,4.094905957837597299e+01
2.865000000000000000e+02,4.162365350643332818e+01,4.141159548349448727e+01,4.138944794931902038e+01,4.094102580502134714e+01
2.870000000000000000e+02,4.164970676915988435e+01,4.140673206356687786e+01,4.139723796839432168e+01,4.094431057742647084e+01
2.875000000000000000e+02,4.163397580354216387e+01,4.140449219530197666e+01,4.139476693482217229e+01,4.093721387851221749e+01
2.880000000000000000e+02,4.162255946534302353e+01,4.138271819068656043e+01,4.137402952983773474e+01,4.096099597718937702e+01
2.885000000000000000e+02,4.169263463845529571e+01,4.141443227036190677e+01,4.143497005750040785e+01,4.099546030418566289e+01
2.890000000000000000e+02,4.169857143924698306e+01,4.141709102409406995e+01,4.143806014991119469e+01,4.097134057831129894e+01
2.895000000000000000e+02,4.168860005480789965e+01,4.139464399569211395e+01,4.139877265935727735e+01,4.096117693651054736e+01
2.900000000000000000e+02,4.168640700745472571e+01,4.138190906570274308e+01,4.137584984422402101e+01,4.092847977974978591e+01
2.905000000000000000e+02,4.166383679291140396e+01,4.136311300694347182e+01,4.133928022502127675e+01,4.091369968057660600e+01
2.910000000000000000e+02,4.168150748051127863e+01,4.136637709873330948e+01,4.134323149605491210e+01,4.092426785005100953e+01
2.915000000000000000e+02,4.169671945870103968e+01,4.134178643515372897e+01,4.134689321806252593e+01,4.093841408103217105e+01
2.920000000000000000e+02,4.171541668182788953e+01,4.135558231064529622e+01,4.136690278526560860e+01,4.096975108505605334e+01
2.925000000000000000e+02,4.169521366387660066e+01,4.132089176695619415e+01,4.131703841768590735e+01,4.094319821308943119e+01
2.930000000000000000e+02,4.168004628520661470e+01,4.135868447763375855e+01,4.132438191494574653e+01,4.093065008811826289e+01
2.935000000000000000e+02,4.166686644295280217e+01,4.133319504844942571e+01,4.133621012118265980e+01,4.094572135196945339e+01
2.940000000000000000e+02,4.169331864818569500e+01,4.136968907547039720e+01,4.136274911808838084e+01,4.094764907180353930e+01
2.945000000000000000e+02,4.168218917793575429e+01,4.136250587001842405e+01,4.133886258493773624e+01,4.094448561110797868e+01
2.950000000000000000e+02,4.167654544682912388e+01,4.135357155662272532e+01,4.132408536947860256e+01,4.094980648304948545e+01
2.955000000000000000e+02,4.166322509773751648e+01,4.135386856373413877e+01,4.130602473743311975e+01,4.095881036244840345e+01
2.960000000000000000e+02,4.167501323908187061e+01,4.138321230547368401e+01,4.131569374435147779e+01,4.096300258533706540e+01
2.965000000000000000e+02,4.166446040061935463e+01,4.138081126155461220e+01,4.129864303922992264e+01,4.093953201383967411e+01
2.970000000000000000e+02,4.168338175769714127e+01,4.138814244356915140e+01,4.128888074639652217e+01,4.094537300493723819e+01
2.975000000000000000e+02,4.161224049926743618e+01,4.132732698334675803e+01,4.127552421491891010e+01,4.089067612661797568e+01
2.980000000000000000e+02,4.161031150139299228e+01,4.132941208316041326e+01,4.127632955083766575e+01,4.088528368753593156e+01
2.985000000000000000e+02,4.160084217407891316e+01,4.132303441755464490e+01,4.128911880435673964e+01,4.088610434139523164e+01
2.990000000000000000e+02,4.163766749892847940e+01,4.135152111737569669e+01,4.131828381644175607e+01,4.089175068470495944e+01
2.995000000000000000e+02,4.160217733778886640e+01,4.134217492821682072e+01,4.132097082680419931e+01,4.087517888416851264e+01
3.000000000000000000e+02,4.155666015679007330e+01,4.131301568191459239e+01,4.131223564345674504e+01,4.084988588540359444e+01


==> uai2021 (copy)/results/Task_distance_miniImageNet_64.csv <==
# slope = [-0.00050119], intercept = 0.9101944200456439,,
x,accuracy,xtest,ymean,ystd
1.012656636193847703e+03,3.052631616592407227e-01,8.605263973266601170e+02,4.789081007018278768e-01,1.270644012299630976e-01
1.133880356213378946e+03,3.157895088195800670e-01,8.638532813413677331e+02,4.772407032041514063e-01,1.273473943589310542e-01
1.015501772338867227e+03,4.315789639949798584e-01,8.671801653560753493e+02,4.755733057064749358e-01,1.276308483482799794e-01
1.043493046472167862e+03,3.684210777282714844e-01,8.705070493707829655e+02,4.739059082087984653e-01,1.279147601342654483e-01
9.919398748046875198e+02,4.315789639949798584e-01,8.738339333854905817e+02,4.722385107111219948e-01,1.281991266753567671e-01
8.605263973266601170e+02,3.578947484493255615e-01,8.771608174001981979e+02,4.705711132134455243e-01,1.284839449520995824e-01
9.885776442138671882e+02,3.368421196937561035e-01,8.804877014149058141e+02,4.689037157157690539e-01,1.287692119669784641e-01
9.360900014282226493e+02,5.789473652839660645e-01,8.838145854296135440e+02,4.672363182180924723e-01,1.290549247442792646e-01
9.364822344604492628e+02,2.842105329036712646e-01,8.871414694443211602e+02,4.655689207204160018e-01,1.293410803299517020e-01
1.045349902258300745e+03,3.473684489727020264e-01,8.904683534590287763e+02,4.639015232227395313e-01,1.296276757914718303e-01
1.150030610876464834e+03,2.947368621826171875e-01,8.937952374737363925e+02,4.622341257250630608e-01,1.299147082177046497e-01
9.475906813232421655e+02,5.894737243652343750e-01,8.971221214884440087e+02,4.605667282273865903e-01,1.302021747187665779e-01
9.340921708618163848e+02,3.052631616592407227e-01,9.004490055031516249e+02,4.588993307297101198e-01,1.304900724258883371e-01
9.449288840698242211e+02,5.052632093429565430e-01,9.037758895178592411e+02,4.572319332320336494e-01,1.307783984912777031e-01
1.004059569177246090e+03,2.842105329036712646e-01,9.071027735325668573e+02,4.555645357343571789e-01,1.310671500879826146e-01
9.697323202758789193e+02,4.105263352394104004e-01,9.104296575472744735e+02,4.538971382366807084e-01,1.313563244097541438e-01
9.788750320434570540e+02,4.210526347160339355e-01,9.137565415619820897e+02,4.522297407390042379e-01,1.316459186709100504e-01
1.022180156860351531e+03,4.315789639949798584e-01,9.170834255766897058e+02,4.505623432413277119e-01,1.319359301061982792e-01
9.543009094726562580e+02,4.526315927505493164e-01,9.204103095913973220e+02,4.488949457436512414e-01,1.322263559706607638e-01
9.382482590454101228e+02,4.421052932739257812e-01,9.237371936061049382e+02,4.472275482459747709e-01,1.325171935394975076e-01
9.436405935302734633e+02,5.473684668540954590e-01,9.270640776208125544e+02,4.455601507482983004e-01,1.328084401079308863e-01
1.015839507934570292e+03,4.000000059604644775e-01,9.303909616355201706e+02,4.438927532506218299e-01,1.331000929910703401e-01
9.488392760375976422e+02,3.894737064838409424e-01,9.337178456502279005e+02,4.422253557529453039e-01,1.333921495237772870e-01
9.700833916748047159e+02,4.526315927505493164e-01,9.370447296649355167e+02,4.405579582552688334e-01,1.336846070605304804e-01
9.497693394775390061e+02,2.947368621826171875e-01,9.403716136796431329e+02,4.388905607575923629e-01,1.339774629752914226e-01
1.189887914782714915e+03,3.578947484493255615e-01,9.436984976943507490e+02,4.372231632599158924e-01,1.342707146613706659e-01
9.284548030395508249e+02,5.368421077728271484e-01,9.470253817090583652e+02,4.355557657622394219e-01,1.345643595312939478e-01
1.016035864990234359e+03,5.157895088195800781e-01,9.503522657237659814e+02,4.338883682645629514e-01,1.348583950166690471e-01
8.920407625488280701e+02,3.894737064838409424e-01,9.536791497384735976e+02,4.322209707668864254e-01,1.351528185680528904e-01
1.014152703332519536e+03,4.947368502616882324e-01,9.570060337531812138e+02,4.305535732692099549e-01,1.354476276548193803e-01
9.283783927368164086e+02,4.526315927505493164e-01,9.603329177678888300e+02,4.288861757715334844e-01,1.357428197650271395e-01
1.025797976708984379e+03,4.000000059604644775e-01,9.636598017825964462e+02,4.272187782738570139e-01,1.360383924052881721e-01
1.103122953758545009e+03,1.368421167135238647e-01,9.669866857973040624e+02,4.255513807761805434e-01,1.363343431006369122e-01
1.062645292382812613e+03,3.368421196937561035e-01,9.703135698120116786e+02,4.238839832785040729e-01,1.366306693943994399e-01
1.032140898522949328e+03,3.263157904148101807e-01,9.736404538267192947e+02,4.222165857808276024e-01,1.369273688480635853e-01
1.089651531103515708e+03,5.157895088195800781e-01,9.769673378414270246e+02,4.205491882831510764e-01,1.372244390411493653e-01
1.003579500634765623e+03,4.842105507850646973e-01,9.802942218561345271e+02,4.188817907854746614e-01,1.375218775710797814e-01
1.067779972399902363e+03,4.210526347160339355e-01,9.836211058708422570e+02,4.172143932877981354e-01,1.378196820530525057e-01
8.933599339843749476e+02,3.578947484493255615e-01,9.869479898855498732e+02,4.155469957901216649e-01,1.381178501199117059e-01
1.026006701245117256e+03,3.894737064838409424e-01,9.902748739002574894e+02,4.138795982924451389e-01,1.384163794220206467e-01
1.071021767541504005e+03,3.052631616592407227e-01,9.936017579149651056e+02,4.122122007947686684e-01,1.387152676271349028e-01
9.793727802612304458e+02,5.052632093429565430e-01,9.969286419296727217e+02,4.105448032970921979e-01,1.390145124202757931e-01
9.035108758422851452e+02,4.315789639949798584e-01,1.000255525944380338e+03,4.088774057994157829e-01,1.393141115036048705e-01
8.701530063110351421e+02,6.421052813529968262e-01,1.003582409959087954e+03,4.072100083017392569e-01,1.396140625962985493e-01
9.271147044067382694e+02,3.684210777282714844e-01,1.006909293973795570e+03,4.055426108040628419e-01,1.399143634344235942e-01
9.327334766235351253e+02,5.894737243652343750e-01,1.010236177988503186e+03,4.038752133063863159e-01,1.402150117708130805e-01
9.802908009277343808e+02,4.210526347160339355e-01,1.013563062003210803e+03,4.022078158087097899e-01,1.405160053749430482e-01
9.789327305053710688e+02,5.263158082962036133e-01,1.016889946017918419e+03,4.005404183110333749e-01,1.408173420328095449e-01
1.021112808984374965e+03,4.421052932739257812e-01,1.020216830032626149e+03,3.988730208133568489e-01,1.411190195468066955e-01
1.045259336572265738e+03,4.000000059604644775e-01,1.023543714047333651e+03,3.972056233156804339e-01,1.414210357356048275e-01
9.178867975952148299e+02,4.631579220294952393e-01,1.026870598062041381e+03,3.955382258180039079e-01,1.417233884340298733e-01
1.025381696691894604e+03,3.894737064838409424e-01,1.030197482076748884e+03,3.938708283203274929e-01,1.420260754929428271e-01
9.613861618652343850e+02,4.421052932739257812e-01,1.033524366091456614e+03,3.922034308226509669e-01,1.423290947791201189e-01
8.878256433471680111e+02,4.421052932739257812e-01,1.036851250106164116e+03,3.905360333249745519e-01,1.426324441751346261e-01
9.488424012084960850e+02,4.631579220294952393e-01,1.040178134120871846e+03,3.888686358272980259e-01,1.429361215792373796e-01
1.033396027087402445e+03,3.473684489727020264e-01,1.043505018135579348e+03,3.872012383296216109e-01,1.432401249052395742e-01
9.824116800781249594e+02,4.736842215061187744e-01,1.046831902150287078e+03,3.855338408319449739e-01,1.435444520823958292e-01
1.064167933740234275e+03,2.315789610147476196e-01,1.050158786164994581e+03,3.838664433342685589e-01,1.438491010552874483e-01
9.541073739746093452e+02,4.421052932739257812e-01,1.053485670179702311e+03,3.821990458365920329e-01,1.441540697837069840e-01
9.797146533081054258e+02,4.736842215061187744e-01,1.056812554194410041e+03,3.805316483389155069e-01,1.444593562425428301e-01
9.054955321777343897e+02,3.368421196937561035e-01,1.060139438209117543e+03,3.788642508412390919e-01,1.447649584216650631e-01
1.168251432226562429e+03,1.894736886024475098e-01,1.063466322223825273e+03,3.771968533435625659e-01,1.450708743258116162e-01
1.118738961633300733e+03,4.631579220294952393e-01,1.066793206238532775e+03,3.755294558458861509e-01,1.453771019744750093e-01
1.121607210559081977e+03,2.736842334270477295e-01,1.070120090253240505e+03,3.738620583482096249e-01,1.456836394017903547e-01
1.016663222949218721e+03,4.315789639949798584e-01,1.073446974267948008e+03,3.721946608505332099e-01,1.459904846564231695e-01
9.260703648193359641e+02,3.789473772048950195e-01,1.076773858282655738e+03,3.705272633528566839e-01,1.462976358014587419e-01
1.060933281262206947e+03,3.263157904148101807e-01,1.080100742297363240e+03,3.688598658551802689e-01,1.466050909142914971e-01
1.181092129486083877e+03,3.736842215061187966e-01,1.083427626312070970e+03,3.671924683575037429e-01,1.469128480865154740e-01
1.018074863061523388e+03,3.684210777282714844e-01,1.086754510326778473e+03,3.655250708598273279e-01,1.472209054238152459e-01
8.997401414916992053e+02,3.052631616592407227e-01,1.090081394341486202e+03,3.638576733621508019e-01,1.475292610458576736e-01
9.168904505249023487e+02,5.368421077728271484e-01,1.093408278356193932e+03,3.621902758644742759e-01,1.478379130861842417e-01
9.382030100341796697e+02,4.210526347160339355e-01,1.096735162370901435e+03,3.605228783667978609e-01,1.481468596921041436e-01
9.910297490966796659e+02,3.473684489727020264e-01,1.100062046385608937e+03,3.588554808691214459e-01,1.484560990245880618e-01
1.128752634643554757e+03,4.631579220294952393e-01,1.103388930400316667e+03,3.571880833714449199e-01,1.487656292581626405e-01
1.038238450659179762e+03,4.736842215061187744e-01,1.106715814415024397e+03,3.555206858737683939e-01,1.490754485808054586e-01
9.490472568603515811e+02,3.578947484493255615e-01,1.110042698429731900e+03,3.538532883760919789e-01,1.493855551938410298e-01
1.010723641137695267e+03,3.684210777282714844e-01,1.113369582444439629e+03,3.521858908784154529e-01,1.496959473118373019e-01
8.874938284545897886e+02,5.368421077728271484e-01,1.116696466459147132e+03,3.505184933807389269e-01,1.500066231625027113e-01
9.790332889526366671e+02,3.578947484493255615e-01,1.120023350473854862e+03,3.488510958830624009e-01,1.503175809865842094e-01
9.927513599365233858e+02,5.368421077728271484e-01,1.123350234488562364e+03,3.471836983853859859e-01,1.506288190377657321e-01
9.744485178466796924e+02,5.052632093429565430e-01,1.126677118503270094e+03,3.455163008877094599e-01,1.509403355825677251e-01
1.105058684545898359e+03,3.578947484493255615e-01,1.130004002517977597e+03,3.438489033900330449e-01,1.512521289002465574e-01
9.722669905395507612e+02,3.789473772048950195e-01,1.133330886532685327e+03,3.421815058923565189e-01,1.515641972826958228e-01
1.024932418786621156e+03,4.315789639949798584e-01,1.136657770547392829e+03,3.405141083946801039e-01,1.518765390343470856e-01
1.001279285961914070e+03,3.263157904148101807e-01,1.139984654562100559e+03,3.388467108970035779e-01,1.521891524720722644e-01
9.417106555786132276e+02,4.315789639949798584e-01,1.143311538576808289e+03,3.371793133993270519e-01,1.525020359250860713e-01
9.941162266357422368e+02,4.421052932739257812e-01,1.146638422591515791e+03,3.355119159016506369e-01,1.528151877348495058e-01
9.474891065795898157e+02,3.684210777282714844e-01,1.149965306606223294e+03,3.338445184039742220e-01,1.531286062549739591e-01
9.618648736816405744e+02,4.000000059604644775e-01,1.153292190620931024e+03,3.321771209062976959e-01,1.534422898511257072e-01
8.965841595092773559e+02,5.789473652839660645e-01,1.156619074635638754e+03,3.305097234086211699e-01,1.537562369009315699e-01
9.600929513793945489e+02,4.105263352394104004e-01,1.159945958650346256e+03,3.288423259109447550e-01,1.540704457938847638e-01
1.026027121057128852e+03,3.894737064838409424e-01,1.163272842665053986e+03,3.271749284132682289e-01,1.543849149312518376e-01
9.897432355102539532e+02,4.315789639949798584e-01,1.166599726679761488e+03,3.255075309155918140e-01,1.546996427259798856e-01
9.432019494140624829e+02,4.842105507850646973e-01,1.169926610694469218e+03,3.238401334179152879e-01,1.550146276026048431e-01
1.009244453039550763e+03,4.000000059604644775e-01,1.173253494709176721e+03,3.221727359202388730e-01,1.553298679971600871e-01
1.111604249365234409e+03,4.842105507850646973e-01,1.176580378723884451e+03,3.205053384225623470e-01,1.556453623570859812e-01
1.134851237316894640e+03,4.736842215061187744e-01,1.179907262738592181e+03,3.188379409248858209e-01,1.559611091411396699e-01
1.001581947448730489e+03,3.263157904148101807e-01,1.183234146753299683e+03,3.171705434272094060e-01,1.562771068193062329e-01
9.829101417114258084e+02,4.631579220294952393e-01,1.186561030768007186e+03,3.155031459295329910e-01,1.565933538727097563e-01
1.188856155395508267e+03,1.789473742246627808e-01,1.189887914782714915e+03,3.138357484318563539e-01,1.569098487935255137e-01


==> uai2021 (copy)/results/Task_distance_omniglot.csv <==
# slope = [-0.00085341], intercept = 0.8767791886648062,,
x,accuracy,xtest,ymean,ystd
1.367992604140758601e+02,8.105263710021972656e-01,8.121695008068084576e+01,8.074678168491832286e-01,1.089018704953463867e-01
1.212206515791416166e+02,8.000000119209289551e-01,8.293615972161630623e+01,8.060006258436910320e-01,1.089971172720792247e-01
1.192962944857597307e+02,7.684211134910583496e-01,8.465536936255175249e+01,8.045334348381988354e-01,1.090942733394621306e-01
1.287528790818214475e+02,7.473684549331665039e-01,8.637457900348721296e+01,8.030662438327067498e-01,1.091933336010530442e-01
9.724720229902267477e+01,6.526315808296203613e-01,8.809378864442265922e+01,8.015990528272145532e-01,1.092942928791807017e-01
1.056779435917854357e+02,6.000000238418579102e-01,8.981299828535811969e+01,8.001318618217223566e-01,1.093971459162125237e-01
1.224956307215690572e+02,5.684210658073425293e-01,9.153220792629358016e+01,7.986646708162301600e-01,1.095018873758336342e-01
1.363102689064025981e+02,6.105263233184814453e-01,9.325141756722902642e+01,7.971974798107380744e-01,1.096085118443367035e-01
1.046671609145164439e+02,7.473684549331665039e-01,9.497062720816448689e+01,7.957302888052458778e-01,1.097170138319218946e-01
1.004506660292625497e+02,6.947368979454040527e-01,9.668983684909993315e+01,7.942630977997537922e-01,1.098273877740059551e-01
9.927149578580856826e+01,6.421052813529968262e-01,9.840904649003539362e+01,7.927959067942615956e-01,1.099396280325402042e-01
9.451157410898208866e+01,6.526315808296203613e-01,1.001282561309708399e+02,7.913287157887693990e-01,1.100537288973364031e-01
1.430602245554447052e+02,7.157894968986511230e-01,1.018474657719063003e+02,7.898615247832772024e-01,1.101696845874001185e-01
8.714818617506027465e+01,7.473684549331665039e-01,1.035666754128417608e+02,7.883943337777851168e-01,1.102874892522707206e-01
2.211660924846649152e+02,6.421052813529968262e-01,1.052858850537772071e+02,7.869271427722929202e-01,1.104071369733674590e-01
1.123496266135215791e+02,6.421052813529968262e-01,1.070050946947126675e+02,7.854599517668007236e-01,1.105286217653409925e-01
2.347809618425368683e+02,4.947368502616882324e-01,1.087243043356481138e+02,7.839927607613086380e-01,1.106519375774296515e-01
1.013808729619026252e+02,7.789474129676818848e-01,1.104435139765835743e+02,7.825255697558164414e-01,1.107770782948199056e-01
8.909524518699646478e+01,8.947368860244750977e-01,1.121627236175190205e+02,7.810583787503242448e-01,1.109040377400102584e-01
9.485489796104431548e+01,8.315789699554443359e-01,1.138819332584544810e+02,7.795911877448320482e-01,1.110328096741781817e-01
1.675678645638465980e+02,8.578948020935058816e-01,1.156011428993899415e+02,7.781239967393399626e-01,1.111633877985491459e-01
2.045549293474674357e+02,8.842105865478515625e-01,1.173203525403253877e+02,7.766568057338477660e-01,1.112957657557674812e-01
9.945017159609794533e+01,9.473684430122375488e-01,1.190395621812608340e+02,7.751896147283555694e-01,1.114299371312682529e-01
1.543849919756889335e+02,7.684211134910583496e-01,1.207587718221963087e+02,7.737224237228634838e-01,1.115658954546496773e-01
1.834712226364612491e+02,6.315789818763732910e-01,1.224779814631317549e+02,7.722552327173712872e-01,1.117036342010453015e-01
9.912362805147171230e+01,9.157894849777221680e-01,1.241971911040672012e+02,7.707880417118790906e-01,1.118431467924957123e-01
1.520539089800834631e+02,8.315789699554443359e-01,1.259164007450026617e+02,7.693208507063868939e-01,1.119844265993189120e-01
2.200721383004188567e+02,7.473684549331665039e-01,1.276356103859381221e+02,7.678536597008948084e-01,1.121274669414788761e-01
2.012618468744993265e+02,7.263157963752746582e-01,1.293548200268735684e+02,7.663864686954026118e-01,1.122722610899518775e-01
1.216512664028167734e+02,7.789474129676818848e-01,1.310740296678090431e+02,7.649192776899104151e-01,1.124188022680899235e-01
1.068564222447395338e+02,7.473684549331665039e-01,1.327932393087444893e+02,7.634520866844183296e-01,1.125670836529807650e-01
1.227898184848308603e+02,7.473684549331665039e-01,1.345124489496799356e+02,7.619848956789261329e-01,1.127170983768041035e-01
9.770631217226981846e+01,7.789474129676818848e-01,1.362316585906153819e+02,7.605177046734339363e-01,1.128688395281832596e-01
1.341669168132305003e+02,6.526315808296203613e-01,1.379508682315508281e+02,7.590505136679418507e-01,1.130223001535322347e-01
1.174663744549751243e+02,8.421052694320678711e-01,1.396700778724863028e+02,7.575833226624496541e-01,1.131774732583970128e-01
1.556657209447383821e+02,6.210526823997497559e-01,1.413892875134217491e+02,7.561161316569574575e-01,1.133343518087914226e-01
9.007434758291245203e+01,8.315789699554443359e-01,1.431084971543572237e+02,7.546489406514652609e-01,1.134929287325264352e-01
1.155200969361782057e+02,8.000000119209289551e-01,1.448277067952926700e+02,7.531817496459731753e-01,1.136531969205329534e-01
1.245973533002853344e+02,7.368421554565429688e-01,1.465469164362281163e+02,7.517145586404809787e-01,1.138151492281772037e-01
1.298228664918422623e+02,8.631579279899597168e-01,1.482661260771635625e+02,7.502473676349887821e-01,1.139787784765688150e-01
2.055442168681144608e+02,6.526315808296203613e-01,1.499853357180990088e+02,7.487801766294966965e-01,1.141440774538606540e-01
1.331295220218658528e+02,8.105263710021972656e-01,1.517045453590344835e+02,7.473129856240044999e-01,1.143110389165404445e-01
1.152315995131492627e+02,8.210526704788208008e-01,1.534237549999699297e+02,7.458457946185123033e-01,1.144796555907135749e-01
1.089071303774833694e+02,7.263157963752746582e-01,1.551429646409054044e+02,7.443786036130202177e-01,1.146499201733767737e-01
1.232901709136724406e+02,8.526316285133361816e-01,1.568621742818408507e+02,7.429114126075280211e-01,1.148218253336822231e-01
9.804807909345626626e+01,8.000000119209289551e-01,1.585813839227762969e+02,7.414442216020358245e-01,1.149953637141918894e-01
1.263046091135501854e+02,9.263158440589904785e-01,1.603005935637117432e+02,7.399770305965436279e-01,1.151705279321217079e-01
1.189089807437896695e+02,8.631579279899597168e-01,1.620198032046471894e+02,7.385098395910515423e-01,1.153473105805751381e-01
9.268200843272208544e+01,8.526316285133361816e-01,1.637390128455826641e+02,7.370426485855593457e-01,1.155257042297660741e-01
1.147254814301967656e+02,7.789474129676818848e-01,1.654582224865181104e+02,7.355754575800672601e-01,1.157057014282304730e-01
1.295030934619426830e+02,7.578947544097900391e-01,1.671774321274535851e+02,7.341082665745750635e-01,1.158872947040266721e-01
1.452819647670745837e+02,8.421052694320678711e-01,1.688966417683890313e+02,7.326410755690828669e-01,1.160704765659240911e-01
8.121695008068084576e+01,7.263157963752746582e-01,1.706158514093244776e+02,7.311738845635906703e-01,1.162552395045798881e-01
1.326098879268646158e+02,8.105263710021972656e-01,1.723350610502599238e+02,7.297066935580985847e-01,1.164415759937034722e-01
1.490787832653999203e+02,8.210526704788208008e-01,1.740542706911953701e+02,7.282395025526063881e-01,1.166294784912086657e-01
1.645941182136535588e+02,7.789474129676818848e-01,1.757734803321308448e+02,7.267723115471141915e-01,1.168189394403530840e-01
1.485204051271438459e+02,5.789473652839660645e-01,1.774926899730662910e+02,7.253051205416221059e-01,1.170099512708647621e-01
1.201066755967140267e+02,8.526316285133361816e-01,1.792118996140017657e+02,7.238379295361299093e-01,1.172025064000557504e-01
1.458141957047462540e+02,7.368421554565429688e-01,1.809311092549372120e+02,7.223707385306377127e-01,1.173965972339222341e-01
1.591295621762275800e+02,5.578947663307189941e-01,1.826503188958726582e+02,7.209035475251455161e-01,1.175922161682315809e-01
1.979078515291213876e+02,4.947368502616882324e-01,1.843695285368081045e+02,7.194363565196534305e-01,1.177893555895953570e-01
1.326680643795967001e+02,6.631579399108886719e-01,1.860887381777435508e+02,7.179691655141612339e-01,1.179880078765289803e-01
1.745005838848590827e+02,6.421052813529968262e-01,1.878079478186790254e+02,7.165019745086690373e-01,1.181881654004972165e-01
1.535469688782691833e+02,5.263158082962036133e-01,1.895271574596144717e+02,7.150347835031769517e-01,1.183898205269456466e-01
1.690952271785259313e+02,4.736842215061187744e-01,1.912463671005499464e+02,7.135675924976847551e-01,1.185929656163181023e-01
9.945783129391669775e+01,8.947368860244750977e-01,1.929655767414853926e+02,7.121004014921925585e-01,1.187975930250596557e-01
1.156992455708980572e+02,7.684211134910583496e-01,1.946847863824208389e+02,7.106332104867003618e-01,1.190036951066053700e-01
1.043267135149955749e+02,9.684211015701293945e-01,1.964039960233562851e+02,7.091660194812082763e-01,1.192112642123544092e-01
8.812595930576324577e+01,8.842105865478515625e-01,1.981232056642917314e+02,7.076988284757160796e-01,1.194202926926297009e-01
1.210017498933315210e+02,9.684211015701293945e-01,1.998424153052272061e+02,7.062316374702238830e-01,1.196307728976228474e-01
1.806323538962125781e+02,8.000000119209289551e-01,2.015616249461626523e+02,7.047644464647317974e-01,1.198426971783244227e-01
1.659911247111320449e+02,7.894737124443054199e-01,2.032808345870981270e+02,7.032972554592396008e-01,1.200560578874394907e-01
1.437212045578956463e+02,7.789474129676818848e-01,2.050000442280335733e+02,7.018300644537474042e-01,1.202708473802881484e-01
1.953828974042415609e+02,8.368421435356140359e-01,2.067192538689690195e+02,7.003628734482552076e-01,1.204870580156914561e-01
1.369016519592761938e+02,7.263157963752746582e-01,2.084384635099044658e+02,6.988956824427631220e-01,1.207046821568423106e-01
1.027139401069641167e+02,8.105263710021972656e-01,2.101576731508399405e+02,6.974284914372709254e-01,1.209237121721614405e-01
1.410231598131179851e+02,8.947368860244750977e-01,2.118768827917753867e+02,6.959613004317788398e-01,1.211441404361385393e-01
1.117232504375457722e+02,7.473684549331665039e-01,2.135960924327108330e+02,6.944941094262866432e-01,1.213659593301583961e-01
1.194171386093616434e+02,8.736842274665832520e-01,2.153153020736463077e+02,6.930269184207944466e-01,1.215891612433121355e-01
1.073459645288944273e+02,8.315789699554443359e-01,2.170345117145817539e+02,6.915597274153022500e-01,1.218137385731935529e-01
2.174631530412196980e+02,8.000000119209289551e-01,2.187537213555172002e+02,6.900925364098100534e-01,1.220396837266805867e-01
2.514187045332908497e+02,7.789474010467529741e-01,2.204729309964526465e+02,6.886253454043179678e-01,1.222669891207017329e-01
2.265510874554634029e+02,8.210526704788208008e-01,2.221921406373881211e+02,6.871581543988257712e-01,1.224956471829879434e-01
2.222852937616586644e+02,7.578947544097900391e-01,2.239113502783235674e+02,6.856909633933336856e-01,1.227256503528093706e-01
1.839215982189655278e+02,7.368421554565429688e-01,2.256305599192590137e+02,6.842237723878414890e-01,1.229569910816976225e-01
1.832380153303623160e+02,7.473684549331665039e-01,2.273497695601944883e+02,6.827565813823492924e-01,1.231896618341531552e-01
1.697310651033401427e+02,8.000000119209289551e-01,2.290689792011299346e+02,6.812893903768570958e-01,1.234236550883380801e-01
2.144085507107257911e+02,4.631579220294952393e-01,2.307881888420653809e+02,6.798221993713650102e-01,1.236589633367544128e-01
1.531922335564613320e+02,6.315789818763732910e-01,2.325073984830008271e+02,6.783550083658728136e-01,1.238955790869076395e-01
1.368910527355194233e+02,9.368421435356140137e-01,2.342266081239363018e+02,6.768878173603806170e-01,1.241334948619561701e-01
1.352875230932235695e+02,7.894737124443054199e-01,2.359458177648717481e+02,6.754206263548885314e-01,1.243727032013459965e-01
1.117342919145107203e+02,8.631579279899597168e-01,2.376650274058071943e+02,6.739534353493963348e-01,1.246131966614314746e-01
1.115104848934173560e+02,7.052631974220275879e-01,2.393842370467426690e+02,6.724862443439041382e-01,1.248549678160816440e-01
1.257483536166667903e+02,7.368421554565429688e-01,2.411034466876781153e+02,6.710190533384119416e-01,1.250980092572726021e-01
1.072427208512306152e+02,7.368421554565429688e-01,2.428226563286135615e+02,6.695518623329198560e-01,1.253423135956658052e-01
1.029125061749935099e+02,9.157894849777221680e-01,2.445418659695490078e+02,6.680846713274276594e-01,1.255878734611725889e-01
1.206868613132476753e+02,6.631579399108886719e-01,2.462610756104844825e+02,6.666174803219354628e-01,1.258346815035046307e-01
1.293865104275703288e+02,8.947368860244750977e-01,2.479802852514199287e+02,6.651502893164433772e-01,1.260827303927112009e-01
1.654968700232982712e+02,8.421052694320678711e-01,2.496994948923553750e+02,6.636830983109511806e-01,1.263320128197023551e-01
1.401257488950550680e+02,5.789473652839660645e-01,2.514187045332908497e+02,6.622159073054589840e-01,1.265825214967590817e-01


==> uai2021 (copy)/results/Transduction_curves.csv <==
x,PTM,Random,Task2Vec,Worst case
0.000000000000000000e+00,2.606842348575592183e+01,2.560526559352874898e+01,2.645789513587951802e+01,2.584737071990966939e+01
5.000000000000000000e-01,2.581323884255958490e+01,2.559994934086847707e+01,2.611765045011886244e+01,2.569851263508652295e+01
1.000000000000000000e+00,2.561363276885554896e+01,2.589888763346326428e+01,2.595771298054983234e+01,2.565605971623465820e+01
1.500000000000000000e+00,2.558707001368575362e+01,2.599680169498018145e+01,2.606216665134358479e+01,2.593585348824757020e+01
2.000000000000000000e+00,2.644760644417910100e+01,2.644775432862262221e+01,2.638338018839267463e+01,2.651343405402058195e+01
2.500000000000000000e+00,2.687172474198461458e+01,2.687184671761107069e+01,2.666015183084594753e+01,2.707539719099919040e+01
3.000000000000000000e+00,2.727032778912685274e+01,2.702777621660080953e+01,2.701421362756713052e+01,2.726271616853860991e+01
3.500000000000000000e+00,2.768481365494741553e+01,2.739859085187088539e+01,2.721051014429782455e+01,2.746661933450535642e+01
4.000000000000000000e+00,2.784999444136490254e+01,2.752855694811948339e+01,2.717315612359960397e+01,2.740098818109786905e+01
4.500000000000000000e+00,2.814318060538204591e+01,2.806289343707494410e+01,2.749660979486176515e+01,2.769838140353227374e+01
5.000000000000000000e+00,2.826456978040624080e+01,2.822720497835901199e+01,2.763429461482251881e+01,2.790350385572902425e+01
5.500000000000000000e+00,2.869324950370861416e+01,2.863197469526095063e+01,2.799733360448139763e+01,2.819752742289072245e+01
6.000000000000000000e+00,2.889982349731198852e+01,2.890309914153660387e+01,2.844281162387987649e+01,2.845340561711314820e+01
6.500000000000000000e+00,2.902973022859442054e+01,2.886268367170455562e+01,2.863545632820131104e+01,2.860844443121395031e+01
7.000000000000000000e+00,2.943130618820186228e+01,2.915705155615722788e+01,2.900760406153720083e+01,2.894803137550162120e+01
7.500000000000000000e+00,2.962835937573883527e+01,2.929850403560230987e+01,2.927268644291311261e+01,2.919074995856160726e+01
8.000000000000000000e+00,2.985853311445792713e+01,2.956803149126362129e+01,2.952298661816501024e+01,2.952490772702719113e+01
8.500000000000000000e+00,3.015750239971264435e+01,2.981216893464428708e+01,2.982394244440926911e+01,2.986648042562649863e+01
9.000000000000000000e+00,3.026749016969942474e+01,2.994778608691639477e+01,2.990136273059743743e+01,2.997161197119254084e+01
9.500000000000000000e+00,3.051772648003692723e+01,3.023752664379293975e+01,3.017679569457611422e+01,3.025548541105895239e+01
1.000000000000000000e+01,3.073834351191219838e+01,3.041346150087294120e+01,3.036415930735077495e+01,3.053694028475098676e+01
1.050000000000000000e+01,3.087173486618591767e+01,3.063125818469130834e+01,3.048379095085356738e+01,3.067040982783673186e+01
1.100000000000000000e+01,3.102450080626874040e+01,3.077883825942743812e+01,3.064780372759431515e+01,3.072978110835779120e+01
1.150000000000000000e+01,3.125363099218597895e+01,3.103609811313153344e+01,3.084613260462105799e+01,3.099507396758654210e+01
1.200000000000000000e+01,3.143594982823154282e+01,3.122938862788467418e+01,3.092264671376575791e+01,3.119998994961418504e+01
1.250000000000000000e+01,3.156737777207429829e+01,3.141575236545931560e+01,3.107353186223878438e+01,3.137697277938316631e+01
1.300000000000000000e+01,3.176396690864649841e+01,3.150037877660939500e+01,3.122300934823083551e+01,3.150600664659447858e+01
1.350000000000000000e+01,3.200368243246363420e+01,3.167432827209610835e+01,3.137861193656264547e+01,3.166020361746757672e+01
1.400000000000000000e+01,3.220127798356028137e+01,3.191147084180645521e+01,3.152653291437612637e+01,3.182960949053710920e+01
1.450000000000000000e+01,3.239830847088108357e+01,3.212773823047696453e+01,3.167451209430943138e+01,3.200918163244364223e+01
1.500000000000000000e+01,3.252526009102858495e+01,3.222017883747566458e+01,3.171676951107328080e+01,3.213204738099647528e+01
1.550000000000000000e+01,3.272096636412534565e+01,3.235795263441316649e+01,3.185667642275535982e+01,3.227352327143015032e+01
1.600000000000000000e+01,3.283605558366667054e+01,3.249445214156217787e+01,3.197094684466970804e+01,3.248444806226240189e+01
1.650000000000000000e+01,3.299794498760189754e+01,3.271203944268479091e+01,3.216257463214092382e+01,3.267532051884921174e+01
1.700000000000000000e+01,3.316144688981833610e+01,3.293956439073919995e+01,3.234449928865738855e+01,3.285279698315945041e+01
1.750000000000000000e+01,3.331794538428992780e+01,3.307165243448420711e+01,3.245969400523522808e+01,3.298457665162400332e+01
1.800000000000000000e+01,3.346402599475607076e+01,3.322469030559687297e+01,3.265437557736667173e+01,3.311292977104203317e+01
1.850000000000000000e+01,3.362014363594217059e+01,3.340506007842289193e+01,3.284660093198949937e+01,3.326957929902228983e+01
1.900000000000000000e+01,3.375050017175429673e+01,3.352168260989368775e+01,3.297096707302173257e+01,3.338576581932852605e+01
1.950000000000000000e+01,3.393896096992151001e+01,3.369864952442801354e+01,3.314995380154262961e+01,3.351636302924539734e+01
2.000000000000000000e+01,3.407476016853550504e+01,3.385008441960819425e+01,3.326592529062898507e+01,3.360997828581164981e+01
2.050000000000000000e+01,3.427698560974538822e+01,3.401452380373786610e+01,3.343643626636161770e+01,3.379900949955350598e+01
2.100000000000000000e+01,3.436808027579149893e+01,3.408673625692265574e+01,3.350789384244561120e+01,3.384637045211484718e+01
2.150000000000000000e+01,3.447694777518534437e+01,3.416511970601467851e+01,3.359020612478754941e+01,3.392969973744911272e+01
2.200000000000000000e+01,3.463073457888996387e+01,3.425707441215431714e+01,3.371305168072490943e+01,3.405774499412035539e+01
2.250000000000000000e+01,3.473425504501452110e+01,3.438372776669432795e+01,3.382080924994127713e+01,3.420211771938651424e+01
2.300000000000000000e+01,3.484989144017203699e+01,3.446375421778649439e+01,3.391816927435936435e+01,3.427948389911202298e+01
2.350000000000000000e+01,3.491085057344410103e+01,3.451205862119967804e+01,3.399931027773779135e+01,3.433338559823303626e+01
2.400000000000000000e+01,3.501402662931323562e+01,3.462826202427439171e+01,3.411575192876246376e+01,3.444254481316404792e+01
2.450000000000000000e+01,3.511540009693896280e+01,3.477454908937882294e+01,3.421425676421851847e+01,3.453838580088059729e+01
2.500000000000000000e+01,3.522949541126461526e+01,3.486061650983627658e+01,3.432102214505466264e+01,3.464652855097496342e+01
2.550000000000000000e+01,3.532328842647789457e+01,3.494827218243316480e+01,3.442786435901915354e+01,3.474400666217000122e+01
2.600000000000000000e+01,3.544814359819732630e+01,3.506083567753819352e+01,3.458637350450565151e+01,3.489513787276972323e+01
2.650000000000000000e+01,3.549757371519724813e+01,3.514665667559278717e+01,3.469504257746326203e+01,3.499767837680231963e+01
2.700000000000000000e+01,3.560686049577260093e+01,3.522592112773492801e+01,3.481915507389458497e+01,3.510680513593283791e+01
2.750000000000000000e+01,3.564099967507340239e+01,3.530145341109240320e+01,3.487686165774647407e+01,3.511592778840164897e+01
2.800000000000000000e+01,3.575170491026317876e+01,3.539746087858506485e+01,3.500037146254080511e+01,3.522474957845908961e+01
2.850000000000000000e+01,3.583531056433820794e+01,3.550902371369280530e+01,3.507585619189491410e+01,3.533887693721988654e+01
2.900000000000000000e+01,3.593330557285099047e+01,3.561215726150309990e+01,3.521742972408662808e+01,3.545989679843696507e+01
2.950000000000000000e+01,3.605793340948335413e+01,3.575072409354172009e+01,3.532707483801285520e+01,3.559320827816528521e+01
3.000000000000000000e+01,3.611231748024119526e+01,3.580011094644268610e+01,3.544667102776361389e+01,3.565031132476955378e+01
3.050000000000000000e+01,3.615176517197021155e+01,3.585124874749380552e+01,3.550151595844864261e+01,3.570151717442766426e+01
3.100000000000000000e+01,3.624536365108533431e+01,3.592717017572786631e+01,3.560060422920209788e+01,3.578042846432622071e+01
3.150000000000000000e+01,3.629329574079509513e+01,3.598677507439936107e+01,3.562307517048055416e+01,3.585017177590221849e+01
3.200000000000000000e+01,3.633610081880332388e+01,3.599764831350569949e+01,3.566520952135861222e+01,3.591690738218186141e+01
3.250000000000000000e+01,3.639315405534206604e+01,3.605045709639110640e+01,3.569302718398736829e+01,3.600249815411604004e+01
3.300000000000000000e+01,3.649623365579980572e+01,3.614716602971949300e+01,3.574828177407218277e+01,3.606672243579443204e+01
3.350000000000000000e+01,3.656567817691669831e+01,3.624709956028190305e+01,3.585241369905949682e+01,3.614569568769739760e+01
3.400000000000000000e+01,3.666080665907716707e+01,3.636414116896954596e+01,3.591695640675533241e+01,3.622091666191240478e+01
3.450000000000000000e+01,3.671830705083238655e+01,3.641918913876105535e+01,3.595572772855451404e+01,3.624164255948431901e+01
3.500000000000000000e+01,3.678996049881853025e+01,3.650367082840924127e+01,3.605597082855948088e+01,3.633603700280057325e+01
3.550000000000000000e+01,3.682908656028817518e+01,3.659228948113290869e+01,3.608788132038961294e+01,3.641035285772155561e+01
3.600000000000000000e+01,3.689507933109629079e+01,3.665022778267584158e+01,3.617364282407485376e+01,3.644571012806106580e+01
3.650000000000000000e+01,3.695355371065037531e+01,3.668516258247326078e+01,3.625451628484305644e+01,3.653178156204167948e+01
3.700000000000000000e+01,3.698644858882991571e+01,3.678240967982573295e+01,3.636738926966425112e+01,3.661650104878776801e+01
3.750000000000000000e+01,3.706017742724840502e+01,3.686563241881119524e+01,3.644589698573276593e+01,3.671307539494221572e+01
3.800000000000000000e+01,3.711989338181452069e+01,3.690679761844011608e+01,3.648702885559308839e+01,3.676397863341506422e+01
3.850000000000000000e+01,3.721335299153248144e+01,3.700191462931196185e+01,3.659936625058494286e+01,3.681173486604768641e+01
3.900000000000000000e+01,3.724483608144797842e+01,3.706669091408412697e+01,3.664862754014312429e+01,3.687705694231915032e+01
3.950000000000000000e+01,3.729350141601145197e+01,3.711507357413095320e+01,3.673108843216278530e+01,3.696117270500439389e+01
4.000000000000000000e+01,3.736110872211089884e+01,3.719260186966492654e+01,3.678312287097661937e+01,3.705951526647637451e+01
4.050000000000000000e+01,3.733800510518977944e+01,3.726159717056633980e+01,3.681801126632058185e+01,3.710864556895334943e+01
4.100000000000000000e+01,3.739429582396608254e+01,3.733297342336371827e+01,3.685964585288525797e+01,3.717290885520667842e+01
4.150000000000000000e+01,3.741982428550992523e+01,3.737005588112797483e+01,3.690316341820925317e+01,3.723942835083873604e+01
4.200000000000000000e+01,3.747207289702048882e+01,3.743121583368522920e+01,3.697108606380268725e+01,3.729094246001581325e+01
4.250000000000000000e+01,3.751924886743427834e+01,3.747197442491344788e+01,3.701228212144688001e+01,3.735682180145199283e+01
4.300000000000000000e+01,3.756762808385321506e+01,3.749707393004097611e+01,3.705536016693740464e+01,3.741217925424287927e+01
4.350000000000000000e+01,3.755637346654147279e+01,3.749410432076292210e+01,3.706200806790373292e+01,3.739022545372068151e+01
4.400000000000000000e+01,3.761532566172880365e+01,3.751014156272103861e+01,3.712019443238137484e+01,3.744962776940788274e+01
4.450000000000000000e+01,3.769877432493650815e+01,3.758479221650332391e+01,3.719963141625112257e+01,3.754532595624947788e+01
4.500000000000000000e+01,3.772008308082829586e+01,3.764411081132686832e+01,3.724082239902798364e+01,3.762010337163248863e+01
4.550000000000000000e+01,3.776774231299394557e+01,3.771776226432412926e+01,3.730956372648488895e+01,3.769282723650206179e+01
4.600000000000000000e+01,3.778304028568857120e+01,3.772802792503348712e+01,3.735431401538242113e+01,3.773648173016820095e+01
4.650000000000000000e+01,3.783011063037889699e+01,3.777441151379135675e+01,3.739537501221894189e+01,3.773983277569341510e+01
4.700000000000000000e+01,3.787566580722702270e+01,3.782620671557574354e+01,3.745975528825160694e+01,3.777960880126114063e+01
4.750000000000000000e+01,3.791705017938227940e+01,3.783555269421776757e+01,3.749610201455102043e+01,3.780946772521858890e+01
4.800000000000000000e+01,3.793380721502428088e+01,3.781744857764665113e+01,3.750574999815278687e+01,3.779491158137538775e+01
4.850000000000000000e+01,3.794132742428022453e+01,3.783866026808210137e+01,3.753395015936636270e+01,3.785377298422408643e+01
4.900000000000000000e+01,3.794767578416239218e+01,3.786588745300795011e+01,3.753973872240766951e+01,3.788649399946700669e+01
4.950000000000000000e+01,3.800676984883013176e+01,3.793342067908616855e+01,3.760799626047830913e+01,3.794287261762262631e+01
5.000000000000000000e+01,3.802318953374050636e+01,3.796386726687585877e+01,3.763890626136172557e+01,3.797334389969252300e+01
5.050000000000000000e+01,3.807247713411435797e+01,3.800896563691840413e+01,3.765743556135751646e+01,3.801919007824032093e+01
5.100000000000000000e+01,3.811881102061347093e+01,3.806901912282662437e+01,3.770820256812884708e+01,3.802632898765932623e+01
5.150000000000000000e+01,3.812437911146290759e+01,3.809251258721172206e+01,3.772600575825862279e+01,3.802297058981154976e+01
5.200000000000000000e+01,3.812765234418732518e+01,3.811325409575186285e+01,3.776249101738404335e+01,3.803811630022207879e+01
5.250000000000000000e+01,3.811056570049184700e+01,3.811891755722836450e+01,3.776369895918612229e+01,3.802258159200668075e+01
5.300000000000000000e+01,3.817361310517830475e+01,3.817035614445295977e+01,3.781626660341765245e+01,3.811188521447837019e+01
5.350000000000000000e+01,3.816839413439139150e+01,3.816497329973810793e+01,3.780249247132756096e+01,3.810212530790818164e+01
5.400000000000000000e+01,3.819810043874643668e+01,3.821321896081091296e+01,3.784279351910515032e+01,3.814278963496623476e+01
5.450000000000000000e+01,3.820935835015071547e+01,3.825294336348834889e+01,3.786603507557301640e+01,3.819424659651743781e+01
5.500000000000000000e+01,3.823682475953536652e+01,3.829827763481404190e+01,3.793533690387536694e+01,3.825596876694487491e+01
5.550000000000000000e+01,3.829745013587653801e+01,3.834625214068484667e+01,3.798671377239492131e+01,3.833285038525595212e+01
5.600000000000000000e+01,3.836268010425714436e+01,3.839023373377656156e+01,3.807574370244344664e+01,3.838111587819190618e+01
5.650000000000000000e+01,3.844338784977142609e+01,3.842074142875895859e+01,3.811721605034548332e+01,3.844971868928104186e+01
5.700000000000000000e+01,3.847194927340247972e+01,3.837022023792822267e+01,3.813573863329212088e+01,3.841815947564432321e+01
5.750000000000000000e+01,3.855361227234983090e+01,3.842409226712144488e+01,3.820015449695329579e+01,3.849565625357973175e+01
5.800000000000000000e+01,3.858519529183796948e+01,3.844389428243566442e+01,3.821467530719458239e+01,3.852805398625087463e+01
5.850000000000000000e+01,3.867329765231828276e+01,3.851655719622652896e+01,3.826595095021487225e+01,3.859515233958164515e+01
5.900000000000000000e+01,3.868105928822486561e+01,3.852845927986072638e+01,3.829956340874232978e+01,3.862360975125760376e+01
5.950000000000000000e+01,3.866854026878367989e+01,3.850104155792018190e+01,3.830373057573903139e+01,3.860796277149687228e+01
6.000000000000000000e+01,3.864663748508988306e+01,3.848419018655120283e+01,3.830941214556030161e+01,3.860928684617288553e+01
6.050000000000000000e+01,3.869497271566508090e+01,3.851743887742694739e+01,3.834740160787820429e+01,3.867799628986346505e+01
6.100000000000000000e+01,3.873113973856408165e+01,3.853405361690875708e+01,3.835463533827422111e+01,3.867893570891718724e+01
6.150000000000000000e+01,3.878066683008879068e+01,3.859452118319339320e+01,3.841992735059766062e+01,3.871722038035580482e+01
6.200000000000000000e+01,3.881209509043494421e+01,3.863640374780289477e+01,3.844157727207010566e+01,3.873812826441311330e+01
6.250000000000000000e+01,3.883524804537752573e+01,3.863412889160694874e+01,3.848145210664464599e+01,3.876768376683305917e+01
6.300000000000000000e+01,3.885557952279309291e+01,3.864855518658667677e+01,3.849029201686784774e+01,3.877077850577744300e+01
6.350000000000000000e+01,3.892507080849857459e+01,3.869178800200366908e+01,3.852510875011701330e+01,3.881341678388564986e+01
6.400000000000000000e+01,3.898181050425014860e+01,3.872356087295563043e+01,3.858252951713070900e+01,3.886392990937665814e+01
6.450000000000000000e+01,3.898413172289378537e+01,3.874211622041746494e+01,3.860117522142328284e+01,3.887764341962068215e+01
6.500000000000000000e+01,3.901608271279316398e+01,3.873327901056094191e+01,3.862754773634733851e+01,3.891007398636752868e+01
6.550000000000000000e+01,3.901698143582466116e+01,3.874251853907960452e+01,3.864765711259767755e+01,3.892388470095464470e+01
6.600000000000000000e+01,3.908924638484274539e+01,3.876555229669275349e+01,3.867317852436836034e+01,3.896697235749788035e+01
6.650000000000000000e+01,3.909804885681503350e+01,3.879257040371489751e+01,3.868954384977433136e+01,3.894230259273297889e+01
6.700000000000000000e+01,3.912016577700662623e+01,3.882009802854892655e+01,3.872670965754328165e+01,3.898239396523523936e+01
6.750000000000000000e+01,3.912918242131463842e+01,3.881933118946698613e+01,3.875628103777312106e+01,3.897815895482602144e+01
6.800000000000000000e+01,3.914383478314746156e+01,3.885317535739044104e+01,3.880225311608738537e+01,3.894683939936511763e+01
6.850000000000000000e+01,3.917901822965577452e+01,3.887907426012479561e+01,3.883192928116219633e+01,3.896423652862078058e+01
6.900000000000000000e+01,3.923715492199134758e+01,3.890595632987907493e+01,3.886563977975582418e+01,3.898616945595813377e+01
6.950000000000000000e+01,3.923558202442099230e+01,3.891388483811093835e+01,3.888404661219496461e+01,3.903781455608618245e+01
7.000000000000000000e+01,3.927002339933111585e+01,3.890576863592607992e+01,3.889220684106275172e+01,3.908002998091230040e+01
7.050000000000000000e+01,3.929052356063064622e+01,3.891725261356091892e+01,3.889973763244852734e+01,3.910344273425679518e+01
7.100000000000000000e+01,3.930744389899390256e+01,3.895300169710451144e+01,3.893741813032063703e+01,3.911808312959030332e+01
7.150000000000000000e+01,3.933044376294074596e+01,3.895076724601630502e+01,3.895844794494147578e+01,3.911948195037869880e+01
7.200000000000000000e+01,3.933758492054073486e+01,3.896326161014558664e+01,3.895854746803011892e+01,3.909349326784435164e+01
7.250000000000000000e+01,3.938477802939113559e+01,3.898658611074574765e+01,3.898952488690446216e+01,3.914472717134118085e+01
7.300000000000000000e+01,3.939963428626936803e+01,3.900140429578295453e+01,3.899052246808614086e+01,3.919659970290491202e+01
7.350000000000000000e+01,3.943632903080085583e+01,3.904870207526249715e+01,3.903405933257809579e+01,3.923180664820123553e+01
7.400000000000000000e+01,3.944851901589467502e+01,3.904933837546772679e+01,3.902105298966387892e+01,3.924143452462271142e+01
7.450000000000000000e+01,3.949693980208829203e+01,3.907009073462597826e+01,3.905699961595316694e+01,3.926854685054856731e+01
7.500000000000000000e+01,3.949678311356441895e+01,3.911491578247280643e+01,3.910121556294728862e+01,3.927451085573810730e+01
7.550000000000000000e+01,3.948603303685386123e+01,3.908038422741378781e+01,3.910141086508455999e+01,3.928122691248859155e+01
7.600000000000000000e+01,3.951896739258406654e+01,3.910880533433823558e+01,3.915166709544759982e+01,3.930235213516660053e+01
7.650000000000000000e+01,3.951151943535118249e+01,3.910663799851239020e+01,3.914794154002345294e+01,3.930979452787685346e+01
7.700000000000000000e+01,3.953439293066946902e+01,3.912344975591590668e+01,3.918238093656056975e+01,3.931333207153617337e+01
7.750000000000000000e+01,3.956204609810862394e+01,3.917046596520476243e+01,3.923212469871078412e+01,3.936011982130148823e+01
7.800000000000000000e+01,3.960711588175674791e+01,3.919580323011409462e+01,3.926298671669329110e+01,3.938611254586892585e+01
7.850000000000000000e+01,3.963078836070012301e+01,3.922915217112902297e+01,3.929471486862944829e+01,3.943305600536647404e+01
7.900000000000000000e+01,3.965197304918710586e+01,3.925497748518789365e+01,3.930842532763762875e+01,3.947876165276304050e+01
7.950000000000000000e+01,3.969768484535145348e+01,3.930325683860407793e+01,3.936370131348244428e+01,3.949980637782631732e+01
8.000000000000000000e+01,3.973430525253510837e+01,3.930735004196547067e+01,3.937332582628030764e+01,3.951820607435362831e+01
8.050000000000000000e+01,3.974890951654115412e+01,3.928028249439643105e+01,3.940637501694826028e+01,3.953423907926023162e+01
8.100000000000000000e+01,3.973149508827081178e+01,3.928921934448865017e+01,3.940219763258740926e+01,3.953986867633972224e+01
8.150000000000000000e+01,3.978109147165533699e+01,3.932308882745382306e+01,3.943983958016178804e+01,3.956504014589254581e+01
8.200000000000000000e+01,3.979687475364164584e+01,3.935841340437447400e+01,3.946139048931311777e+01,3.959316359658514983e+01
8.250000000000000000e+01,3.981210111871149593e+01,3.936091145967854033e+01,3.949578613220318601e+01,3.962700980712373422e+01
8.300000000000000000e+01,3.986013626051563818e+01,3.935790612575927128e+01,3.950023333827992644e+01,3.962328959530607619e+01
8.350000000000000000e+01,3.989646914092534047e+01,3.938067017787612656e+01,3.952440876076604326e+01,3.963729398250523417e+01
8.400000000000000000e+01,3.992048795494119418e+01,3.939707008144368672e+01,3.956221719275108484e+01,3.967450938783177605e+01
8.450000000000000000e+01,3.995813412571570922e+01,3.943530899264376899e+01,3.961509898706777477e+01,3.971963201103810093e+01
8.500000000000000000e+01,3.997280342856112156e+01,3.945708024429695371e+01,3.962837440908807451e+01,3.975096633047973427e+01
8.550000000000000000e+01,4.002431081619871378e+01,3.952531478921888919e+01,3.968003835037401217e+01,3.980922474849562320e+01
8.600000000000000000e+01,4.003585927413549683e+01,3.956300494281187241e+01,3.972387313613026549e+01,3.983845358727464259e+01
8.650000000000000000e+01,4.005909634725484381e+01,3.957190428391558612e+01,3.974768276265009348e+01,3.985577875040885232e+01
8.700000000000000000e+01,4.007273294155655208e+01,3.958256643434507538e+01,3.977207153190759215e+01,3.987447114200500664e+01
8.750000000000000000e+01,4.001738160126038935e+01,3.959798714351372695e+01,3.978489104487485406e+01,3.990338655631603615e+01
8.800000000000000000e+01,4.003510917545280279e+01,3.960550092241932418e+01,3.980653598603061738e+01,3.995139965021875383e+01
8.850000000000000000e+01,4.005549245302602657e+01,3.961502047584551178e+01,3.982923858912746340e+01,3.999601662558465165e+01
8.900000000000000000e+01,4.009037296970672060e+01,3.961806511026168920e+01,3.985124545848821498e+01,3.999599036293825094e+01
8.950000000000000000e+01,4.012840969702384086e+01,3.965369515014699431e+01,3.986932855040866031e+01,4.000396491141907518e+01
9.000000000000000000e+01,4.018509446321097300e+01,3.968014629706846108e+01,3.990777680090437940e+01,4.001803847465763653e+01
9.050000000000000000e+01,4.021488314700821576e+01,3.969156926747990610e+01,3.992662445784064573e+01,4.002922388219752037e+01
9.100000000000000000e+01,4.022396870634448618e+01,3.970555849610440902e+01,3.991938620546219596e+01,4.004686637879247257e+01
9.150000000000000000e+01,4.020416608238215161e+01,3.969551922688641810e+01,3.992330422287263048e+01,4.003759860837850226e+01
9.200000000000000000e+01,4.022273554139048457e+01,3.972041220017353425e+01,3.992282683350253336e+01,4.005224814790729226e+01
9.250000000000000000e+01,4.024414899221608266e+01,3.970210302769157806e+01,3.994305288565422529e+01,4.006227940978592272e+01
9.300000000000000000e+01,4.027028486951015651e+01,3.975678528587154403e+01,3.996091616646923939e+01,4.008007237113866950e+01
9.350000000000000000e+01,4.030642610147473448e+01,3.975497754760451841e+01,3.998766581626946959e+01,4.011967437248402035e+01
9.400000000000000000e+01,4.032825067888078507e+01,3.974739569021089380e+01,3.997984602258373599e+01,4.013950601295354659e+01
9.450000000000000000e+01,4.039179027942977740e+01,3.978558566518168504e+01,3.996164686247788467e+01,4.015913854634703739e+01
9.500000000000000000e+01,4.042367982861714637e+01,3.977846049199889933e+01,3.995694639477960663e+01,4.017642572973177550e+01
9.550000000000000000e+01,4.045812896090650668e+01,3.978373723940760698e+01,3.998695416568002514e+01,4.017379012274823680e+01
9.600000000000000000e+01,4.046929794208651998e+01,3.980695394931893816e+01,3.994306275674041729e+01,4.020408602843092893e+01
9.650000000000000000e+01,4.048023440144124407e+01,3.982388798147225373e+01,3.995292364743401237e+01,4.024040971006566991e+01
9.700000000000000000e+01,4.048364346309432449e+01,3.983789328025250143e+01,3.997846747949496660e+01,4.023411058552722608e+01
9.750000000000000000e+01,4.049728335314378569e+01,3.985718754764273086e+01,4.002515688584336573e+01,4.024468261824521420e+01
9.800000000000000000e+01,4.053917314338897171e+01,3.987500842034313564e+01,4.007495275660875222e+01,4.028421186661758213e+01
9.850000000000000000e+01,4.055102787767846451e+01,3.990597002944893745e+01,4.009712290067324858e+01,4.029289724575718878e+01
9.900000000000000000e+01,4.052919447863475000e+01,3.991978274097156998e+01,4.009482342652543707e+01,4.030676183663354095e+01
9.950000000000000000e+01,4.054402941160329021e+01,3.990330788180860822e+01,4.009792898030949715e+01,4.031262445184569998e+01
1.000000000000000000e+02,4.054527562716808120e+01,3.991223775560158060e+01,4.011468021976690324e+01,4.030701209750491643e+01
1.005000000000000000e+02,4.051051992112619615e+01,3.991477268952327506e+01,4.011416744212205998e+01,4.028802483727172756e+01
1.010000000000000000e+02,4.055333406159233078e+01,3.995557371345912401e+01,4.016718279496903676e+01,4.032979797367029562e+01
1.015000000000000000e+02,4.055995376606147573e+01,3.996899582766599224e+01,4.017095293851071602e+01,4.034117611758186683e+01
1.020000000000000000e+02,4.055082001691133797e+01,3.998770283797411906e+01,4.019026195630588916e+01,4.035980669270846732e+01
1.025000000000000000e+02,4.057438124477342711e+01,4.001415037471740987e+01,4.017687983984097855e+01,4.037762503052502439e+01
1.030000000000000000e+02,4.058804970023945202e+01,4.003235590717542181e+01,4.019990437842338338e+01,4.037433817560492599e+01
1.035000000000000000e+02,4.057835416578592458e+01,4.005125476187271261e+01,4.021796608009766061e+01,4.039227775163375611e+01
1.040000000000000000e+02,4.059300193663845846e+01,4.005844035116324875e+01,4.022347707577455367e+01,4.038207202088173631e+01
1.045000000000000000e+02,4.059431876335730038e+01,4.006227403865602099e+01,4.022225315895744302e+01,4.036887252143219484e+01
1.050000000000000000e+02,4.059646261668840594e+01,4.008973106139852405e+01,4.023472057992744055e+01,4.037302727670797253e+01
1.055000000000000000e+02,4.058319237217473585e+01,4.008204088265771503e+01,4.025952644246432044e+01,4.034166017400514903e+01
1.060000000000000000e+02,4.061586518752974229e+01,4.009606342877578555e+01,4.025095686780372262e+01,4.035767520549753584e+01
1.065000000000000000e+02,4.063954603942142541e+01,4.012238583710357176e+01,4.028267397761906921e+01,4.034754533925980269e+01
1.070000000000000000e+02,4.064269071640411823e+01,4.011254717101204648e+01,4.029198355939379184e+01,4.032695862271502563e+01
1.075000000000000000e+02,4.063382940412483890e+01,4.011762401810170786e+01,4.028318985269585539e+01,4.032982438911582079e+01
1.080000000000000000e+02,4.064582885101849996e+01,4.014732634704829195e+01,4.030165113450986780e+01,4.033156546139458243e+01
1.085000000000000000e+02,4.068486322318101855e+01,4.018004303281118439e+01,4.032761986308258173e+01,4.038165180166804902e+01
1.090000000000000000e+02,4.070200295763534371e+01,4.018076667362952747e+01,4.033387935846613459e+01,4.038468672749640831e+01
1.095000000000000000e+02,4.072582155097455825e+01,4.020767792033945653e+01,4.036514789998783925e+01,4.040512778181527409e+01
1.100000000000000000e+02,4.075788463548108354e+01,4.024873369120977173e+01,4.039066491866649500e+01,4.042642824560132908e+01
1.105000000000000000e+02,4.076331450231629816e+01,4.022570993595299171e+01,4.038116560837931956e+01,4.044516363594749464e+01
1.110000000000000000e+02,4.078332195661175774e+01,4.024871315579217423e+01,4.039910902512068702e+01,4.048310070733977284e+01
1.115000000000000000e+02,4.079206603063747139e+01,4.027167179125521557e+01,4.040966223068024732e+01,4.051153615967149335e+01
1.120000000000000000e+02,4.082127158907207587e+01,4.025692396800645412e+01,4.041510575101701619e+01,4.051492034424522615e+01
1.125000000000000000e+02,4.082094806446473712e+01,4.025226335831816726e+01,4.041745971958857808e+01,4.051164045992264562e+01
1.130000000000000000e+02,4.084487835519632171e+01,4.027492279369755579e+01,4.038956305259824120e+01,4.052459234498328300e+01
1.135000000000000000e+02,4.086725698347423474e+01,4.029648185782151870e+01,4.039009292400567830e+01,4.052175643715870024e+01
1.140000000000000000e+02,4.088407651992632452e+01,4.031249854881579608e+01,4.041718790644853243e+01,4.055129475470115352e+01
1.145000000000000000e+02,4.091394472669971094e+01,4.033499071031415184e+01,4.045605921356708734e+01,4.059340976533537315e+01
1.150000000000000000e+02,4.095765577358720577e+01,4.038677786840212036e+01,4.050306422020334907e+01,4.063062835012630103e+01
1.155000000000000000e+02,4.098560229406341193e+01,4.043219766682081939e+01,4.051808875522308995e+01,4.066496376290339754e+01
1.160000000000000000e+02,4.099853336441916696e+01,4.044227633649489917e+01,4.052133528448911903e+01,4.066503358353159570e+01
1.165000000000000000e+02,4.100334210977656824e+01,4.045682272708749139e+01,4.053895930950247362e+01,4.069632567299548498e+01
1.170000000000000000e+02,4.106029555907374373e+01,4.048062960537789223e+01,4.057831091309823535e+01,4.069661220422813130e+01
1.175000000000000000e+02,4.110186398812585651e+01,4.050331511594264811e+01,4.059584106988091179e+01,4.071175605462239844e+01
1.180000000000000000e+02,4.113048619241098436e+01,4.050324828513999620e+01,4.058647790736483785e+01,4.070260262246786453e+01
1.185000000000000000e+02,4.114515412165018660e+01,4.051697963847004047e+01,4.058813030177698522e+01,4.069830499656271883e+01
1.190000000000000000e+02,4.115273277624716286e+01,4.053191743870481645e+01,4.062731273381990604e+01,4.071489269641605802e+01
1.195000000000000000e+02,4.119262239879578402e+01,4.051981586043977757e+01,4.064957256090644933e+01,4.073284084190893850e+01
1.200000000000000000e+02,4.121133478323623223e+01,4.054954270742086209e+01,4.067180459487940425e+01,4.077185220409486277e+01
1.205000000000000000e+02,4.120866700838377739e+01,4.057696888098348609e+01,4.068913058171379049e+01,4.076467698040029575e+01
1.210000000000000000e+02,4.123447359420222114e+01,4.060850429826300001e+01,4.072561721666384926e+01,4.075764741622805332e+01
1.215000000000000000e+02,4.124236755072921312e+01,4.061501288717662561e+01,4.071343786988384039e+01,4.076072730468764860e+01
1.220000000000000000e+02,4.126982000782496840e+01,4.061948119364767962e+01,4.073437012896715004e+01,4.077498220412386587e+01
1.225000000000000000e+02,4.125495196173906720e+01,4.064802668364397675e+01,4.076738569579713101e+01,4.079403593502086522e+01
1.230000000000000000e+02,4.126285409723171682e+01,4.066560690269870548e+01,4.078383417452510429e+01,4.079765354444822378e+01
1.235000000000000000e+02,4.123477820756734502e+01,4.063811143390774561e+01,4.077154929881938727e+01,4.077597701328143387e+01
1.240000000000000000e+02,4.128334749886988675e+01,4.068873274342113433e+01,4.082393443420783541e+01,4.083611368921275897e+01
1.245000000000000000e+02,4.130317602118502407e+01,4.070845284207332071e+01,4.085873128687454425e+01,4.083273826124646178e+01
1.250000000000000000e+02,4.134844932516937632e+01,4.073370546021813965e+01,4.087778155050298778e+01,4.084489668059469381e+01
1.255000000000000000e+02,4.135594752717531009e+01,4.074171222677753690e+01,4.088140617388332743e+01,4.082524630345696437e+01
1.260000000000000000e+02,4.134020738319161126e+01,4.073875495501263089e+01,4.087606167941640223e+01,4.083268096086997190e+01
1.265000000000000000e+02,4.137963619409587324e+01,4.078731945551465543e+01,4.091593391340175856e+01,4.085500132481559632e+01
1.270000000000000000e+02,4.137803425617664743e+01,4.077412827736584688e+01,4.090756682106656683e+01,4.085018928588796427e+01
1.275000000000000000e+02,4.138260480825036325e+01,4.075612250696384109e+01,4.088920608504378151e+01,4.082514870775528237e+01
1.280000000000000000e+02,4.135913806014012550e+01,4.074419695986971846e+01,4.086253686219959746e+01,4.081924450315670327e+01
1.285000000000000000e+02,4.133889764424239388e+01,4.073759287340747193e+01,4.085969170476032275e+01,4.083018241745024568e+01
1.290000000000000000e+02,4.132880268545877556e+01,4.075207627413664113e+01,4.086791018875503312e+01,4.084957712902450311e+01
1.295000000000000000e+02,4.130833003486094412e+01,4.073875451958146243e+01,4.085395267721686707e+01,4.083937430596086671e+01
1.300000000000000000e+02,4.131281809145855277e+01,4.073628259889201075e+01,4.084535589641517106e+01,4.084482535258274538e+01
1.305000000000000000e+02,4.133075716277442524e+01,4.076052089088544506e+01,4.084730069200713132e+01,4.085460965386208443e+01
1.310000000000000000e+02,4.129649961147453752e+01,4.073370471002725424e+01,4.083291540493519989e+01,4.085213688801967180e+01
1.315000000000000000e+02,4.131539774177671376e+01,4.074550870234355671e+01,4.085964931843371062e+01,4.086811869476714065e+01
1.320000000000000000e+02,4.128716676680803488e+01,4.072069170147217676e+01,4.083465389727095385e+01,4.085945221028396901e+01
1.325000000000000000e+02,4.129461588776143799e+01,4.070885463406137461e+01,4.083871650447159851e+01,4.088797438694292197e+01
1.330000000000000000e+02,4.129705045093979265e+01,4.072538427840215292e+01,4.085052215367385031e+01,4.092586074759288550e+01
1.335000000000000000e+02,4.130408817539992583e+01,4.075870919701758766e+01,4.087773815491336649e+01,4.094395043410415269e+01
1.340000000000000000e+02,4.128286119435799151e+01,4.072073778475818528e+01,4.084456502158321456e+01,4.091135026766061600e+01
1.345000000000000000e+02,4.131132574334763774e+01,4.075393870381097372e+01,4.087274162854126303e+01,4.090921942305145365e+01
1.350000000000000000e+02,4.131173256464230548e+01,4.076807709137745661e+01,4.087011793201425291e+01,4.091622228666781780e+01
1.355000000000000000e+02,4.132988832619054165e+01,4.081279396642747770e+01,4.090327282726180869e+01,4.093767019469908774e+01
1.360000000000000000e+02,4.131745106497802311e+01,4.079108233340645739e+01,4.088080117631125887e+01,4.092021498231879661e+01
1.365000000000000000e+02,4.134500023365149701e+01,4.080658504081583260e+01,4.089302284135597176e+01,4.095996753537317403e+01
1.370000000000000000e+02,4.135741136726895206e+01,4.082896089942116191e+01,4.090394145446779817e+01,4.095517072754373089e+01
1.375000000000000000e+02,4.134653780762314312e+01,4.080862044909923014e+01,4.091928920726530094e+01,4.095089324102288941e+01
1.380000000000000000e+02,4.138046988436279605e+01,4.084046099022092591e+01,4.095123257418969587e+01,4.095599962024230933e+01
1.385000000000000000e+02,4.136173975872711139e+01,4.084693852904614886e+01,4.095485271563460827e+01,4.094156399106444866e+01
1.390000000000000000e+02,4.140529183360461474e+01,4.085603223926380423e+01,4.099474002490705260e+01,4.099270454075730896e+01
1.395000000000000000e+02,4.140402372134946063e+01,4.086388641853626069e+01,4.101290872795690490e+01,4.101344929663769534e+01
1.400000000000000000e+02,4.140425987572009348e+01,4.083841624123596858e+01,4.102141655117721797e+01,4.100863753696293657e+01
1.405000000000000000e+02,4.138357902911696584e+01,4.083542740007903404e+01,4.104707435562863083e+01,4.101385070900308705e+01
1.410000000000000000e+02,4.143048277077987507e+01,4.086122476369792622e+01,4.105658525967235306e+01,4.102677411438337884e+01
1.415000000000000000e+02,4.141709314391447805e+01,4.083792523884493875e+01,4.102112880825224295e+01,4.101937272223738518e+01
1.420000000000000000e+02,4.139805962781815651e+01,4.081065962540132119e+01,4.098490769093452712e+01,4.100874119645886395e+01
1.425000000000000000e+02,4.141784389748028161e+01,4.082892402519631503e+01,4.100580056826488118e+01,4.103295717310081869e+01
1.430000000000000000e+02,4.140851137562711415e+01,4.083900776083366679e+01,4.100642329690009547e+01,4.104169296422738000e+01
1.435000000000000000e+02,4.139028700581346243e+01,4.081489277990371534e+01,4.100006544540777753e+01,4.102575914498118692e+01
1.440000000000000000e+02,4.141444640331434357e+01,4.083180210338689875e+01,4.101537194225455352e+01,4.104899587217082058e+01
1.445000000000000000e+02,4.142502980748837871e+01,4.084710452640727851e+01,4.100334601216078312e+01,4.105825291355850482e+01
1.450000000000000000e+02,4.145524537951100541e+01,4.086104359511984541e+01,4.103040745895231112e+01,4.108146859688039854e+01
1.455000000000000000e+02,4.147809788784100959e+01,4.087364676231165816e+01,4.105122484660139293e+01,4.109049561346252233e+01
1.460000000000000000e+02,4.149035838171938195e+01,4.087860825742178150e+01,4.102623850699077224e+01,4.107823173114988435e+01
1.465000000000000000e+02,4.151925894859455468e+01,4.092864158194002044e+01,4.102750660471736666e+01,4.108774483210087425e+01
1.470000000000000000e+02,4.149734358141553514e+01,4.094537514852586213e+01,4.105070054521831224e+01,4.109242311521683177e+01
1.475000000000000000e+02,4.151027153007904502e+01,4.094552067594098332e+01,4.105084485728428945e+01,4.109257508968107686e+01
1.480000000000000000e+02,4.153940149815102245e+01,4.095769311541752700e+01,4.106639285193502786e+01,4.111045216540546932e+01
1.485000000000000000e+02,4.151180966958334295e+01,4.094577346573630194e+01,4.106643357543678263e+01,4.112501537513501404e+01
1.490000000000000000e+02,4.153267580746751975e+01,4.094886540802970387e+01,4.107512560094588139e+01,4.114772707098074989e+01
1.495000000000000000e+02,4.152041478396790808e+01,4.094028917109192633e+01,4.106633948988064731e+01,4.112039301688090376e+01
1.500000000000000000e+02,4.156136326274587134e+01,4.095172010941384144e+01,4.108895915118819175e+01,4.113792001806142196e+01
1.505000000000000000e+02,4.156899521381169649e+01,4.096566434337954377e+01,4.110141841942166252e+01,4.116775478456280979e+01
1.510000000000000000e+02,4.155959472475856842e+01,4.095527565997131347e+01,4.110582082355708877e+01,4.119635724290792922e+01
1.515000000000000000e+02,4.153730227975827205e+01,4.091766822082186650e+01,4.107469009677237182e+01,4.119105029569173126e+01
1.520000000000000000e+02,4.154773617194258861e+01,4.091288375787085130e+01,4.109249700583524145e+01,4.118163051255384488e+01
1.525000000000000000e+02,4.153433275105673772e+01,4.091747772178386811e+01,4.105551807973818512e+01,4.114223234679506902e+01
1.530000000000000000e+02,4.155516198814721918e+01,4.094159808945636314e+01,4.108974021413717281e+01,4.117598238152673673e+01
1.535000000000000000e+02,4.156903369899816880e+01,4.094878044095261060e+01,4.109500854296162942e+01,4.119492139724958690e+01
1.540000000000000000e+02,4.155794726900542457e+01,4.096910752956183188e+01,4.111915537244280472e+01,4.119196459396674470e+01
1.545000000000000000e+02,4.154792718511005489e+01,4.098164405252663300e+01,4.113459118464790976e+01,4.122471405785985610e+01
1.550000000000000000e+02,4.157607389514156182e+01,4.102345771077013836e+01,4.114950619593854242e+01,4.123086290044057733e+01
1.555000000000000000e+02,4.156252766716214353e+01,4.100495470137759213e+01,4.112130660646067071e+01,4.121031333698982024e+01
1.560000000000000000e+02,4.158152175764767122e+01,4.100411729122428284e+01,4.113079227034501173e+01,4.122497549016758001e+01
1.565000000000000000e+02,4.162544223302207769e+01,4.102480820917509874e+01,4.115885738027508012e+01,4.124313951462701766e+01
1.570000000000000000e+02,4.161364992477160740e+01,4.102758001411018540e+01,4.114776644993106913e+01,4.125735385491380924e+01
1.575000000000000000e+02,4.163014167663786225e+01,4.103535736425203595e+01,4.114702043752527061e+01,4.122657591911108454e+01
1.580000000000000000e+02,4.165305046856827431e+01,4.104192428410685523e+01,4.115683313939501886e+01,4.119051105388090406e+01
1.585000000000000000e+02,4.162573466558183100e+01,4.104941376213469084e+01,4.115084471686077450e+01,4.118827621446018128e+01
1.590000000000000000e+02,4.163797632386036440e+01,4.107320018286676344e+01,4.115994759151785587e+01,4.121539592683571129e+01
1.595000000000000000e+02,4.164680953862760759e+01,4.111485373402988586e+01,4.120239371196050371e+01,4.123923040086543779e+01
1.600000000000000000e+02,4.164112787951894745e+01,4.113121322092084853e+01,4.120940923048244287e+01,4.122589914197946115e+01
1.605000000000000000e+02,4.163787942560357891e+01,4.111456407716433148e+01,4.122007911463786201e+01,4.121663047540295821e+01
1.610000000000000000e+02,4.164228622665410029e+01,4.112354917468862681e+01,4.124381760157000798e+01,4.125140151097538421e+01
1.615000000000000000e+02,4.164217722108917030e+01,4.111232523989792753e+01,4.125000282012811681e+01,4.124120096025239945e+01
1.620000000000000000e+02,4.167727787828663821e+01,4.116478418495889002e+01,4.127588133394336012e+01,4.126472585547836047e+01
1.625000000000000000e+02,4.168764136228156758e+01,4.114767544452758585e+01,4.127256971516501949e+01,4.126922703289694283e+01
1.630000000000000000e+02,4.168114295238640210e+01,4.115536396880719394e+01,4.125414611267381559e+01,4.126731362329619657e+01
1.635000000000000000e+02,4.168847722519125654e+01,4.116121182775249565e+01,4.124895106477512030e+01,4.128040576788663429e+01
1.640000000000000000e+02,4.164507242215020710e+01,4.113806283606821523e+01,4.121687778004704938e+01,4.124959980652960922e+01
1.645000000000000000e+02,4.165882007777263851e+01,4.117081697685757291e+01,4.124868598922125784e+01,4.124112334491699272e+01
1.650000000000000000e+02,4.165606129256302381e+01,4.117487942858056726e+01,4.123095337993926535e+01,4.126211657231898755e+01
1.655000000000000000e+02,4.164576963759046890e+01,4.116178691682220858e+01,4.121526254887302088e+01,4.126034579474205799e+01
1.660000000000000000e+02,4.162704237839398047e+01,4.116708386551652410e+01,4.124457140635995245e+01,4.126303687447865087e+01
1.665000000000000000e+02,4.163503728155187389e+01,4.118197020725934010e+01,4.126170011336109411e+01,4.128527594283173840e+01
1.670000000000000000e+02,4.162010888752512017e+01,4.121215505277723423e+01,4.126309935173136267e+01,4.132393071437119403e+01
1.675000000000000000e+02,4.165037246449814035e+01,4.124110248196397777e+01,4.128386080636228428e+01,4.135612001718156705e+01
1.680000000000000000e+02,4.166485471838236521e+01,4.126567605397170269e+01,4.129746178016872449e+01,4.137607231476780356e+01
1.685000000000000000e+02,4.170897385732178009e+01,4.130682814818736404e+01,4.134177106190413298e+01,4.142070450740351362e+01
1.690000000000000000e+02,4.172649720764238168e+01,4.130416247512711436e+01,4.135421206477784040e+01,4.144926810612210488e+01
1.695000000000000000e+02,4.174493381022386984e+01,4.132409999412860913e+01,4.134343241286840964e+01,4.146566826425183194e+01
1.700000000000000000e+02,4.175646797379855002e+01,4.135586094192272100e+01,4.134593475225514680e+01,4.147752491756236282e+01
1.705000000000000000e+02,4.176777098829375490e+01,4.137160156680594270e+01,4.139517049035531215e+01,4.149293723079450302e+01
1.710000000000000000e+02,4.177231481181164696e+01,4.138513018806346366e+01,4.143077565799882223e+01,4.150129721498315405e+01
1.715000000000000000e+02,4.180100133283587382e+01,4.142388581641555589e+01,4.147156771975294731e+01,4.154889591224889500e+01
1.720000000000000000e+02,4.180340463708303389e+01,4.140834091052041543e+01,4.146581520092507844e+01,4.154391337239528781e+01
1.725000000000000000e+02,4.182619969700663631e+01,4.140532922531934190e+01,4.147261046763194514e+01,4.157169232377563617e+01
1.730000000000000000e+02,4.183673787330527460e+01,4.137372045240338281e+01,4.148285177480125441e+01,4.154876414746671287e+01
1.735000000000000000e+02,4.184558993934213333e+01,4.139521248359280037e+01,4.150026279803369533e+01,4.155895581751906320e+01
1.740000000000000000e+02,4.187154280387188265e+01,4.141374538625272095e+01,4.152680689047446094e+01,4.157315748131568256e+01
1.745000000000000000e+02,4.191488561798708901e+01,4.144644565132166747e+01,4.156798995406619213e+01,4.159529214397472430e+01
1.750000000000000000e+02,4.192259436417535312e+01,4.144498925172674575e+01,4.158179959773823242e+01,4.159064563534930414e+01
1.755000000000000000e+02,4.193794453350611917e+01,4.148106630239203696e+01,4.158880091347874242e+01,4.160589782474510656e+01
1.760000000000000000e+02,4.193423537225296371e+01,4.148460572877075947e+01,4.156637542391518991e+01,4.160799208332841914e+01
1.765000000000000000e+02,4.192617598988171324e+01,4.148744218844822029e+01,4.157452799336415694e+01,4.160856956964788367e+01
1.770000000000000000e+02,4.193155134319034971e+01,4.152035025672971358e+01,4.159937232671703100e+01,4.161124234203850136e+01
1.775000000000000000e+02,4.191806807725156148e+01,4.149887450207298656e+01,4.158305682851865015e+01,4.160164189452096650e+01
1.780000000000000000e+02,4.192929399619178099e+01,4.151680498808415365e+01,4.157149244465530558e+01,4.160487465890619774e+01
1.785000000000000000e+02,4.195651728830720373e+01,4.152847735687610253e+01,4.156879751566779646e+01,4.158149715820266579e+01
1.790000000000000000e+02,4.196212781581743911e+01,4.154160132646759962e+01,4.156131102826015677e+01,4.157902337772461010e+01
1.795000000000000000e+02,4.198026628378589464e+01,4.155762255528848215e+01,4.157082830485391867e+01,4.159450631552784472e+01
1.800000000000000000e+02,4.199530281392254238e+01,4.155646932886008926e+01,4.154813318886854034e+01,4.162695409257958801e+01
1.805000000000000000e+02,4.200645686010551572e+01,4.158609656329223725e+01,4.155686061616694360e+01,4.166233338762329197e+01
1.810000000000000000e+02,4.203213399475914969e+01,4.161681581985698841e+01,4.157215448293687388e+01,4.166856448071151675e+01
1.815000000000000000e+02,4.206129949249096711e+01,4.163133093142445773e+01,4.159999242157238086e+01,4.171153655818083195e+01
1.820000000000000000e+02,4.206544457377293611e+01,4.166662124703341163e+01,4.160283652861539139e+01,4.172647315282623737e+01
1.825000000000000000e+02,4.205054763121859907e+01,4.166434010630691631e+01,4.159846135752801644e+01,4.169076389305987362e+01
1.830000000000000000e+02,4.206038474964423557e+01,4.164756957875022891e+01,4.158258783859510288e+01,4.166272121541204143e+01
1.835000000000000000e+02,4.207044618682419213e+01,4.166884132875075153e+01,4.158493748637953757e+01,4.166473119633467803e+01
1.840000000000000000e+02,4.206492885966133599e+01,4.170717090124826854e+01,4.159714054387500681e+01,4.168018236170212987e+01
1.845000000000000000e+02,4.203298062242576094e+01,4.167606253169209651e+01,4.156928724539436359e+01,4.165572277752170294e+01
1.850000000000000000e+02,4.203010891571306473e+01,4.170350392770321690e+01,4.156600497299801589e+01,4.166735168450887983e+01
1.855000000000000000e+02,4.201507750461079382e+01,4.170427644107392240e+01,4.158174610611526845e+01,4.165283888550575142e+01
1.860000000000000000e+02,4.200013641006100329e+01,4.167933553411259595e+01,4.156389116680913531e+01,4.162618895101267213e+01
1.865000000000000000e+02,4.198886465347175090e+01,4.165257694150367485e+01,4.152975339673136546e+01,4.160175770864853462e+01
1.870000000000000000e+02,4.198961411271610444e+01,4.167016603924770379e+01,4.154305995516654804e+01,4.157760496586573140e+01
1.875000000000000000e+02,4.198992730872557644e+01,4.168361160872053262e+01,4.152956044814607139e+01,4.159627281749806826e+01
1.880000000000000000e+02,4.200034446412134059e+01,4.170437070117180411e+01,4.154371310640079429e+01,4.163605116341973655e+01
1.885000000000000000e+02,4.197727387063998350e+01,4.167795481115059175e+01,4.155294862092136299e+01,4.162974820702893197e+01
1.890000000000000000e+02,4.199026086640780164e+01,4.168682098749543030e+01,4.156810738074089784e+01,4.165179529539033609e+01
1.895000000000000000e+02,4.196170558776906745e+01,4.166096738056782556e+01,4.152925356069635399e+01,4.165023239921723786e+01
1.900000000000000000e+02,4.195520539992569553e+01,4.166006345082108453e+01,4.154256928174608277e+01,4.165186007831579218e+01
1.905000000000000000e+02,4.200844081244258632e+01,4.170024853201076809e+01,4.158089288624684343e+01,4.169305176931926127e+01
1.910000000000000000e+02,4.200648169069668114e+01,4.169539936128131785e+01,4.156116116408148287e+01,4.167444579772348590e+01
1.915000000000000000e+02,4.201361829003155179e+01,4.167358737586509676e+01,4.157531245943352616e+01,4.167474650384525603e+01
1.920000000000000000e+02,4.200902826739928031e+01,4.166105781500073846e+01,4.156538105590348664e+01,4.166071940836484089e+01
1.925000000000000000e+02,4.201506074319942741e+01,4.168205585874880370e+01,4.158871464067794221e+01,4.168993813428094342e+01
1.930000000000000000e+02,4.202013003810576208e+01,4.166388113234730639e+01,4.159704902126271975e+01,4.166339191475943693e+01
1.935000000000000000e+02,4.198929426278275656e+01,4.166902661053443069e+01,4.161279847961225187e+01,4.166749414802371376e+01
1.940000000000000000e+02,4.196792121231805339e+01,4.165321896870341334e+01,4.160927801743461885e+01,4.167130366759512583e+01
1.945000000000000000e+02,4.196550928218389487e+01,4.166215800694140370e+01,4.159887804860500893e+01,4.168493541460242113e+01
1.950000000000000000e+02,4.194545484194929941e+01,4.165133192979016741e+01,4.160237552727049604e+01,4.167344301847592902e+01
1.955000000000000000e+02,4.195507556793752713e+01,4.163861647188198845e+01,4.160306514300215497e+01,4.166618210221431440e+01
1.960000000000000000e+02,4.196513559640008850e+01,4.162194347371148950e+01,4.162227387593992489e+01,4.167170254694283926e+01
1.965000000000000000e+02,4.198952566422822485e+01,4.163424580005829512e+01,4.163141057512135745e+01,4.168448352420718095e+01
1.970000000000000000e+02,4.199805387057319450e+01,4.164946084481690036e+01,4.165826528476247859e+01,4.168942714159480545e+01
1.975000000000000000e+02,4.196218607170822423e+01,4.164899782456554078e+01,4.164077833952899255e+01,4.167363334632214134e+01
1.980000000000000000e+02,4.194072481747431169e+01,4.164580630459127519e+01,4.160932087490921560e+01,4.164467751744879109e+01
1.985000000000000000e+02,4.190495148842212103e+01,4.159676918714932015e+01,4.158375781463137599e+01,4.162325075911199690e+01
1.990000000000000000e+02,4.192527998833537595e+01,4.163484585277934968e+01,4.161198634689393572e+01,4.163468409867687825e+01
1.995000000000000000e+02,4.194098982948862187e+01,4.165594499653760607e+01,4.162448738682882521e+01,4.165957707598222015e+01
2.000000000000000000e+02,4.193300977683862385e+01,4.164713923925993555e+01,4.161799573171084177e+01,4.167196828512121698e+01
2.005000000000000000e+02,4.192666352424136988e+01,4.163766735819942966e+01,4.161226574615155016e+01,4.166600087237876693e+01
2.010000000000000000e+02,4.194381949516219521e+01,4.163491327786481122e+01,4.163865975231628624e+01,4.166078463286383737e+01
2.015000000000000000e+02,4.195894747929617807e+01,4.164548120257489217e+01,4.165757619297203007e+01,4.165188221226498655e+01
2.020000000000000000e+02,4.196071643969019505e+01,4.163751673446461155e+01,4.165084389442912283e+01,4.163515574655000506e+01
2.025000000000000000e+02,4.196813575625930781e+01,4.167393431511965218e+01,4.166404119799305050e+01,4.166761945540601175e+01
2.030000000000000000e+02,4.196845740122920887e+01,4.166898064236875143e+01,4.168034375434056926e+01,4.166574029556583980e+01
2.035000000000000000e+02,4.197340540802113651e+01,4.167865622726505848e+01,4.168726506888778260e+01,4.168032408162456903e+01
2.040000000000000000e+02,4.200183942768840950e+01,4.169698259127640938e+01,4.171215782417245777e+01,4.167966482910492232e+01
2.045000000000000000e+02,4.201812257205425993e+01,4.170630847157709553e+01,4.174308041136053760e+01,4.168323036456262543e+01
2.050000000000000000e+02,4.201765480207405545e+01,4.168912547232295651e+01,4.176938323809376641e+01,4.169304188615151219e+01
2.055000000000000000e+02,4.203614835540162176e+01,4.171545465590656221e+01,4.178778957539706340e+01,4.169886673607832250e+01
2.060000000000000000e+02,4.200141714624515288e+01,4.169724650361324336e+01,4.173465274518060397e+01,4.164961458241732117e+01
2.065000000000000000e+02,4.199454512400088646e+01,4.171204193073543820e+01,4.174111913673425533e+01,4.166157250195870887e+01
2.070000000000000000e+02,4.196212055848214106e+01,4.171180105425479923e+01,4.172681981470191914e+01,4.164338955200163639e+01
2.075000000000000000e+02,4.194445319689179996e+01,4.168124245157098073e+01,4.168311577485045660e+01,4.161630519328774369e+01
2.080000000000000000e+02,4.199747054944741365e+01,4.169362035996849869e+01,4.174199273236962426e+01,4.164956536252449126e+01
2.085000000000000000e+02,4.199888990622572038e+01,4.170259200974555824e+01,4.172199070734200888e+01,4.166320860128445958e+01
2.090000000000000000e+02,4.198722547027544749e+01,4.168148313949799189e+01,4.171754996645915980e+01,4.165278437943927514e+01
2.095000000000000000e+02,4.199137656396015217e+01,4.170606914349773575e+01,4.173994045567066991e+01,4.167036394270268573e+01
2.100000000000000000e+02,4.197207145323022104e+01,4.168152177353621113e+01,4.172334885662120030e+01,4.162715849053457617e+01
2.105000000000000000e+02,4.195315259946518438e+01,4.166778337002444488e+01,4.172330293475760499e+01,4.160271578851470764e+01
2.110000000000000000e+02,4.195314218875144974e+01,4.168674719787970417e+01,4.175905437920616237e+01,4.161961218846791866e+01
2.115000000000000000e+02,4.194323537253541900e+01,4.164637304783223470e+01,4.173450021342169691e+01,4.161511386085032171e+01
2.120000000000000000e+02,4.193394789320965543e+01,4.164913036720701456e+01,4.173907422990438931e+01,4.158691162660864649e+01
2.125000000000000000e+02,4.191726593600331796e+01,4.166172905893939316e+01,4.173576587397825222e+01,4.159612249446283982e+01
2.130000000000000000e+02,4.190344447507384729e+01,4.163006776620190408e+01,4.175231671497352437e+01,4.159904273931024221e+01
2.135000000000000000e+02,4.188189817909567125e+01,4.159693431814015696e+01,4.171821178248842443e+01,4.156295031101156212e+01
2.140000000000000000e+02,4.187236387049404129e+01,4.156867502641863155e+01,4.168542086555982706e+01,4.155642704092652906e+01
2.145000000000000000e+02,4.184891267221866684e+01,4.152455726228568977e+01,4.166276127087714087e+01,4.152876756967089733e+01
2.150000000000000000e+02,4.186888510965074772e+01,4.155059676397433321e+01,4.166392730265506827e+01,4.152313867039215012e+01
2.155000000000000000e+02,4.186824418723279706e+01,4.152537023701052732e+01,4.163874999215691730e+01,4.149046014105162072e+01
2.160000000000000000e+02,4.184150665612384756e+01,4.149369996040468322e+01,4.162944723258806334e+01,4.144432783157760269e+01
2.165000000000000000e+02,4.181635682569732637e+01,4.144497631449770125e+01,4.161696162509524299e+01,4.141891105588189959e+01
2.170000000000000000e+02,4.179697415914840519e+01,4.142796899434109292e+01,4.160198858234985408e+01,4.137568418623649791e+01
2.175000000000000000e+02,4.179292885240526800e+01,4.140161621089424671e+01,4.160647584147153566e+01,4.137585477741200890e+01
2.180000000000000000e+02,4.178812225795134339e+01,4.140042586728781515e+01,4.163403461625340185e+01,4.135433454948638854e+01
2.185000000000000000e+02,4.178657013074672477e+01,4.137062365868282399e+01,4.165177756783609908e+01,4.134419382905517182e+01
2.190000000000000000e+02,4.182463359810218151e+01,4.138752941653466877e+01,4.168390446423587292e+01,4.136057543212758247e+01
2.195000000000000000e+02,4.183161558737084817e+01,4.139862247731044675e+01,4.168443698914244067e+01,4.135157325029533837e+01
2.200000000000000000e+02,4.183361514187903651e+01,4.141833692178334303e+01,4.169801326681758979e+01,4.136675439345376759e+01
2.205000000000000000e+02,4.184694465361214810e+01,4.141660158494360644e+01,4.166941766430790750e+01,4.136605084380104813e+01
2.210000000000000000e+02,4.181979174161932633e+01,4.137910682943371654e+01,4.161781212191073820e+01,4.133946324712237441e+01
2.215000000000000000e+02,4.182623885445293155e+01,4.138110390865869448e+01,4.162029836683531414e+01,4.133593672780391870e+01
2.220000000000000000e+02,4.179971079944973411e+01,4.139927361275661610e+01,4.164126343953844867e+01,4.135879984493441697e+01
2.225000000000000000e+02,4.178318827511373712e+01,4.138633921506293234e+01,4.161738266424554666e+01,4.133004144634269039e+01
2.230000000000000000e+02,4.174509890732037576e+01,4.135345064408153348e+01,4.158871584021287049e+01,4.129217299053637191e+01
2.235000000000000000e+02,4.175156615031600893e+01,4.134943383052395660e+01,4.161873453517075205e+01,4.131043694243984277e+01
2.240000000000000000e+02,4.170463470770675940e+01,4.130380836945705170e+01,4.158498759950130363e+01,4.126053830180078563e+01
2.245000000000000000e+02,4.171359567441752603e+01,4.133257759506123818e+01,4.159192022456505811e+01,4.125732722648684359e+01
2.250000000000000000e+02,4.165900200524771435e+01,4.132560950708756309e+01,4.155365660395938221e+01,4.120512231540872250e+01
2.255000000000000000e+02,4.167729765937393438e+01,4.132551841485957311e+01,4.158227082229230831e+01,4.122323238540887047e+01
2.260000000000000000e+02,4.168891088455346505e+01,4.133111394455191601e+01,4.158483621861660140e+01,4.124203290605497330e+01
2.265000000000000000e+02,4.169355422181354953e+01,4.131280560261482293e+01,4.159619332571502781e+01,4.123856036875433517e+01
2.270000000000000000e+02,4.172084383609009706e+01,4.131107565012229799e+01,4.160184901316606698e+01,4.126252845033981487e+01
2.275000000000000000e+02,4.170905740645915216e+01,4.131717057366052614e+01,4.157054577941677564e+01,4.124095998936733309e+01
2.280000000000000000e+02,4.171119230354179308e+01,4.133030213689816179e+01,4.155587033135696373e+01,4.126109018166997089e+01
2.285000000000000000e+02,4.168486072595653269e+01,4.134148666774244418e+01,4.157033330512216907e+01,4.126692162360792082e+01
2.290000000000000000e+02,4.165358163276448522e+01,4.133981468388330427e+01,4.156450504535911250e+01,4.128779571676889049e+01
2.295000000000000000e+02,4.166040542552255488e+01,4.135817802750209893e+01,4.159395452776897173e+01,4.127435441264086080e+01
2.300000000000000000e+02,4.165361781251817774e+01,4.134227620232547906e+01,4.160976109334054485e+01,4.127128814746455987e+01
2.305000000000000000e+02,4.166212519447911689e+01,4.135574771368188607e+01,4.163219948351657251e+01,4.126575665233103507e+01
2.310000000000000000e+02,4.167635763028114582e+01,4.135673814182175789e+01,4.166218973665597503e+01,4.125359840782245868e+01
2.315000000000000000e+02,4.168377852304875120e+01,4.135686659208093374e+01,4.167642085684338582e+01,4.127389663362016847e+01
2.320000000000000000e+02,4.167589183336534120e+01,4.134857070878608454e+01,4.167878742582480811e+01,4.129126227357522083e+01
2.325000000000000000e+02,4.166774176230860860e+01,4.133980914817588115e+01,4.164784079637467329e+01,4.126848786071349195e+01
2.330000000000000000e+02,4.166164964245820101e+01,4.133922350257965661e+01,4.167225436661159677e+01,4.130343672157210477e+01
2.335000000000000000e+02,4.162746665427037129e+01,4.131254224265779840e+01,4.164164904860002991e+01,4.127031277096823914e+01
2.340000000000000000e+02,4.161712710377121027e+01,4.128744738949098547e+01,4.163965807792416740e+01,4.128374966640828347e+01
2.345000000000000000e+02,4.164404979389361472e+01,4.129022499441767735e+01,4.162486384808878626e+01,4.128975938255736367e+01
2.350000000000000000e+02,4.167169718476258566e+01,4.129484195068534547e+01,4.161815561366697835e+01,4.126512029644589319e+01
2.355000000000000000e+02,4.165815701987746422e+01,4.127536477210491483e+01,4.159389606485159163e+01,4.123865813703945093e+01
2.360000000000000000e+02,4.166594184587125227e+01,4.128470024905075775e+01,4.157138500745399057e+01,4.124430648998572480e+01
2.365000000000000000e+02,4.167083389718391118e+01,4.128605901690995950e+01,4.159816975472114819e+01,4.125889506267755991e+01
2.370000000000000000e+02,4.164846834497333106e+01,4.128760114359709377e+01,4.157241515244204777e+01,4.126498078543264114e+01
2.375000000000000000e+02,4.165328880088513586e+01,4.129521807452383086e+01,4.157096676195969565e+01,4.125115394193479545e+01
2.380000000000000000e+02,4.170054191635136220e+01,4.138163516672812392e+01,4.160028621362278756e+01,4.128160657424398039e+01
2.385000000000000000e+02,4.170158377987869613e+01,4.139747717562786278e+01,4.158143722515490737e+01,4.127692151781612750e+01
2.390000000000000000e+02,4.170849995329975002e+01,4.139005349423614888e+01,4.158822997906281671e+01,4.126896158548110094e+01
2.395000000000000000e+02,4.168790767788354401e+01,4.141920160365199877e+01,4.159867657840082700e+01,4.123758048074036964e+01
2.400000000000000000e+02,4.168899170119353670e+01,4.141871231512033091e+01,4.155459514378745212e+01,4.123672358442326669e+01
2.405000000000000000e+02,4.168900136130055500e+01,4.145276113975320698e+01,4.156634606220183770e+01,4.125904308945037968e+01
2.410000000000000000e+02,4.170901202549342912e+01,4.148044438259938005e+01,4.156122942919839147e+01,4.127565269805978687e+01
2.415000000000000000e+02,4.173893879115991012e+01,4.148399361885859093e+01,4.157937434782163422e+01,4.130245697258254012e+01
2.420000000000000000e+02,4.173121226475013401e+01,4.147694497823123783e+01,4.159041907854187059e+01,4.128809125215991571e+01
2.425000000000000000e+02,4.173543036875850021e+01,4.148877518519842056e+01,4.159345297370656880e+01,4.126874944149629698e+01
2.430000000000000000e+02,4.171998412337154605e+01,4.148163092364742965e+01,4.160863738376595222e+01,4.127758546480109914e+01
2.435000000000000000e+02,4.172442679285494904e+01,4.145778655504324917e+01,4.160456972005017207e+01,4.127298094921226124e+01
2.440000000000000000e+02,4.172730685900902614e+01,4.145863087625951948e+01,4.160121502120522763e+01,4.129289082094214791e+01
2.445000000000000000e+02,4.172254996844714725e+01,4.143629925194591834e+01,4.157982124558155590e+01,4.128187458207568739e+01
2.450000000000000000e+02,4.174504746422416446e+01,4.145315309046267771e+01,4.158959376408253661e+01,4.130518566900449429e+01
2.455000000000000000e+02,4.175698922668037483e+01,4.144714240929584292e+01,4.156443226635098398e+01,4.128192299984020508e+01
2.460000000000000000e+02,4.178069272249985033e+01,4.145830540955714838e+01,4.160167174608631768e+01,4.130565414005295111e+01
2.465000000000000000e+02,4.179550065061719977e+01,4.146524493556459845e+01,4.162469205297526287e+01,4.131017290599972114e+01
2.470000000000000000e+02,4.175590465553269581e+01,4.142551723382797491e+01,4.160619740878536987e+01,4.129923212920985520e+01
2.475000000000000000e+02,4.175352333204244104e+01,4.140932201623679987e+01,4.159396767346412815e+01,4.128156254002947634e+01
2.480000000000000000e+02,4.176108479917990479e+01,4.141997816007798860e+01,4.161777360417032412e+01,4.128866847449119604e+01
2.485000000000000000e+02,4.173607258652538121e+01,4.142936849965668245e+01,4.160636501958400402e+01,4.129500068020284687e+01
2.490000000000000000e+02,4.173998289457350808e+01,4.139204275600174299e+01,4.157349954845537354e+01,4.127109967799486157e+01
2.495000000000000000e+02,4.175328906009227836e+01,4.141567658526405893e+01,4.155350243049561243e+01,4.129378389257014703e+01
2.500000000000000000e+02,4.177538207888472499e+01,4.144831176188565536e+01,4.156738036328533781e+01,4.130485606710460900e+01
2.505000000000000000e+02,4.182229738779067674e+01,4.145166148694858066e+01,4.156624330349001184e+01,4.130370628338862815e+01
2.510000000000000000e+02,4.178427108241423582e+01,4.141157413855923153e+01,4.155691812981385880e+01,4.127268363323129563e+01
2.515000000000000000e+02,4.177774332839936733e+01,4.142092198756501631e+01,4.159493914199913434e+01,4.128796743064012986e+01
2.520000000000000000e+02,4.179976823755679050e+01,4.141787186484538097e+01,4.160230385876985792e+01,4.132041987485180101e+01
2.525000000000000000e+02,4.177208770616405076e+01,4.140372447326613070e+01,4.159204693769664374e+01,4.129411582091761090e+01
2.530000000000000000e+02,4.178011993671640312e+01,4.139343913823972088e+01,4.160494335808818533e+01,4.128560167480653575e+01
2.535000000000000000e+02,4.177451735150229695e+01,4.141430793218543727e+01,4.161505540083773980e+01,4.130925894576416368e+01
2.540000000000000000e+02,4.174292070772521157e+01,4.140402146605283207e+01,4.161843867415485931e+01,4.131075806752541268e+01
2.545000000000000000e+02,4.175890497336907004e+01,4.139941460000105877e+01,4.161375399304429834e+01,4.133433322238997221e+01
2.550000000000000000e+02,4.173793674495732375e+01,4.139532093842777272e+01,4.159147820957533526e+01,4.129448738256059670e+01
2.555000000000000000e+02,4.174938894381990906e+01,4.140983606752254786e+01,4.159406979318946185e+01,4.131459832380980401e+01
2.560000000000000000e+02,4.175934890262201549e+01,4.140700768707895918e+01,4.161997869730272015e+01,4.131156945586194951e+01
2.565000000000000000e+02,4.176005673567283338e+01,4.143244733035150063e+01,4.163105316436637082e+01,4.132860176835014698e+01
2.570000000000000000e+02,4.173043367622534561e+01,4.141632426623317542e+01,4.157621993896735546e+01,4.132129269750319622e+01
2.575000000000000000e+02,4.170435059111000697e+01,4.141694519037882571e+01,4.157469550398276681e+01,4.130234002565940443e+01
2.580000000000000000e+02,4.169478963678788119e+01,4.142513288486159695e+01,4.156393813208750032e+01,4.130734605750905786e+01
2.585000000000000000e+02,4.171615765273793386e+01,4.145505219339413117e+01,4.157318600131046082e+01,4.134341070273281105e+01
2.590000000000000000e+02,4.169478132049433583e+01,4.144500353107010682e+01,4.158751219953623490e+01,4.131727862865714229e+01
2.595000000000000000e+02,4.168225383261841444e+01,4.144399820592136052e+01,4.159523591719666769e+01,4.132619651872948907e+01
2.600000000000000000e+02,4.166218720640311091e+01,4.143396011114590038e+01,4.159985768293670105e+01,4.134504156482813642e+01
2.605000000000000000e+02,4.167473331015942506e+01,4.143485989443953343e+01,4.161491358481060132e+01,4.136540445226118834e+01
2.610000000000000000e+02,4.165797511468882419e+01,4.139995132840959258e+01,4.158882518425811980e+01,4.135883304503813207e+01
2.615000000000000000e+02,4.164513109193705276e+01,4.142763724777660883e+01,4.163083925694098042e+01,4.138039383675997129e+01
2.620000000000000000e+02,4.164222840729782860e+01,4.140718931228646227e+01,4.164780189411854394e+01,4.138257549948972525e+01
2.625000000000000000e+02,4.166527916854096958e+01,4.142062483817327490e+01,4.168905741938203136e+01,4.141587219360264527e+01
2.630000000000000000e+02,4.168176350309020251e+01,4.141610699889309899e+01,4.167053900856922155e+01,4.139081736718044624e+01
2.635000000000000000e+02,4.167981244507480909e+01,4.142789045440784435e+01,4.164586453996808757e+01,4.137805337669396977e+01
2.640000000000000000e+02,4.168253209470511678e+01,4.141522710484449732e+01,4.165115791891880548e+01,4.137480804716508231e+01
2.645000000000000000e+02,4.169593441223884867e+01,4.141987006578690966e+01,4.169613581378312972e+01,4.141415488355567476e+01
2.650000000000000000e+02,4.171748991964930298e+01,4.143031501322661114e+01,4.169052879476053164e+01,4.142850370475433408e+01
2.655000000000000000e+02,4.173587737289587807e+01,4.145128816609270928e+01,4.169366569352848018e+01,4.139035390516994539e+01
2.660000000000000000e+02,4.172610700258196204e+01,4.144342013548093462e+01,4.168179218203082570e+01,4.139654697467072708e+01
2.665000000000000000e+02,4.172663756827908799e+01,4.143023568571744164e+01,4.169520927483996076e+01,4.141061635895785287e+01
2.670000000000000000e+02,4.172484165612005569e+01,4.142342036299026375e+01,4.169741044669246577e+01,4.140650923720586718e+01
2.675000000000000000e+02,4.173129236622406069e+01,4.145674210697809059e+01,4.171725216517945967e+01,4.141995830523494249e+01
2.680000000000000000e+02,4.174666686716894759e+01,4.145381779219194129e+01,4.172595994244598216e+01,4.144008591450015899e+01
2.685000000000000000e+02,4.172615422274950703e+01,4.144126757652145443e+01,4.170796678014583136e+01,4.144612648240461539e+01
2.690000000000000000e+02,4.172963122843931671e+01,4.142265242941657988e+01,4.170212315573229489e+01,4.142615099016927616e+01
2.695000000000000000e+02,4.176651297398637297e+01,4.144819990564599266e+01,4.171555464492671916e+01,4.145983912424389928e+01
2.700000000000000000e+02,4.178307777336581097e+01,4.144481486022502281e+01,4.172345425056294488e+01,4.149453774987181021e+01
2.705000000000000000e+02,4.181341677307311500e+01,4.146191890485826548e+01,4.173519593682991058e+01,4.153233192941194574e+01
2.710000000000000000e+02,4.184757010308927505e+01,4.149826012736284042e+01,4.177386115129607447e+01,4.155063303733431468e+01
2.715000000000000000e+02,4.186230318793413119e+01,4.146650497629109111e+01,4.181091092649931085e+01,4.155888368263883592e+01
2.720000000000000000e+02,4.186474143819379634e+01,4.148233308543025544e+01,4.183248254709117475e+01,4.157960111343579968e+01
2.725000000000000000e+02,4.183070927136508743e+01,4.143047508305510718e+01,4.178646376880140423e+01,4.155758771553652053e+01
2.730000000000000000e+02,4.181841070283153527e+01,4.142870770831989091e+01,4.176241838833000486e+01,4.153854098268545414e+01
2.735000000000000000e+02,4.178951578416352675e+01,4.142192297745901186e+01,4.174895934004526765e+01,4.151924355621763851e+01
2.740000000000000000e+02,4.180225198738736481e+01,4.145085339432483096e+01,4.176292779775201325e+01,4.153949061415835331e+01
2.745000000000000000e+02,4.182273359458996254e+01,4.145204693653938222e+01,4.176924832239156871e+01,4.155870113846555824e+01
2.750000000000000000e+02,4.183712127735920916e+01,4.147342740763964741e+01,4.177607401286192612e+01,4.160194883471585570e+01
2.755000000000000000e+02,4.184616849950177908e+01,4.149816979579525622e+01,4.177897364669192370e+01,4.162833134957418935e+01
2.760000000000000000e+02,4.184956102175023318e+01,4.148494311661122680e+01,4.177065725901077542e+01,4.163355429769021754e+01
2.765000000000000000e+02,4.185709628139773031e+01,4.149850761620707118e+01,4.175303339171600925e+01,4.163762015140374473e+01
2.770000000000000000e+02,4.188363897696277149e+01,4.150674812404292169e+01,4.175955179807610307e+01,4.165276270679820669e+01
2.775000000000000000e+02,4.190522969059520619e+01,4.149103403704881998e+01,4.178257165617313262e+01,4.168823428738080850e+01
2.780000000000000000e+02,4.190196722566284393e+01,4.147247628538804776e+01,4.175628833948481855e+01,4.166531142688928924e+01
2.785000000000000000e+02,4.189813837325582568e+01,4.143807899582585463e+01,4.171705684181864626e+01,4.166368943524309998e+01
2.790000000000000000e+02,4.190301779436844498e+01,4.140626440541685582e+01,4.172787378678087578e+01,4.165915245745375728e+01
2.795000000000000000e+02,4.190716804612637958e+01,4.138498097195411418e+01,4.172373737642809743e+01,4.165175885500531194e+01
2.800000000000000000e+02,4.190849839162815016e+01,4.139338676589510158e+01,4.170578879329482191e+01,4.165819750504314811e+01
2.805000000000000000e+02,4.189317039097237938e+01,4.137025563779621962e+01,4.167809375998611188e+01,4.165671779510234529e+01
2.810000000000000000e+02,4.189499127779280485e+01,4.140927204292015062e+01,4.166716338247587714e+01,4.165147815200870696e+01
2.815000000000000000e+02,4.191488115877420029e+01,4.143340268300280371e+01,4.164950414108021448e+01,4.166844882963547292e+01
2.820000000000000000e+02,4.189753071897476389e+01,4.146147180362407170e+01,4.165114566435334353e+01,4.165602709080207688e+01
2.825000000000000000e+02,4.191800143896582398e+01,4.147255833196953745e+01,4.164685957214724255e+01,4.165459079096219597e+01
2.830000000000000000e+02,4.192395732594339108e+01,4.148447575418220623e+01,4.166350155944061129e+01,4.165634110527864209e+01
2.835000000000000000e+02,4.195000480710432811e+01,4.150120750155507920e+01,4.167770538248228718e+01,4.168079355570722555e+01
2.840000000000000000e+02,4.189026726750935836e+01,4.148476217318213344e+01,4.165920374080029376e+01,4.164180891395973561e+01
2.845000000000000000e+02,4.190288314478988951e+01,4.148822488699985200e+01,4.167117773247461798e+01,4.166507826151645588e+01
2.850000000000000000e+02,4.187082518857460656e+01,4.147435500237807560e+01,4.164101709618125824e+01,4.163146061995663416e+01
2.855000000000000000e+02,4.187898775726562661e+01,4.146560466972738368e+01,4.160767016348771818e+01,4.163956837696736102e+01
2.860000000000000000e+02,4.189267132179538322e+01,4.146902948401669420e+01,4.162635907966915738e+01,4.163930335886890788e+01
2.865000000000000000e+02,4.189534428809079003e+01,4.147954378838856115e+01,4.163056882044386242e+01,4.161020128433335685e+01
2.870000000000000000e+02,4.187438463968477009e+01,4.145721587298098854e+01,4.160416774964661357e+01,4.157704964121157332e+01
2.875000000000000000e+02,4.189152872687697737e+01,4.145596631748765759e+01,4.161766350816642301e+01,4.160877214420591486e+01
2.880000000000000000e+02,4.190980360432432406e+01,4.147600511981475080e+01,4.164794208529313124e+01,4.163586014330046936e+01
2.885000000000000000e+02,4.192897613030702075e+01,4.150322211293202912e+01,4.166561501395604949e+01,4.166388005086731283e+01
2.890000000000000000e+02,4.194944946178084422e+01,4.153705273835596046e+01,4.163177616094058209e+01,4.167976053707670303e+01
2.895000000000000000e+02,4.196803958303114968e+01,4.153610116128865570e+01,4.164787767689792730e+01,4.166963896154024383e+01
2.900000000000000000e+02,4.196331034158318829e+01,4.150569471830362289e+01,4.163439372525528626e+01,4.165635135658889254e+01
2.905000000000000000e+02,4.193867554899922112e+01,4.150431768058777493e+01,4.163654803880341149e+01,4.166417180601692394e+01
2.910000000000000000e+02,4.194316524746644603e+01,4.150275765883294810e+01,4.161781697059743124e+01,4.166173051425752050e+01
2.915000000000000000e+02,4.191767021630176515e+01,4.147933392042987322e+01,4.159082887753474012e+01,4.165470643533802786e+01
2.920000000000000000e+02,4.195752767591642396e+01,4.149995796714230778e+01,4.159385449346406460e+01,4.167308615685181650e+01
2.925000000000000000e+02,4.195595608911440166e+01,4.149027454189895536e+01,4.158587211086972957e+01,4.165972961769251270e+01
2.930000000000000000e+02,4.194494218602412872e+01,4.145510042834474262e+01,4.156141771690936082e+01,4.165253503499765486e+01
2.935000000000000000e+02,4.196530669093004207e+01,4.147368277894023691e+01,4.155913673778991324e+01,4.167811614827574829e+01
2.940000000000000000e+02,4.199747447143098356e+01,4.148789344213739128e+01,4.159416478704947906e+01,4.168571181587633845e+01
2.945000000000000000e+02,4.197510383017977631e+01,4.148476718385241213e+01,4.155607076936241384e+01,4.165105003020499908e+01
2.950000000000000000e+02,4.196370697581831877e+01,4.146654541464086918e+01,4.157473900177956949e+01,4.163792370073961990e+01
2.955000000000000000e+02,4.191569571811156436e+01,4.146279349570236405e+01,4.156103365483955514e+01,4.164590216949321899e+01
2.960000000000000000e+02,4.192064500977744501e+01,4.145574815769229104e+01,4.156149724215541141e+01,4.164845788412834082e+01
2.965000000000000000e+02,4.191307422617030909e+01,4.144779110369926656e+01,4.154658300161187867e+01,4.162801497189363431e+01
2.970000000000000000e+02,4.188523364942214755e+01,4.143283522784741280e+01,4.155870406594009836e+01,4.164671797624987448e+01
2.975000000000000000e+02,4.186637100393975430e+01,4.144281017821605673e+01,4.159374073730156596e+01,4.163999416122816655e+01
2.980000000000000000e+02,4.188199105421895752e+01,4.147237525856760954e+01,4.160723447122518337e+01,4.166245760718346247e+01
2.985000000000000000e+02,4.188993027238370104e+01,4.147145409200040689e+01,4.158382653569805854e+01,4.167689276714132518e+01
2.990000000000000000e+02,4.191160551830959946e+01,4.147244613154306592e+01,4.158867639194357224e+01,4.170261826205214817e+01
2.995000000000000000e+02,4.191095238245164722e+01,4.146668141884367031e+01,4.161911362721610175e+01,4.171182912193423675e+01
3.000000000000000000e+02,4.188168058883876910e+01,4.145134774495078034e+01,4.162852091460253945e+01,4.170338203141056965e+01
3.005000000000000000e+02,4.186625747253155794e+01,4.141737328587044686e+01,4.160426620886697435e+01,4.168520904451378328e+01
3.010000000000000000e+02,4.190587995467642202e+01,4.144892075994771830e+01,4.162954944953867198e+01,4.171666295267738889e+01
3.015000000000000000e+02,4.188744649626837457e+01,4.143983705595871214e+01,4.163622166093497867e+01,4.171296131452879763e+01
3.020000000000000000e+02,4.187296068918805503e+01,4.144082980517629977e+01,4.164044465573000053e+01,4.171417583621926894e+01
3.025000000000000000e+02,4.188129103343186443e+01,4.145611861179386892e+01,4.169026762838946354e+01,4.171894498577890431e+01
3.030000000000000000e+02,4.188271786280139253e+01,4.147362793455729957e+01,4.170646240190241372e+01,4.173919781023295172e+01
3.035000000000000000e+02,4.187464243001625874e+01,4.144468158856724926e+01,4.170401740005463154e+01,4.172325591900615649e+01
3.040000000000000000e+02,4.183430730784616003e+01,4.144094584638258993e+01,4.165972637474772711e+01,4.168552749166973115e+01
3.045000000000000000e+02,4.185920023944150614e+01,4.145412702142850492e+01,4.169926892002504104e+01,4.168708016714138154e+01
3.050000000000000000e+02,4.184401622095641926e+01,4.144430762420020642e+01,4.168770459090795555e+01,4.166818061212469360e+01
3.055000000000000000e+02,4.182976745897294535e+01,4.145110576635318012e+01,4.168816104181001236e+01,4.165386960115655057e+01
3.060000000000000000e+02,4.181601419912428952e+01,4.144429419858442287e+01,4.165387140616514472e+01,4.165521327913210570e+01
3.065000000000000000e+02,4.182379927609928671e+01,4.146056632839601264e+01,4.168300463540586520e+01,4.165842486314735993e+01
3.070000000000000000e+02,4.181648117580989776e+01,4.146956558686704142e+01,4.169681830492672958e+01,4.166536171468887062e+01
3.075000000000000000e+02,4.185141486200807037e+01,4.147038487062584267e+01,4.171225047837328503e+01,4.165994923208781842e+01
3.080000000000000000e+02,4.181217589354922382e+01,4.145834560028210802e+01,4.172337398240159700e+01,4.161632907910668422e+01
3.085000000000000000e+02,4.184530096065682869e+01,4.149138935115644955e+01,4.175806457004752303e+01,4.166263429019422659e+01
3.090000000000000000e+02,4.182744753764609413e+01,4.149345635290692513e+01,4.177437705393406020e+01,4.166064480731334640e+01
3.095000000000000000e+02,4.186447771280641916e+01,4.150474520580910820e+01,4.179794228227870434e+01,4.169764259967251263e+01
3.100000000000000000e+02,4.189234618573900093e+01,4.154275575506218132e+01,4.181787827774137867e+01,4.170800557760384208e+01
3.105000000000000000e+02,4.188807821709153245e+01,4.152632166608352549e+01,4.180436281191345671e+01,4.168616123724808631e+01
3.110000000000000000e+02,4.187042187278947836e+01,4.153358475925831073e+01,4.179301237619446141e+01,4.167149062472311272e+01
3.115000000000000000e+02,4.183901335013589318e+01,4.151670252014847762e+01,4.179115213960454156e+01,4.165795552367728050e+01
3.120000000000000000e+02,4.183918049092756775e+01,4.150836849483532376e+01,4.180638181443231360e+01,4.165669119016534694e+01
3.125000000000000000e+02,4.185008114650987210e+01,4.148651689392092834e+01,4.178509624031758563e+01,4.166218898013978134e+01
3.130000000000000000e+02,4.186876382902969596e+01,4.149899715237902598e+01,4.178802592083746958e+01,4.170084006537670263e+01
3.135000000000000000e+02,4.186391488939400318e+01,4.150006989933764601e+01,4.179279178528899052e+01,4.168377063764168611e+01
3.140000000000000000e+02,4.186211032814954791e+01,4.149670012252049389e+01,4.180188340057362950e+01,4.167567415411310350e+01
3.145000000000000000e+02,4.186034185834638777e+01,4.147950296364071932e+01,4.179900364676051083e+01,4.170984504330034071e+01
3.150000000000000000e+02,4.184534555362167652e+01,4.149107087696921070e+01,4.180270785831840641e+01,4.171596400476654054e+01
3.155000000000000000e+02,4.186033344730736871e+01,4.149714426595927819e+01,4.178170629555911830e+01,4.173059219792924779e+01
3.160000000000000000e+02,4.184238991421883469e+01,4.148962245929278225e+01,4.179459853040784623e+01,4.173734883540603136e+01
3.165000000000000000e+02,4.183891055276028226e+01,4.149509324348530015e+01,4.178807498018625211e+01,4.173828612687717055e+01
3.170000000000000000e+02,4.183739555604379490e+01,4.150845458946960065e+01,4.180083983957469940e+01,4.175141519349278951e+01
3.175000000000000000e+02,4.185633194124601175e+01,4.150912766253563291e+01,4.179482303602517135e+01,4.175480797102548536e+01
3.180000000000000000e+02,4.183004735725674550e+01,4.148052400030120879e+01,4.179166344269840039e+01,4.174781709020557940e+01
3.185000000000000000e+02,4.178660420171105727e+01,4.143396605176430825e+01,4.173088271279528527e+01,4.169401854914102756e+01
3.190000000000000000e+02,4.180592484120702323e+01,4.144497103167906005e+01,4.173173880266586622e+01,4.171982249665268228e+01
3.195000000000000000e+02,4.178822739302542288e+01,4.142712421392938893e+01,4.171573560296877048e+01,4.171795239411358125e+01
3.200000000000000000e+02,4.178351552065903718e+01,4.141405540007149000e+01,4.172531571910668191e+01,4.173296186067442193e+01
3.205000000000000000e+02,4.180247688291726860e+01,4.144482704756271829e+01,4.175196738667587937e+01,4.175925008096050561e+01
3.210000000000000000e+02,4.182737479836102068e+01,4.144445684958904508e+01,4.176545445407710844e+01,4.176122301469504094e+01
3.215000000000000000e+02,4.182482731386217267e+01,4.142914666738308682e+01,4.177319803372036944e+01,4.173473538165960406e+01
3.220000000000000000e+02,4.182780446462031421e+01,4.142719536113273904e+01,4.177320781507560810e+01,4.173656703807615287e+01
3.225000000000000000e+02,4.181556416114598562e+01,4.143075676627818638e+01,4.177658578572391690e+01,4.172425677053431059e+01
3.230000000000000000e+02,4.179998969635276040e+01,4.141740478071717035e+01,4.173905399481628109e+01,4.169261373445909413e+01
3.235000000000000000e+02,4.181167415685823130e+01,4.144305679571996137e+01,4.174206242279333168e+01,4.171549837154748985e+01
3.240000000000000000e+02,4.178396698060060999e+01,4.144145885876536539e+01,4.174037909367898180e+01,4.172845161342140585e+01
3.245000000000000000e+02,4.175491917427951449e+01,4.142852440465082253e+01,4.171178199877861914e+01,4.170872467272909745e+01
3.250000000000000000e+02,4.172539970629334505e+01,4.141353287647814341e+01,4.168523057572354418e+01,4.172244495984772783e+01
3.255000000000000000e+02,4.174552337897286236e+01,4.141778857897519828e+01,4.168321021787198788e+01,4.174704879129808432e+01
3.260000000000000000e+02,4.176671824466792060e+01,4.144574867689121334e+01,4.171028293667222897e+01,4.176463418112022197e+01
3.265000000000000000e+02,4.176580494248234743e+01,4.146957060334813150e+01,4.172460368846336110e+01,4.176376256028176925e+01
3.270000000000000000e+02,4.174154144633850194e+01,4.146428447031961184e+01,4.169548001174663909e+01,4.175217152961222666e+01
3.275000000000000000e+02,4.171060534708900036e+01,4.144184085597063927e+01,4.169241256921392846e+01,4.170797016306974569e+01
3.280000000000000000e+02,4.166955113042515535e+01,4.140489873496529327e+01,4.166245905028290508e+01,4.169960022276026734e+01
3.285000000000000000e+02,4.164973906345010590e+01,4.138174812324345453e+01,4.161520982873399532e+01,4.168023979272654600e+01
3.290000000000000000e+02,4.164506009466904146e+01,4.137148161734915419e+01,4.162722150464347237e+01,4.171810875518276873e+01
3.295000000000000000e+02,4.166342211372438697e+01,4.136815726812606897e+01,4.165099293038937844e+01,4.172153608729452401e+01
3.300000000000000000e+02,4.166015367532447300e+01,4.139689946211337457e+01,4.166355208598064763e+01,4.170236851301126535e+01
3.305000000000000000e+02,4.167021379246968849e+01,4.139390885114838170e+01,4.167164951941312268e+01,4.169516328652837700e+01
3.310000000000000000e+02,4.166702004441935969e+01,4.138382017949421510e+01,4.165979551620478105e+01,4.171357585810219604e+01
3.315000000000000000e+02,4.164620598345387492e+01,4.138930170683403276e+01,4.166165230345072956e+01,4.169246225123181659e+01
3.320000000000000000e+02,4.165422929087736037e+01,4.142183154576137127e+01,4.168726145508110648e+01,4.168545515093322962e+01
3.325000000000000000e+02,4.166019735691746462e+01,4.143792131416719116e+01,4.166625309045983983e+01,4.167795662132491685e+01
3.330000000000000000e+02,4.164204603853604425e+01,4.146000506293226806e+01,4.166524385555565146e+01,4.168387118772039912e+01
3.335000000000000000e+02,4.165120516375849746e+01,4.144648916814099948e+01,4.166972848628810056e+01,4.168777274740116212e+01
3.340000000000000000e+02,4.169133905885539093e+01,4.148482260056111670e+01,4.168401816617705435e+01,4.166254362129677702e+01
3.345000000000000000e+02,4.166498598768955475e+01,4.146238934014067468e+01,4.169191679946916196e+01,4.165487175207066883e+01
3.350000000000000000e+02,4.165410735349684757e+01,4.146861530341661961e+01,4.165418370593393149e+01,4.165451119209593145e+01
3.355000000000000000e+02,4.165291998603121471e+01,4.148461148833781209e+01,4.165110009656254419e+01,4.166447363231511503e+01
3.360000000000000000e+02,4.169070375828813724e+01,4.150007722488843598e+01,4.165713074543820227e+01,4.167971050338681493e+01
3.365000000000000000e+02,4.168752131872025757e+01,4.149754940310236151e+01,4.162072494829543245e+01,4.166095840110173043e+01
3.370000000000000000e+02,4.167134987014575387e+01,4.148159843220828691e+01,4.162062627753491029e+01,4.165121293911712996e+01
3.375000000000000000e+02,4.166371240074676763e+01,4.148470334273628879e+01,4.150895050810862585e+01,4.162987293191089577e+01
3.380000000000000000e+02,4.167538558959419248e+01,4.150543039648408694e+01,4.150056101715959045e+01,4.163990708898948867e+01
3.385000000000000000e+02,4.169061474329444650e+01,4.150047968951551525e+01,4.150118143699516082e+01,4.164974056247022816e+01
3.390000000000000000e+02,4.168364459572143232e+01,4.147710166078660166e+01,4.148410520763610521e+01,4.164421947092779419e+01
3.395000000000000000e+02,4.167891908973301440e+01,4.148534913815147718e+01,4.147010731343734591e+01,4.164744039781454887e+01
3.400000000000000000e+02,4.166544597406762307e+01,4.150480013115964084e+01,4.148523155943485818e+01,4.166891271750866110e+01
3.405000000000000000e+02,4.166361078658338357e+01,4.151080944759817015e+01,4.147836906799658863e+01,4.169185030432306149e+01
3.410000000000000000e+02,4.168328597093138654e+01,4.153501438817565372e+01,4.150785440045963526e+01,4.171517123373632785e+01
3.415000000000000000e+02,4.170783086538955331e+01,4.152420884643446186e+01,4.149043418969240804e+01,4.170392046832493804e+01
3.420000000000000000e+02,4.172114796781384172e+01,4.150877730869665783e+01,4.149104656276740144e+01,4.174700005335267861e+01
3.425000000000000000e+02,4.172304084669937652e+01,4.149344387850369031e+01,4.147290983112432627e+01,4.175258642577512802e+01
3.430000000000000000e+02,4.175879061743018639e+01,4.145483815355113677e+01,4.148355696542189008e+01,4.176606103465103104e+01
3.435000000000000000e+02,4.178161483226676864e+01,4.145658355517090854e+01,4.150283327540188338e+01,4.177547672246826238e+01
3.440000000000000000e+02,4.178503518200256650e+01,4.144018876390192219e+01,4.148614506027991666e+01,4.176301984727300720e+01
3.445000000000000000e+02,4.181765034883860466e+01,4.142685867832961577e+01,4.151084328579241856e+01,4.174933844348738177e+01
3.450000000000000000e+02,4.184266580699935645e+01,4.146221632171950233e+01,4.155252125871515290e+01,4.178940436594134411e+01
3.455000000000000000e+02,4.180907567552939952e+01,4.142718254449160753e+01,4.153778667654761136e+01,4.176993205800658870e+01
3.460000000000000000e+02,4.182352579443588780e+01,4.146253370934116589e+01,4.156545207902451011e+01,4.180305980966016932e+01
3.465000000000000000e+02,4.182084476992423561e+01,4.148075675671946527e+01,4.155824832008203629e+01,4.181363023437755544e+01
3.470000000000000000e+02,4.184727006395009141e+01,4.152914170693695439e+01,4.158150447715191689e+01,4.181641027520819165e+01
3.475000000000000000e+02,4.184285101114297589e+01,4.150140101704486284e+01,4.155987439882201784e+01,4.177787151976621516e+01
3.480000000000000000e+02,4.182083610470426294e+01,4.148389935428920694e+01,4.153699273259487512e+01,4.173820882672628585e+01
3.485000000000000000e+02,4.183084047882177003e+01,4.148885295890713110e+01,4.154446343243326822e+01,4.173428681033117726e+01
3.490000000000000000e+02,4.183327631433782301e+01,4.148233908901730160e+01,4.156252160864431033e+01,4.173339056702548078e+01
3.495000000000000000e+02,4.182429503097191770e+01,4.148290284030896657e+01,4.154695539032236695e+01,4.171988064436324350e+01
3.500000000000000000e+02,4.181654599230098768e+01,4.146029740557244025e+01,4.155717422869884103e+01,4.170600934927764314e+01
3.505000000000000000e+02,4.183800462952302723e+01,4.146867044132480373e+01,4.155560970488993178e+01,4.170694179813110480e+01
3.510000000000000000e+02,4.181987613978347440e+01,4.145498124828442599e+01,4.152607645544645720e+01,4.170175034967616767e+01
3.515000000000000000e+02,4.182568917784040963e+01,4.145209220555970120e+01,4.151229181987743289e+01,4.170003116986186598e+01
3.520000000000000000e+02,4.183664910815397064e+01,4.144673459924911896e+01,4.151941444258161340e+01,4.169413583923145694e+01
3.525000000000000000e+02,4.184149511525616560e+01,4.144022100276368548e+01,4.151060515334082623e+01,4.166646364839238714e+01
3.530000000000000000e+02,4.183992843037257359e+01,4.141320605410246003e+01,4.147018254855576913e+01,4.162776597731437533e+01


==> uai2021 (copy)/results/accuracy.txt <==
0.273
0.323
0.415
0.336
0.346
0.458
0.547
0.439
0.374
0.489
0.302
0.397
0.502
0.6
0.393
0.289
0.258
0.418
0.375
0.231
0.465
0.337
0.392
0.397
0.27
0.369
0.491
0.405
0.488
0.369
0.264
0.389
0.407
0.341
0.521
0.511
0.389
0.421
0.32
0.343
0.465
0.448
0.419
0.513
0.256
0.453
0.406
0.572
0.496
0.456
0.496
0.489
0.405
0.515
0.472
0.446
0.444
0.433
0.364
0.565
0.418
0.418
0.525
0.264
0.262
0.537
0.453
0.591
0.252
0.433
0.577
0.393
0.296
0.38
0.395
0.442
0.444
0.474
0.484
0.33
0.359
0.552
0.507
0.322
0.427
0.548
0.312
0.561
0.675
0.536
0.437
0.458
0.448
0.439
0.454
0.406
0.37
0.458
0.402
0.364
0.442
0.463
0.325
0.544
0.44
0.462
0.314
0.258
0.383
0.238
0.48
0.48
0.475
0.389
0.438
0.346
0.417
0.406
0.451
0.452
0.324
0.542
0.442
0.579
0.437
0.442
0.448
0.639
0.564
0.402
0.469
0.502
0.486
0.52
0.435
0.398
0.399
0.342
0.425
0.388
0.523
0.449
0.427
0.41
0.429
0.375
0.437
0.494
0.441
0.314
0.344
0.341
0.396
0.334
0.505
0.454
0.471
0.473
0.407
0.323
0.485
0.607
0.508
0.332
0.406
0.47
0.365
0.469
0.601
0.478
0.484
0.415
0.364
0.525
0.472
0.356
0.462
0.278
0.396
0.54
0.325
0.227
0.419
0.412
0.298
0.424
0.527
0.529
0.383
0.399
0.583
0.497
0.423
0.373
0.338
0.462
0.449
0.476
0.341
0.314
0.387
0.477
0.553
0.589
0.47
0.563
0.437
0.464
0.604
0.502
0.664
0.373
0.56
0.477
0.312
0.515
0.411
0.389
0.48
0.454
0.466
0.367
0.196
0.627
0.379
0.446
0.445
0.352
0.432
0.384
0.552
0.358
0.619
0.434
0.405
0.497
0.54
0.453
0.547
0.394
0.533
0.414
0.522
0.506
0.408
0.285
0.546
0.642
0.543
0.425
0.534
0.458
0.483
0.463
0.452
0.387
0.425
0.355
0.352
0.604
0.484
0.323
0.469
0.5
0.339
0.588
0.424
0.442
0.374
0.473
0.24
0.332
0.49
0.484
0.508
0.507
0.339
0.417
0.567
0.609
0.419
0.489
0.479
0.356
0.472
0.225
0.303
0.349
0.401
0.317
0.545
0.479
0.445
0.39
0.329
0.533
0.457
0.365
0.383
0.414
0.225
0.374
0.524
0.445
0.406
0.358
0.467
0.546
0.592
0.372
0.546
0.482
0.486
0.552
0.41
0.433
0.516
0.387
0.367
0.372
0.541
0.394
0.527
0.393
0.464
0.378
0.438
0.339
0.531
0.571
0.517
0.363
0.322
0.34
0.379
0.469
0.398
0.436
0.372
0.456
0.3
0.416
0.465
0.577
0.309
0.478
0.41
0.378
0.449
0.418
0.376
0.364
0.397
0.433
0.468
0.397
0.489
0.516
0.387
0.607
0.353
0.287
0.379
0.497
0.456
0.51
0.28
0.489
0.42
0.498
0.587
0.608
0.469
0.461
0.335
0.617
0.575
0.375
0.389
0.405
0.308
0.394
0.487
0.572
0.321
0.382
0.611
0.556
0.501
0.489
0.382
0.386
0.491
0.465
0.522
0.369
0.464
0.32
0.49
0.474
0.586
0.595
0.594
0.622
0.589
0.475
0.633
0.38
0.579
0.541
0.528
0.531
0.56
0.629
0.411
0.482
0.402
0.508
0.44
0.592
0.609
0.565
0.443
0.559
0.429
0.506
0.609
0.581
0.591
0.51
0.533
0.498
0.558
0.561
0.594
0.47
0.439
0.561
0.578
0.615
0.432
0.358
0.554
0.535
0.567
0.45
0.543
0.546
0.66
0.569
0.415
0.513
0.436
0.517
0.499
0.422
0.332
0.376
0.299
0.489
0.571
0.553
0.253
0.483
0.639
0.351
0.368
0.394
0.315
0.459
0.559
0.524
0.49
0.398
0.425
0.521
0.584
0.599
0.615
0.523
0.514
0.572
0.603
0.582
0.501
0.574
0.35
0.541
0.401
0.61
0.594
0.488
0.563
0.571
0.447
0.553
0.424
0.365
0.576
0.49
0.363
0.381
0.32
0.356
0.382
0.446
0.599
0.479
0.432
0.383
0.607
0.572
0.623
0.496
0.533
0.519
0.491
0.466
0.513
0.391
0.584
0.632
0.551
0.55
0.634
0.525
0.639
0.413
0.535
0.471
0.508
0.507
0.47
0.256
0.393
0.392
0.429
0.528
0.512
0.302
0.446
0.491
0.546
0.352
0.278
0.56
0.491
0.498
0.609
0.48
0.59
0.394
0.341
0.392
0.443
0.41
0.516
0.478
0.417
0.477
0.33
0.351
0.342
0.32
0.357
0.437
0.284
0.403
0.39
0.242
0.451
0.483
0.263
0.365
0.264
0.27
0.229
0.356
0.429
0.307
0.243
0.487
0.42
0.507
0.22
0.41
0.6
0.526
0.445
0.545
0.504
0.46
0.5
0.503
0.467
0.289
0.515
0.514
0.485
0.491
0.528
0.492
0.501
0.643
0.404
0.549
0.341
0.544
0.534
0.408
0.519
0.297
0.544
0.518
0.347
0.394
0.369
0.459
0.373
0.529
0.571
0.386
0.529
0.216
0.309
0.512
0.457
0.564
0.386
0.446
0.423
0.506
0.514
0.356
0.349
0.419
0.568
0.47
0.467
0.424
0.452
0.458
0.499
0.407
0.331
0.586
0.48
0.397
0.376
0.377
0.493
0.419
0.521
0.402
0.299
0.543
0.346
0.423
0.318
0.533
0.371
0.38
0.244
0.482
0.378
0.546
0.317
0.375
0.422
0.204
0.466
0.455
0.606
0.393
0.445
0.414
0.514
0.452
0.528
0.344
0.46
0.341
0.446
0.569
0.445
0.318
0.369
0.488
0.388
0.467
0.537
0.371
0.552
0.441
0.408
0.372
0.302
0.381
0.323
0.495
0.368
0.51
0.313
0.31
0.407
0.275
0.404
0.338
0.411
0.318
0.413
0.318
0.454
0.519
0.4
0.288
0.389
0.389
0.469
0.477
0.365
0.194
0.471
0.523
0.425
0.478
0.466
0.329
0.481
0.438
0.389
0.47
0.312
0.285
0.347
0.301
0.315
0.304
0.44
0.172
0.366
0.443
0.298
0.346
0.327
0.467
0.381
0.43
0.299
0.363
0.524
0.508
0.441
0.392
0.468
0.426
0.488
0.476
0.476
0.263
0.281
0.356
0.362
0.343
0.357
0.352
0.434
0.328
0.468
0.341
0.371
0.477
0.384
0.428
0.383
0.505
0.404
0.439
0.421
0.35
0.442
0.295
0.318
0.449
0.315
0.311
0.505
0.446
0.388
0.435
0.41
0.45
0.455
0.409
0.251
0.334
0.377
0.553
0.325
0.379
0.545
0.474
0.466
0.277
0.349
0.335
0.454
0.56
0.544
0.547
0.483
0.341
0.473
0.506
0.43
0.32
0.393
0.335
0.37
0.315
0.4
0.433
0.382
0.284
0.328
0.376
0.521
0.519
0.491
0.363
0.458
0.305
0.401
0.274
0.5
0.312
0.411
0.4
0.404
0.379
0.571
0.503
0.6
0.436
0.351
0.396
0.342
0.541
0.537
0.421
0.411
0.348
0.4
0.516
0.504
0.427
0.338
0.406
0.412
0.363
0.429
0.319
0.397
0.273
0.356
0.415
0.512
0.455
0.26
0.397
0.491
0.412
0.411
0.446
0.423
0.292
0.469
0.431
0.528
0.366
0.462
0.459
0.506
0.434
0.501
0.461
0.274
0.503
0.578
0.509
0.577
0.443
0.326
0.398
0.416
0.557
0.556
0.594
0.462
0.579
0.466
0.363
0.412
0.595
0.558
0.407
0.46
0.408
0.429
0.444
0.446
0.475
0.519
0.297
0.516
0.477
0.522
0.428
0.317
0.302
0.554
0.362
0.364
0.438
0.243
0.423
0.444
0.559
0.37
0.566
0.562
0.535
0.58
0.477
0.503
0.508
0.365
0.45
0.349
0.588
0.365
0.307
0.468
0.444
0.418
0.384
0.551
0.556
0.432
0.393
0.339
0.396
0.407
0.3
0.35
0.388
0.535
0.389
0.511
0.566
0.295
0.358
0.479
0.381
0.521
0.428
0.467
0.272
0.217
0.36
0.504
0.421
0.477
0.272
0.364
0.479
0.328
0.451
0.268
0.318
0.39
0.541
0.526
0.547
0.439
0.274
0.519
0.247
0.542
0.55
0.525
0.51
0.466
0.594
0.457
0.454
0.316
0.562
0.47
0.48
0.467
0.604
0.578
0.408
0.512
0.369
0.331
0.382
0.455
0.473
0.548
0.385
0.295
0.412
0.47
0.527
0.334
0.468
0.435
0.348
0.333
0.498
0.372
0.392
0.469
0.348
0.378
0.45
0.373
0.427
0.291
0.427
0.574
0.445
0.544
0.51
0.56
0.584
0.622
0.528
0.483
0.367
0.402
0.516
0.564
0.472
0.499
0.541
0.388
0.545
0.571
0.46
0.502
0.305
0.314
0.448
0.457
0.389
0.425
0.442
0.391
0.518
0.508
0.59
0.401
0.47
0.56
0.463
0.431
0.484
0.528
0.461
0.525
0.565
0.494
0.369
0.388
0.685
0.554
0.46
0.572
0.598
0.553
0.428
0.638
0.641
0.511
0.405
0.617
0.522
0.514
0.618
0.652
0.582
0.574
0.51
0.464
0.422
0.376
0.554
0.494
0.646
0.446
0.481
0.486
0.331
0.485
0.495
0.536
0.426
0.477
0.333
0.633
0.558
0.519
0.407
0.476
0.476
0.476
0.535
0.398
0.469
0.582
0.666
0.545
0.607
0.543
0.422
0.629
0.473
0.468
0.479
0.314
0.518
0.417
0.4
0.439
0.426
0.395
0.53
0.354
0.571
0.248
0.252
0.505
0.292
0.35
0.449
0.49
0.326
0.556
0.54
0.444
0.438
0.381
0.521
0.464
0.448
0.62
0.552
0.55
0.394
0.597
0.572
0.574
0.578
0.556
0.392
0.456
0.492
0.545
0.572
0.527
0.423
0.288
0.526
0.369
0.537
0.583
0.6
0.457
0.465
0.405
0.352
0.547
0.507
0.543
0.439
0.344
0.417
0.487
0.582
0.483
0.355
0.467
0.533
0.525
0.479
0.388
0.4
0.646
0.55
0.466
0.629
0.606
0.55
0.634
0.469
0.602
0.354
0.429
0.407
0.44
0.507
0.373
0.28
0.517
0.506
0.505
0.331
0.466
0.536
0.357
0.516
0.422
0.461
0.585
0.461
0.497
0.387
0.461
0.411
0.519
0.493
0.475
0.545
0.504
0.585
0.404
0.396
0.379
0.413
0.292
0.457
0.435
0.566
0.46
0.478
0.35
0.358
0.375
0.468
0.46
0.33
0.507
0.306
0.399
0.409
0.281
0.302
0.536
0.504
0.402
0.552
0.41
0.415
0.357
0.605
0.402
0.447
0.49
0.346
0.548
0.451
0.628
0.307
0.439
0.534
0.484
0.415
0.48
0.609
0.431
0.594
0.523
0.533
0.39
0.353
0.326
0.546
0.517
0.563
0.361
0.422
0.511
0.423
0.266
0.275
0.473
0.406
0.534
0.235
0.331
0.406
0.38
0.39
0.538
0.576
0.439
0.468
0.4
0.523
0.517
0.443
0.38
0.399
0.493
0.448
0.43
0.436
0.361
0.556
0.45
0.485
0.554
0.595
0.423
0.624
0.461
0.474
0.456
0.442
0.49
0.428
0.464
0.517
0.526
0.603
0.433
0.545
0.589
0.463
0.514
0.478
0.48
0.531
0.455
0.467
0.467
0.483
0.528
0.548
0.631
0.238
0.489
0.476
0.495
0.294
0.592
0.383
0.618
0.499
0.351
0.564
0.52
0.559
0.361
0.656
0.456
0.601
0.548
0.569
0.652
0.571
0.653
0.366
0.348
0.358
0.426
0.5
0.472
0.26
0.375
0.306
0.526
0.468
0.579
0.552
0.481
0.407
0.509
0.29
0.374
0.435
0.424
0.397
0.407
0.494
0.543
0.515
0.338
0.359
0.563
0.51
0.473
0.518
0.579
0.508
0.652
0.393
0.481
0.561
0.333
0.453
0.499
0.482
0.442
0.285
0.366
0.325
0.444
0.37
0.496
0.33
0.432
0.552
0.417
0.458
0.345
0.372
0.532
0.374
0.567
0.541
0.504
0.493
0.596
0.519
0.572
0.402
0.259
0.542
0.5
0.531
0.338
0.409
0.408
0.498
0.492
0.339
0.405
0.485
0.547
0.459
0.459
0.606
0.493
0.53
0.433
0.507
0.351
0.446
0.399
0.423
0.383
0.212
0.522
0.507
0.429
0.474
0.55
0.554
0.499
0.474
0.488
0.432
0.544
0.422
0.548
0.412
0.567
0.466
0.524
0.582
0.531
0.345
0.666
0.422
0.566
0.472
0.68
0.485
0.464
0.528
0.418
0.497
0.388
0.377
0.363
0.391
0.408
0.345
0.423
0.311
0.426
0.461
0.449
0.476
0.427
0.429
0.368
0.314
0.526
0.374
0.442
0.457
0.396
0.373
0.532
0.517
0.453
0.335
0.448
0.34
0.552
0.275
0.363
0.448
0.336
0.286
0.384
0.371
0.324
0.324
0.412
0.512
0.369
0.35
0.38
0.265
0.329
0.494
0.463
0.437
0.378
0.436
0.455
0.466
0.467
0.448
0.483
0.476
0.49
0.625
0.386
0.624
0.422
0.39
0.435
0.421
0.541
0.551
0.562
0.431
0.416
0.356
0.406
0.333
0.459
0.487
0.437
0.301
0.332
0.438
0.423
0.366
0.591
0.507
0.45
0.342
0.398
0.452
0.377
0.375
0.236
0.394
0.525
0.434
0.416
0.354
0.475
0.558
0.514
0.498
0.56
0.504
0.466
0.572
0.533
0.602
0.251
0.356
0.369
0.593
0.43
0.398
0.467
0.369
0.439
0.49
0.516
0.342
0.387
0.479
0.367
0.486
0.467
0.281
0.448
0.373
0.322
0.555
0.549
0.373
0.356
0.483
0.584
0.37
0.309
0.407
0.367
0.191
0.386
0.526
0.503
0.345
0.422
0.532
0.443
0.568
0.574
0.587
0.529
0.53
0.582
0.397
0.66
0.365
0.572
0.506
0.319
0.481
0.509
0.43
0.549
0.418
0.308
0.292
0.362
0.456
0.569
0.516
0.41
0.4
0.458
0.497
0.504
0.531
0.609
0.344
0.47
0.298
0.438
0.514
0.454
0.392
0.456
0.578
0.454
0.472
0.335
0.423
0.59
0.632
0.543
0.581
0.629
0.48
0.598
0.479
0.587
0.42
0.384
0.54
0.412
0.413
0.496
0.345
0.399
0.526
0.565
0.444
0.352
0.395
0.541
0.435
0.401
0.375
0.241
0.36
0.339
0.491
0.307
0.434
0.379
0.575
0.553
0.467
0.465
0.46
0.473
0.604
0.403
0.551
0.491
0.42
0.455
0.371
0.467
0.499
0.54
0.587
0.375
0.475
0.449
0.367
0.437
0.446
0.482
0.504
0.424
0.559
0.416
0.359
0.558
0.515
0.325
0.474
0.416
0.447
0.592
0.492
0.526
0.42
0.322
0.504
0.596
0.399
0.34
0.373
0.516
0.468
0.457
0.599
0.561
0.521
0.578
0.428
0.499
0.488
0.513
0.298
0.305
0.477
0.441
0.326
0.414
0.498
0.487
0.34
0.494
0.419
0.565
0.434
0.556
0.518
0.575
0.459
0.592
0.466
0.62
0.311
0.464
0.449
0.304
0.502
0.452
0.373
0.38
0.453
0.377
0.31
0.269
0.455
0.493
0.486
0.292
0.521
0.397
0.419
0.465
0.408
0.427
0.402
0.452
0.43
0.473
0.466
0.468
0.412
0.42
0.606
0.586
0.533
0.305
0.347
0.651
0.632
0.414
0.431
0.647
0.615
0.551
0.486
0.591
0.42
0.446
0.499
0.505
0.494
0.577
0.453
0.424
0.486
0.473
0.546
0.342
0.48
0.407
0.481
0.569
0.512
0.496
0.329
0.49
0.497
0.432
0.307
0.524
0.48
0.397
0.39
0.324
0.387
0.362
0.543
0.519
0.432
0.416
0.502
0.479
0.351
0.52
0.516
0.443
0.457
0.367
0.531
0.314
0.379
0.401
0.435
0.64
0.337
0.554
0.564
0.38
0.559
0.532
0.577
0.431
0.538
0.374
0.505
0.485
0.621
0.629
0.395
0.574
0.502
0.299
0.545
0.405
0.45
0.473
0.656
0.494
0.662
0.514
0.456
0.512
0.473
0.51
0.605
0.443
0.359
0.375
0.438
0.503
0.598
0.537
0.446
0.459
0.533
0.315
0.55
0.5
0.426
0.511
0.588
0.358
0.528
0.642
0.607
0.667
0.413
0.408
0.22
0.442
0.374
0.503
0.493
0.357
0.474
0.375
0.436
0.464
0.44
0.42
0.255
0.446
0.422
0.392
0.427
0.487
0.457
0.406
0.544
0.337
0.483
0.396
0.355
0.533
0.444
0.551
0.548
0.569
0.341
0.492
0.248
0.488
0.395
0.27
0.432
0.39
0.44
0.516
0.42
0.33
0.315
0.328
0.421
0.309
0.373
0.495
0.52
0.616
0.431
0.373
0.349
0.557
0.539
0.455
0.663
0.587
0.319
0.587
0.413
0.579
0.37
0.426
0.344
0.342
0.529
0.308
0.447
0.401
0.547
0.406
0.413
0.52
0.437
0.573
0.431
0.549
0.597
0.565
0.424
0.451
0.58
0.491
0.394
0.433
0.569
0.285
0.29
0.351
0.436
0.484
0.583
0.557
0.45
0.466
0.406
0.541
0.51
0.503
0.561
0.335
0.614
0.466
0.551
0.493
0.498
0.602
0.284
0.507
0.489
0.556
0.473
0.529
0.553
0.561
0.587
0.439
0.558
0.325
0.296
0.539
0.487
0.403
0.513
0.31
0.451
0.556
0.53
0.432
0.469
0.481
0.404
0.517
0.518
0.357
0.42
0.379
0.221
0.57
0.481
0.462
0.381
0.379
0.543
0.444
0.408
0.464
0.328
0.282
0.431
0.57
0.427
0.341
0.448
0.636
0.522
0.532
0.587
0.625
0.577
0.437
0.434
0.621
0.425
0.489
0.446
0.52
0.539
0.507
0.615
0.431
0.51
0.554
0.409
0.403
0.4
0.498
0.533
0.362
0.408
0.537
0.401
0.401
0.39
0.577
0.534
0.441
0.561
0.492
0.449
0.585
0.398
0.49
0.45
0.582
0.431
0.425
0.442
0.446
0.592
0.66
0.486
0.426
0.529
0.565
0.589
0.375
0.425
0.468
0.275
0.542
0.338
0.21
0.425
0.446
0.414
0.559
0.482
0.567
0.37
0.42
0.586
0.479
0.407
0.505
0.357
0.444
0.475
0.526
0.359
0.348
0.464
0.488
0.353
0.591
0.529
0.512
0.573
0.565
0.512
0.553
0.489
0.529
0.426
0.535
0.292
0.538
0.48
0.601
0.394
0.44
0.301
0.466
0.405
0.515
0.484
0.502
0.333
0.548
0.32
0.367
0.575
0.429
0.619
0.506
0.531
0.401
0.582
0.616
0.571
0.36
0.324
0.525
0.445
0.491
0.379
0.341
0.445
0.516
0.437
0.639
0.62
0.522
0.64
0.42
0.647
0.343
0.459
0.475
0.47
0.406
0.274
0.347
0.532
0.392
0.484
0.394
0.375
0.419
0.478
0.493
0.475
0.555
0.496
0.516
0.306
0.563
0.562
0.396
0.471
0.5
0.488
0.412
0.462
0.459
0.391
0.402
0.418
0.321
0.26
0.511
0.552
0.5
0.301
0.388
0.398
0.312
0.558
0.455
0.389
0.303
0.508
0.364
0.475
0.461
0.44
0.352
0.296
0.338
0.468
0.436
0.298
0.269
0.486
0.521
0.363
0.539
0.66
0.449
0.544
0.417
0.553
0.269
0.425
0.587
0.53
0.557
0.51
0.444
0.403
0.6
0.473
0.604
0.33
0.403
0.5
0.448
0.434
0.518
0.414
0.376
0.549
0.298
0.46
0.363
0.59
0.581
0.286
0.431
0.426
0.393
0.242
0.472
0.447
0.413
0.333
0.447
0.382
0.454
0.419
0.384
0.4
0.503
0.493
0.508
0.486
0.338
0.376
0.579
0.439
0.535
0.411
0.559
0.357
0.32
0.472
0.626
0.397
0.514
0.352
0.437
0.296
0.527
0.549
0.311
0.341
0.409
0.281
0.374
0.435
0.479
0.465
0.589
0.47
0.469
0.227
0.283
0.426
0.455
0.372
0.224
0.578
0.32
0.536
0.398
0.444
0.452
0.487
0.349
0.379
0.519
0.446
0.473
0.584
0.528
0.466
0.462
0.335
0.495
0.428
0.509
0.683
0.455
0.451
0.456
0.368
0.41
0.504
0.398
0.341
0.466
0.301
0.497
0.439
0.4
0.431
0.408
0.531
0.228
0.423
0.449
0.497
0.373
0.401
0.491
0.46
0.359
0.308
0.343
0.454
0.484
0.403
0.453
0.613
0.353
0.441
0.379
0.57
0.256
0.168
0.329
0.535
0.348
0.378
0.353
0.507
0.399
0.464
0.207
0.285
0.353
0.262
0.353
0.442
0.417
0.281
0.315
0.562
0.554
0.51
0.537
0.555
0.325
0.474
0.468
0.618
0.418
0.295
0.308
0.396
0.49
0.279
0.486
0.388
0.138
0.304
0.302
0.351
0.483
0.46
0.392
0.521
0.586
0.518
0.565
0.381
0.471
0.45
0.433
0.475
0.446
0.233
0.348
0.558
0.467
0.357
0.575
0.536
0.388
0.474
0.294
0.44
0.412
0.559
0.422
0.364
0.517
0.547
0.539
0.425
0.358
0.376
0.431
0.434
0.413
0.578
0.449
0.52
0.423
0.46
0.593
0.494
0.295
0.323
0.466
0.31
0.453
0.419
0.489
0.282
0.509
0.514
0.477
0.318
0.421
0.512
0.438
0.403
0.306
0.485
0.445
0.518
0.483
0.506
0.351
0.436
0.386
0.497
0.551
0.583
0.546
0.523
0.562
0.564
0.456
0.552
0.38
0.357
0.373
0.335
0.596
0.571
0.553
0.47
0.448
0.388
0.425
0.364
0.507
0.531
0.379
0.419
0.417
0.507
0.457
0.405
0.414
0.485
0.38
0.35
0.418
0.494
0.533
0.497
0.365
0.513
0.378
0.578
0.546
0.281
0.423
0.618
0.527
0.389
0.536
0.612
0.508
0.594
0.503
0.561
0.465
0.482
0.383
0.435
0.387
0.423
0.31
0.54
0.482
0.478
0.531
0.457
0.467
0.629
0.503
0.519
0.526
0.498
0.39
0.609
0.413
0.648
0.523
0.533
0.459
0.474
0.305
0.641
0.526
0.457
0.504
0.49
0.515
0.391
0.535
0.557
0.406
0.427
0.565
0.486
0.406
0.369
0.482
0.503
0.316
0.53
0.379
0.536
0.477
0.565
0.398
0.351
0.509
0.471
0.497
0.331
0.444
0.364
0.609
0.501
0.445
0.591
0.556
0.602
0.392
0.548
0.413
0.452
0.622
0.461
0.631
0.484
0.537
0.464
0.634
0.499
0.555
0.528
0.529
0.543
0.566
0.571
0.387
0.541
0.367
0.422
0.554
0.331
0.411
0.53
0.507
0.467
0.388
0.417
0.4
0.438
0.497
0.527
0.54
0.41
0.564
0.143
0.466
0.449
0.392
0.36
0.262
0.455
0.577
0.504
0.36
0.48
0.623
0.6
0.512
0.636
0.543
0.435
0.569
0.505
0.56
0.328
0.332
0.604
0.623
0.566
0.526
0.361
0.522
0.519
0.496
0.519
0.516
0.563
0.471
0.547
0.569
0.474
0.703
0.529
0.311
0.542
0.589
0.577
0.472
0.432
0.54
0.578
0.58
0.584
0.534
0.452
0.486
0.559
0.564
0.388
0.557
0.574
0.627
0.639
0.619
0.637
0.434
0.63
0.519
0.539
0.593
0.313
0.484
0.365
0.496
0.564
0.333
0.417
0.416
0.523
0.437
0.487
0.525
0.604
0.502
0.376
0.45
0.571
0.453
0.551
0.427
0.602
0.571
0.526
0.51
0.386
0.45
0.458
0.536
0.533
0.536
0.565
0.549
0.494
0.431
0.343
0.4
0.434
0.376
0.47
0.5
0.567
0.446
0.5
0.36
0.511
0.433
0.475
0.437
0.404
0.49
0.475
0.467
0.382
0.508
0.581
0.581
0.522
0.568
0.533
0.574
0.526
0.463
0.589
0.499
0.452
0.525
0.526
0.467
0.293
0.41
0.377
0.56
0.254
0.362
0.517
0.424
0.572
0.356
0.525
0.546
0.387
0.57
0.561
0.619
0.412
0.421
0.469
0.515
0.294
0.415
0.458
0.694
0.556
0.545
0.46
0.519
0.615
0.318
0.609
0.396
0.495
0.604
0.547
0.61
0.488
0.512
0.563
0.501
0.556
0.478
0.578
0.598
0.676
0.582
0.584
0.548
0.496
0.735
0.528
0.551
0.566
0.235
0.408
0.371
0.343
0.386
0.542
0.526
0.466
0.417
0.447
0.462
0.511
0.544
0.548
0.554
0.491
0.529
0.592
0.518
0.661
0.443
0.289
0.361
0.41
0.46
0.571
0.398
0.419
0.435
0.421
0.328
0.34
0.511
0.43
0.307
0.373
0.415
0.444
0.253
0.396
0.485
0.488
0.25
0.557
0.281
0.419
0.356
0.499
0.418
0.341
0.511
0.369
0.445
0.278
0.411
0.526
0.623
0.591
0.572
0.571
0.561
0.595
0.569
0.532
0.402
0.404
0.484
0.562
0.554
0.551
0.476
0.509
0.638
0.541
0.513
0.495
0.537
0.477
0.418
0.535
0.468
0.451
0.422
0.403
0.411
0.45
0.284
0.463
0.465
0.298
0.462
0.439
0.456
0.417
0.513
0.519
0.55
0.33
0.586
0.507
0.558
0.514
0.33
0.474
0.445
0.59
0.581
0.526
0.437
0.342
0.424
0.602
0.559
0.491
0.529
0.467
0.481
0.315
0.53
0.287
0.385
0.534
0.493
0.384
0.482
0.531
0.537
0.506
0.569
0.515
0.474
0.502
0.599
0.602
0.535
0.423
0.628
0.502
0.568
0.463
0.504
0.505
0.409
0.59
0.566
0.537
0.384
0.644
0.434
0.63
0.541
0.51
0.668
0.576
0.447
0.583
0.627
0.556
0.407
0.695
0.584
0.63
0.57
0.645
0.327
0.398
0.35
0.424
0.495
0.486
0.476
0.449
0.556
0.306
0.397
0.547
0.555
0.467
0.45
0.54
0.426
0.414
0.518
0.501
0.413
0.519
0.495
0.483
0.522
0.503
0.416
0.519
0.59
0.57
0.514
0.549
0.559
0.609
0.449
0.508
0.504
0.441
0.461
0.517
0.427
0.372
0.41
0.52
0.337
0.5
0.569
0.514
0.389
0.492
0.488
0.545
0.522
0.272
0.433
0.568
0.469
0.427
0.55
0.502
0.423
0.434
0.47
0.505
0.482
0.441
0.579
0.513
0.449
0.37
0.436
0.428
0.518
0.453
0.363
0.35
0.475
0.596
0.513
0.602
0.627
0.452
0.584
0.46
0.524
0.327
0.553
0.416
0.371
0.456
0.468
0.533
0.591
0.572
0.44
0.56
0.52
0.631
0.343
0.536
0.453
0.506
0.355
0.481
0.564
0.537
0.522
0.418
0.411
0.524
0.333
0.499
0.52
0.674
0.366
0.675
0.59
0.58
0.661
0.557
0.332
0.452
0.602
0.551
0.605
0.492
0.423
0.402
0.499
0.487
0.528
0.459
0.513
0.376
0.377
0.517
0.524
0.323
0.42
0.517
0.381
0.361
0.392
0.461
0.414
0.39
0.367
0.49
0.441
0.371
0.387
0.421
0.522
0.41
0.521
0.343
0.458
0.336
0.542
0.361
0.468
0.46
0.428
0.406
0.357
0.342
0.442
0.518
0.524
0.504
0.531
0.448
0.51
0.44
0.41
0.517
0.437
0.346
0.38
0.307
0.32
0.426
0.316
0.446
0.297
0.302
0.372
0.381
0.488
0.388
0.478
0.383
0.353
0.379
0.377
0.522
0.458
0.515
0.466
0.365
0.35
0.584
0.384
0.505
0.332
0.333
0.565
0.354
0.469
0.469
0.409
0.432
0.524
0.418
0.459
0.592
0.463
0.573
0.511
0.614
0.382
0.259
0.358
0.378
0.288
0.456
0.46
0.393
0.546
0.358
0.327
0.369
0.354
0.355
0.383
0.473
0.289
0.358
0.443
0.354
0.416
0.384
0.401
0.445
0.476
0.352
0.251
0.402
0.425
0.434
0.314
0.505
0.316
0.484
0.342
0.398
0.339
0.334
0.195
0.416
0.3
0.351
0.317
0.265
0.341
0.424
0.398
0.329
0.307
0.308
0.47
0.43
0.402
0.285
0.34
0.366
0.529
0.425
0.568
0.535
0.422
0.545
0.407
0.452
0.29
0.148
0.355
0.383
0.389
0.346
0.46
0.417
0.351
0.412
0.251
0.415
0.452
0.488
0.403
0.55
0.533
0.418
0.539
0.327
0.395
0.262
0.424
0.369
0.4
0.285
0.352
0.313
0.495
0.441
0.449
0.361
0.459
0.495
0.413
0.391
0.401
0.409
0.491
0.387
0.257
0.544
0.324
0.542
0.382
0.375
0.307
0.494
0.45
0.525
0.472
0.48
0.584
0.442
0.644
0.377
0.329
0.395
0.418
0.469
0.384
0.433
0.514
0.566
0.35
0.417
0.515
0.501
0.31
0.402
0.547
0.578
0.491
0.474
0.288
0.461
0.498
0.503
0.503
0.425
0.461
0.586
0.581
0.37
0.269
0.553
0.521
0.382
0.52
0.432
0.463
0.61
0.465
0.654
0.482
0.393
0.428
0.422
0.469
0.653
0.569
0.381
0.423
0.439
0.455
0.528
0.416
0.527
0.457
0.498
0.31
0.404
0.633
0.49
0.394
0.415
0.529
0.198
0.427
0.43
0.458
0.423
0.291
0.466
0.316
0.491
0.282
0.51
0.406
0.639
0.459
0.238
0.677
0.382
0.547
0.324
0.45
0.501
0.304
0.382
0.51
0.321
0.43
0.351
0.206
0.322
0.55
0.461
0.206
0.251
0.46
0.333
0.315
0.231
0.365
0.366
0.472
0.471
0.462
0.468
0.465
0.488
0.547
0.393
0.482
0.469
0.401
0.493
0.278
0.541
0.377
0.312
0.408
0.492
0.53
0.31
0.475
0.511
0.612
0.249
0.548
0.576
0.456
0.51
0.323
0.579
0.401
0.464
0.421
0.489
0.298
0.281
0.446
0.573
0.506
0.517
0.332
0.495
0.375
0.562
0.427
0.306
0.599
0.553
0.45
0.535
0.561
0.527
0.482
0.396
0.506
0.223
0.531
0.512
0.545
0.605
0.43
0.379
0.356
0.571
0.513
0.492
0.337
0.356
0.395
0.505
0.342
0.491
0.312
0.515
0.283
0.23
0.468
0.355
0.306
0.415
0.313
0.397
0.305
0.297
0.367
0.412
0.388
0.448
0.345
0.418
0.414
0.48
0.439
0.538
0.41
0.515
0.462
0.456
0.58
0.484
0.544
0.507
0.383
0.322
0.416
0.469
0.354
0.373
0.423
0.39
0.343
0.373
0.518
0.454
0.494
0.482
0.471
0.523
0.373
0.475
0.433
0.604
0.506
0.562
0.572
0.431
0.505
0.494
0.587
0.537
0.381
0.323
0.371
0.391
0.382
0.422
0.353
0.399
0.358
0.39
0.448
0.309
0.337
0.471
0.429
0.453
0.369
0.389
0.486
0.23
0.422
0.369
0.367
0.428
0.388
0.401
0.286
0.444
0.392
0.304
0.563
0.401
0.375
0.463
0.469
0.18
0.373
0.322
0.44
0.413
0.465
0.434
0.426
0.536
0.34
0.469
0.5
0.401
0.495
0.489
0.569
0.413
0.358
0.506
0.353
0.446
0.346
0.351
0.458
0.372
0.319
0.197
0.495
0.305
0.309
0.416
0.478
0.308
0.38
0.429
0.366
0.245
0.164
0.308
0.4
0.391
0.381
0.377
0.497
0.425
0.48
0.286
0.529
0.35
0.219
0.402
0.377
0.372
0.233
0.319
0.386
0.457
0.267
0.359
0.314
0.395
0.42
0.337
0.396
0.548
0.333
0.476
0.335
0.536
0.393
0.441
0.394
0.375
0.378
0.206
0.387
0.436
0.329
0.337
0.486
0.419
0.49
0.2
0.39
0.359
0.334
0.434
0.358
0.442
0.521
0.374
0.505
0.465
0.456
0.372
0.355
0.42
0.517
0.442
0.598
0.398
0.417
0.601
0.503
0.334
0.301
0.473
0.328
0.361
0.27
0.387
0.355
0.329
0.397
0.323
0.386
0.41
0.403
0.403
0.412
0.485
0.312
0.52
0.217
0.472
0.429
0.411
0.423
0.409
0.316
0.302
0.276
0.441
0.369
0.509
0.524
0.465
0.396
0.431
0.386
0.314
0.286
0.528
0.358
0.44
0.398
0.358
0.464
0.405
0.5
0.287
0.351
0.369
0.426
0.272
0.454
0.464
0.526
0.568
0.545
0.267
0.305
0.393
0.313
0.241
0.275
0.371
0.562
0.421
0.473
0.495
0.358
0.479
0.366
0.426
0.315
0.406
0.443
0.357
0.301
0.459
0.328
0.462
0.318
0.39
0.386
0.373
0.319
0.457
0.516
0.465
0.438
0.404
0.451
0.405
0.337
0.373
0.469
0.426
0.343
0.463
0.445
0.513
0.369
0.454
0.235
0.636
0.354
0.409
0.502
0.476
0.27
0.416
0.527
0.506
0.495
0.441
0.357
0.502
0.406
0.543
0.38
0.4
0.608
0.393
0.37
0.393
0.507
0.407
0.475
0.491
0.353
0.357
0.436
0.403
0.532
0.506
0.348
0.334
0.344
0.329
0.457
0.439
0.444
0.326
0.413
0.357
0.348
0.344
0.491
0.493
0.421
0.388
0.388
0.293
0.48
0.485
0.421
0.455
0.371
0.294
0.349
0.512
0.309
0.416
0.451
0.426
0.319
0.497
0.49
0.52
0.351
0.434
0.389
0.52
0.392
0.36
0.409
0.386
0.377
0.56
0.421
0.489
0.364
0.358
0.478
0.437
0.38
0.382
0.376
0.361
0.494
0.437
0.433
0.367
0.379
0.49
0.294
0.537
0.465
0.379
0.492
0.408
0.593
0.464
0.514
0.422
0.448
0.497
0.497
0.552
0.432
0.446
0.345
0.447
0.419
0.432
0.368
0.51
0.539
0.55
0.367
0.391
0.45
0.331
0.413
0.426
0.331
0.339
0.401
0.361
0.545
0.429
0.402
0.393
0.351
0.568
0.538
0.58
0.335
0.379
0.432
0.6
0.561
0.346
0.562
0.473
0.494
0.357
0.49
0.43
0.311
0.457
0.388
0.509
0.364
0.444
0.378
0.412
0.359
0.45
0.466
0.502
0.287
0.315
0.367
0.307
0.462
0.325
0.351
0.361
0.37
0.346
0.499
0.568
0.408
0.368
0.292
0.281
0.446
0.368
0.424
0.505
0.484
0.267
0.269
0.532
0.387
0.426
0.333
0.433
0.467
0.353
0.343
0.418
0.463
0.332
0.391
0.296
0.419
0.408
0.528
0.473
0.381
0.463
0.484
0.44
0.434
0.58
0.433
0.493
0.306
0.411
0.392
0.452
0.361
0.408
0.467
0.326
0.438
0.303
0.42
0.328
0.479
0.396
0.482
0.352
0.387
0.324
0.431
0.268
0.487
0.403
0.461
0.374
0.425
0.398
0.476
0.507
0.407
0.239
0.448
0.283
0.585
0.345
0.328
0.499
0.407
0.51
0.469
0.472
0.517
0.533
0.465
0.505
0.358
0.34
0.362
0.494
0.442
0.468
0.418
0.39
0.376
0.559
0.46
0.297
0.368
0.35
0.385
0.511
0.374
0.348
0.447
0.449
0.357
0.53
0.485
0.492
0.352
0.433
0.554
0.362
0.464
0.366
0.355
0.427
0.407
0.521
0.457
0.441
0.406
0.534
0.496
0.548
0.58
0.542
0.451
0.61
0.513
0.458
0.524
0.453
0.413
0.4
0.389
0.535
0.599
0.655
0.353
0.366
0.364
0.456
0.476
0.437
0.551
0.459
0.436
0.392
0.488
0.438
0.431
0.37
0.482
0.353
0.417
0.355
0.542
0.539
0.51
0.49
0.429
0.49
0.602
0.446
0.419
0.432
0.506
0.59
0.468
0.512
0.617
0.481
0.567
0.504
0.489
0.481
0.399
0.548
0.432
0.439
0.4
0.436
0.282
0.504
0.542
0.499
0.336
0.329
0.594
0.422
0.424
0.453
0.34
0.378
0.48
0.487
0.429
0.289
0.415
0.535
0.537
0.449
0.437
0.563
0.444
0.455
0.52
0.495
0.467
0.376
0.45
0.434
0.307
0.496
0.52
0.414
0.332
0.411
0.453
0.406
0.476
0.502
0.554
0.574
0.474
0.458
0.382
0.497
0.491
0.565
0.501
0.366
0.402
0.348
0.569
0.515
0.444
0.398
0.472
0.46
0.543
0.478
0.308
0.385
0.465
0.636
0.528
0.292
0.567
0.565
0.435
0.456
0.542
0.383
0.484
0.458
0.288
0.359
0.4
0.446
0.497
0.541
0.518
0.383
0.345
0.486
0.557
0.577
0.538
0.595
0.531
0.429
0.443
0.525
0.483
0.433
0.506
0.411
0.446
0.549
0.568
0.429
0.415
0.355
0.422
0.462
0.411
0.588
0.521
0.368
0.384
0.4
0.458
0.444
0.371
0.471
0.543
0.352
0.458
0.377
0.61
0.562
0.387
0.286
0.499
0.56
0.441
0.488
0.308
0.5
0.382
0.508
0.428
0.427
0.532
0.454
0.573
0.441
0.445
0.458
0.442
0.51
0.436
0.532
0.471
0.408
0.492
0.27
0.523
0.383
0.425
0.481
0.281
0.344
0.53
0.454
0.382
0.399
0.507
0.342
0.39
0.369
0.414
0.45
0.436
0.366
0.448
0.374
0.358
0.551
0.443
0.554
0.354
0.361
0.345
0.51
0.466
0.548
0.302
0.36
0.426
0.501
0.452
0.409
0.322
0.518
0.574
0.528
0.435
0.475
0.479
0.521
0.37
0.458
0.421
0.389
0.581
0.408
0.411
0.509
0.512
0.637
0.374
0.488
0.437
0.413
0.489
0.397
0.5
0.524
0.475
0.543
0.54
0.266
0.454
0.497
0.48
0.48
0.54
0.44
0.518
0.505
0.633
0.5
0.487
0.403
0.395
0.583
0.523
0.496
0.534
0.595
0.376
0.567
0.585
0.477
0.466
0.604
0.521
0.52
0.249
0.367
0.392
0.358
0.428
0.477
0.376
0.455
0.415
0.345
0.42
0.51
0.368
0.349
0.428
0.413
0.499
0.48
0.36
0.364
0.499
0.541
0.406
0.441
0.461
0.506
0.461
0.548
0.358
0.401
0.356
0.489
0.558
0.294
0.427
0.428
0.384
0.399
0.302
0.369
0.579
0.406
0.319
0.312
0.476
0.436
0.358
0.448
0.401
0.555
0.472
0.393
0.362
0.411
0.514
0.536
0.514
0.573
0.539
0.422
0.458
0.365
0.371
0.401
0.344
0.427
0.285
0.492
0.39
0.458
0.385
0.417
0.473
0.244
0.318
0.523
0.566
0.342
0.409
0.353
0.457
0.481
0.42
0.386
0.328
0.33
0.413
0.468
0.216
0.494
0.503
0.628
0.517
0.497
0.615
0.447
0.443
0.29
0.41
0.401
0.483
0.477
0.314
0.479
0.523
0.354
0.496
0.32
0.444
0.38
0.667
0.493
0.461
0.39
0.464
0.424
0.515
0.506
0.504
0.369
0.339
0.309
0.263
0.516
0.383
0.365
0.464
0.363
0.433
0.481
0.541
0.426
0.345
0.425
0.347
0.36
0.424
0.461
0.312
0.4
0.475
0.364
0.42
0.501
0.456
0.43
0.403
0.42
0.446
0.486
0.3
0.375
0.367
0.333
0.442
0.409
0.33
0.371
0.439
0.54
0.453
0.31
0.406
0.299
0.333
0.515
0.475
0.52
0.282
0.394
0.35
0.492
0.391
0.417
0.521
0.525
0.455
0.588
0.508
0.569
0.339
0.417
0.394
0.422
0.42
0.471
0.509
0.303
0.446
0.413
0.392
0.317
0.399
0.445
0.43
0.288
0.371
0.3
0.421
0.513
0.401
0.423
0.343
0.429
0.283
0.346
0.555
0.479
0.455
0.401
0.43
0.557
0.461
0.221
0.341
0.418
0.565
0.441
0.41
0.568
0.475
0.408
0.409
0.433
0.412
0.377
0.338
0.571
0.392
0.326
0.404
0.421
0.41
0.397
0.423
0.5
0.391
0.369
0.378
0.44
0.505
0.446
0.323
0.271
0.377
0.403
0.529
0.554
0.361
0.425
0.473
0.264
0.388
0.428
0.444
0.321
0.508
0.52
0.424
0.423
0.329
0.568
0.455
0.553
0.585
0.512
0.465
0.464
0.602
0.556
0.549
0.353
0.548
0.339
0.463
0.526
0.512
0.487
0.481
0.478
0.449
0.387
0.384
0.538
0.532
0.39
0.448
0.411
0.441
0.384
0.529
0.454
0.504
0.504
0.407
0.459
0.52
0.541
0.474
0.371
0.436
0.508
0.518
0.342
0.424
0.418
0.557
0.534
0.507
0.516
0.663
0.395
0.496
0.496
0.426
0.461
0.284
0.514
0.422
0.386
0.377
0.427
0.323
0.443
0.458
0.467
0.232
0.329
0.556
0.464
0.333
0.422
0.468
0.459
0.454
0.432
0.425
0.318
0.407
0.405
0.468
0.497
0.621
0.526
0.534
0.507
0.496
0.516
0.553
0.483
0.367
0.505
0.433
0.541
0.468
0.532
0.523
0.474
0.427
0.417
0.408
0.444
0.413
0.496
0.394
0.41
0.363
0.397
0.55
0.426
0.514
0.471
0.428
0.271
0.547
0.39
0.369
0.395
0.486
0.478
0.506
0.536
0.375
0.408
0.438
0.433
0.538
0.346
0.586
0.564
0.559
0.483
0.504
0.393
0.572
0.355
0.414
0.434
0.297
0.37
0.468
0.522
0.435
0.412
0.422
0.594
0.541
0.433
0.461
0.489
0.579
0.562
0.599
0.456
0.544
0.302
0.458
0.376
0.366
0.53
0.486
0.609
0.411
0.452
0.389
0.353
0.431
0.388
0.545
0.489
0.39
0.343
0.36
0.43
0.516
0.606
0.485
0.416
0.293
0.432
0.436
0.575
0.524
0.358
0.358
0.464
0.503
0.416
0.313
0.435
0.416
0.505
0.5
0.336
0.598
0.447
0.498
0.326
0.382
0.338
0.372
0.475
0.518
0.503
0.557
0.395
0.366
0.49
0.515
0.449
0.409
0.273
0.424
0.438
0.363
0.554
0.504
0.439
0.429
0.311
0.356
0.382
0.47
0.414
0.45
0.325
0.421
0.421
0.434
0.445
0.486
0.337
0.382
0.363
0.372
0.519
0.532
0.543
0.33
0.426
0.398
0.472
0.403
0.4
0.381
0.542
0.577
0.389
0.528
0.569
0.508
0.335
0.428
0.566
0.428
0.335
0.424
0.378
0.417
0.462
0.418
0.509
0.384
0.435
0.47
0.475
0.412
0.355
0.373
0.587
0.457
0.526
0.368
0.52
0.546
0.477
0.572
0.224
0.455
0.388
0.412
0.484
0.417
0.428
0.336
0.451
0.515
0.451
0.433
0.529
0.548
0.521
0.565
0.566
0.633
0.522
0.584
0.465
0.522
0.438
0.238
0.233
0.428
0.482
0.378
0.482
0.33
0.456
0.358
0.387
0.496
0.402
0.379
0.417
0.484
0.312
0.442
0.426
0.448
0.409
0.416
0.555
0.53
0.474
0.439
0.465
0.607
0.573
0.55
0.457
0.495
0.291
0.534
0.471
0.418
0.464
0.406
0.362
0.198
0.517
0.409
0.336
0.32
0.385
0.396
0.34
0.48
0.217
0.358
0.5
0.415
0.439
0.326
0.276
0.527
0.562
0.521
0.361
0.537
0.467
0.504
0.438
0.539
0.419
0.332
0.404
0.566
0.495
0.418
0.368
0.379
0.507
0.496
0.38
0.403
0.524
0.404
0.48
0.473
0.526
0.542
0.438
0.509
0.48
0.435
0.4
0.523
0.455
0.285
0.379
0.567
0.631
0.496
0.452
0.483
0.541
0.526
0.442
0.493
0.39
0.515
0.592
0.471
0.47
0.592
0.386
0.485
0.287
0.327
0.399
0.595
0.475
0.594
0.53
0.513
0.45
0.609
0.537
0.524
0.38
0.284
0.316
0.495
0.45
0.401
0.489
0.34
0.46
0.536
0.415
0.513
0.394
0.458
0.381
0.611
0.451
0.409
0.416
0.407
0.44
0.545
0.46
0.456
0.349
0.437
0.521
0.417
0.292
0.347
0.407
0.387
0.553
0.502
0.422
0.444
0.411
0.462
0.427
0.515
0.52
0.33
0.439
0.524
0.541
0.56
0.514
0.453
0.422
0.498
0.327
0.546
0.461
0.392
0.486
0.411
0.418
0.432
0.354
0.544
0.465
0.497
0.425
0.442
0.357
0.429
0.426
0.535
0.45
0.45
0.432
0.47
0.535
0.559
0.468
0.46
0.461
0.458
0.519
0.479
0.481
0.385
0.55
0.606
0.536
0.496
0.533
0.576
0.436
0.417
0.571
0.334
0.417
0.576
0.553
0.208
0.451
0.428
0.352
0.408
0.44
0.46
0.409
0.394
0.507
0.49
0.321
0.424
0.295
0.346
0.57
0.492
0.382
0.358
0.393
0.411
0.555
0.503
0.618
0.602
0.466
0.43
0.54
0.484
0.516
0.494
0.363
0.438
0.305
0.484
0.328
0.577
0.31
0.499
0.348
0.352
0.398
0.486
0.564
0.482
0.429
0.435
0.365
0.374
0.559
0.53
0.452
0.391
0.399
0.325
0.512
0.509
0.4
0.425
0.338
0.542
0.473
0.468
0.304
0.443
0.542
0.601
0.505
0.545
0.649
0.499
0.593
0.487
0.436
0.408
0.572
0.376
0.385
0.278
0.518
0.403
0.368
0.475
0.504
0.469
0.434
0.257
0.472
0.504
0.49
0.437
0.524
0.425
0.558
0.383
0.499
0.463
0.401
0.44
0.395
0.498
0.559
0.48
0.431
0.51
0.362
0.345
0.39
0.405
0.341
0.512
0.384
0.327
0.353
0.34
0.56
0.411
0.505
0.469
0.348
0.26
0.522
0.488
0.507
0.323
0.387
0.423
0.426
0.459
0.326
0.352
0.538
0.539
0.469
0.471
0.516
0.51
0.484
0.382
0.546
0.394
0.561
0.532
0.442
0.463
0.406
0.499
0.505
0.632
0.523
0.54
0.365
0.302
0.439
0.509
0.495
0.388
0.43
0.424
0.476
0.386
0.375
0.418
0.397
0.474
0.487
0.414
0.349
0.412
0.417
0.472
0.551
0.491
0.369
0.384
0.309
0.411
0.394
0.427
0.407
0.466
0.484
0.544
0.513
0.312
0.352
0.447
0.445
0.365
0.375
0.625
0.535
0.529
0.411
0.494
0.31
0.378
0.507
0.348
0.399
0.302
0.46
0.521
0.391
0.435
0.447
0.435
0.442
0.557
0.476
0.575
0.414
0.403
0.435
0.381
0.303
0.377
0.506
0.526
0.51
0.444
0.353
0.595
0.41
0.408
0.515
0.527
0.491
0.393
0.5
0.323
0.38
0.476
0.438
0.489
0.531
0.463
0.552
0.232
0.534
0.435
0.343
0.339
0.34
0.393
0.429
0.376
0.399
0.413
0.363
0.379
0.448
0.313
0.358
0.321
0.452
0.288
0.324
0.53
0.272
0.389
0.225
0.466
0.453
0.326
0.25
0.327
0.34
0.502
0.466
0.429
0.538
0.543
0.554
0.398
0.53
0.382
0.325
0.413
0.446
0.38
0.406
0.2
0.294
0.243
0.356
0.42
0.408
0.286
0.359
0.419
0.396
0.317
0.355
0.349
0.468
0.435
0.319
0.261
0.462
0.441
0.415
0.418
0.412
0.34
0.401
0.277
0.501
0.418
0.364
0.354
0.293
0.525
0.269
0.313
0.221
0.489
0.464
0.424
0.498
0.348
0.375
0.419
0.375
0.411
0.241
0.306
0.401
0.266
0.33
0.349
0.475
0.474
0.309
0.491
0.562
0.386
0.529
0.41
0.536
0.332
0.535
0.54
0.377
0.453
0.428
0.426
0.412
0.366
0.37
0.337
0.421
0.521
0.499
0.354
0.616
0.402
0.485
0.557
0.449
0.338
0.362
0.478
0.462
0.265
0.378
0.447
0.404
0.534
0.506
0.544
0.294
0.479
0.43
0.482
0.353
0.441
0.413
0.452
0.536
0.535
0.431
0.399
0.445
0.586
0.442
0.361
0.559
0.547
0.493
0.563
0.537
0.548
0.489
0.419
0.474
0.508
0.479
0.483
0.559
0.514
0.447
0.473
0.397
0.38
0.438
0.507
0.409
0.467
0.375
0.377
0.443
0.452
0.531
0.376
0.468
0.37
0.385
0.348
0.522
0.533
0.549
0.341
0.383
0.455
0.539
0.515
0.383
0.407
0.494
0.526
0.421
0.465
0.517
0.477
0.477
0.469
0.518
0.426
0.546
0.45
0.391
0.466
0.443
0.551
0.55
0.497
0.441
0.396
0.446
0.465
0.496
0.401
0.5
0.611
0.571
0.392
0.617
0.53
0.524
0.535
0.557
0.372
0.416
0.355
0.551
0.516
0.221
0.573
0.379
0.397
0.472
0.33
0.58
0.472
0.388
0.359
0.257
0.476
0.571
0.401
0.345
0.457
0.448
0.489
0.517
0.458
0.389
0.172
0.459
0.406
0.505
0.467
0.358
0.457
0.559
0.557
0.562
0.615
0.654
0.293
0.606
0.502
0.437
0.463
0.455
0.498
0.476
0.482
0.547
0.387
0.443
0.38
0.564
0.575
0.499
0.457
0.43
0.555
0.567
0.443
0.484
0.544
0.49
0.414
0.405
0.417
0.478
0.508
0.53
0.394
0.458
0.324
0.429
0.425
0.493
0.504
0.366
0.471
0.363
0.584
0.315
0.485
0.434
0.424
0.57
0.487
0.506
0.302
0.399
0.541
0.563
0.439
0.331
0.494
0.497
0.612
0.525
0.588
0.354
0.504
0.503
0.441
0.606
0.52
0.504
0.497
0.468
0.583
0.601
0.402
0.588
0.479
0.618
0.555
0.484
0.534
0.254
0.465
0.418
0.544
0.515
0.491
0.528
0.385
0.547
0.538
0.618
0.539
0.586
0.603
0.473
0.467
0.539
0.519
0.508
0.55
0.533
0.591
0.646
0.554
0.585
0.51
0.426
0.532
0.462
0.384
0.435
0.441
0.546
0.528
0.431
0.517
0.462
0.431
0.534
0.374
0.408
0.382
0.31
0.405
0.549
0.462
0.519
0.376
0.528
0.593
0.527
0.523
0.49
0.435
0.551
0.558
0.519
0.311
0.528
0.56
0.424
0.485
0.418
0.35
0.444
0.428
0.512
0.27
0.406
0.397
0.428
0.317
0.526
0.602
0.465
0.412
0.439
0.419
0.534
0.41
0.425
0.296
0.574
0.342
0.51
0.47
0.466
0.446
0.531
0.452
0.556
0.385
0.403
0.35
0.545
0.451
0.328
0.513
0.46
0.535
0.468
0.359
0.453
0.474
0.535
0.425
0.596
0.451
0.518
0.453
0.515
0.458
0.345
0.496
0.541
0.501
0.309
0.421
0.485
0.58
0.495
0.573
0.452
0.461
0.504
0.231
0.56
0.406
0.622
0.496
0.523
0.398
0.507
0.412
0.592
0.415
0.48
0.429
0.508
0.47
0.543
0.555
0.627
0.512
0.633
0.633
0.577
0.346
0.5
0.375
0.344
0.418
0.308
0.412
0.477
0.407
0.586
0.348
0.361
0.538
0.557
0.574
0.501
0.55
0.462
0.501
0.566
0.565
0.238
0.456
0.499
0.355
0.391
0.512
0.587
0.58
0.323
0.547
0.437
0.448
0.345
0.411
0.582
0.507
0.44
0.412
0.439
0.385
0.339
0.563
0.547
0.232
0.395
0.404
0.462
0.602
0.574
0.372
0.516
0.391
0.412
0.401
0.341
0.312
0.549
0.52
0.555
0.596
0.642
0.528
0.517
0.497
0.534
0.351
0.519
0.564
0.604
0.496
0.553
0.53
0.485
0.508
0.459
0.559
0.427
0.521
0.42
0.344
0.516
0.497
0.401
0.484
0.501
0.293
0.402
0.373
0.44
0.52
0.559
0.359
0.438
0.428
0.372
0.321
0.439
0.456
0.39
0.497
0.406
0.581
0.586
0.555
0.423
0.456
0.439
0.49
0.472
0.344
0.442
0.523
0.616
0.569
0.441
0.574
0.49
0.568
0.534
0.537
0.498
0.505
0.463
0.413
0.493
0.523
0.572
0.581
0.317
0.504
0.478
0.455
0.346
0.523
0.558
0.575
0.5
0.479
0.434
0.566
0.551
0.411
0.466
0.321
0.547
0.398
0.58
0.508
0.454
0.417
0.522
0.557
0.473
0.586
0.392
0.549
0.435
0.464
0.431
0.541
0.508
0.417
0.579
0.413
0.539
0.478
0.417
0.485
0.369
0.501
0.528
0.389
0.447
0.362
0.479
0.408
0.57
0.515
0.547
0.365
0.504
0.443
0.416
0.301
0.567
0.337
0.485
0.49
0.275
0.471
0.438
0.34
0.582
0.613
0.342
0.516
0.626
0.41
0.541
0.532
0.514
0.385
0.228
0.38
0.431
0.505
0.574
0.372
0.421
0.202
0.408
0.501
0.463
0.453
0.453
0.407
0.386
0.481
0.298
0.424
0.476
0.45
0.548
0.564
0.588
0.458
0.459
0.495
0.502
0.405
0.28
0.395
0.449
0.474
0.319
0.448
0.405
0.351
0.549
0.329
0.387
0.509
0.644
0.466
0.456
0.333
0.475
0.416
0.484
0.365
0.417
0.381
0.458
0.552
0.372
0.348
0.556
0.607
0.505
0.495
0.64
0.493
0.537
0.429
0.477
0.369
0.471
0.593
0.465
0.372
0.619
0.529
0.479
0.459
0.438
0.269
0.545
0.461
0.582
0.576
0.318
0.326
0.509
0.533
0.492
0.527
0.62
0.514
0.441
0.526
0.552
0.56
0.482
0.5
0.566
0.391
0.489
0.483
0.504
0.421
0.526
0.54
0.519
0.37
0.424
0.413
0.491
0.46
0.341
0.423
0.437
0.422
0.374
0.426
0.433
0.466
0.485
0.558
0.273
0.369
0.436
0.538
0.38
0.503
0.336
0.38
0.516
0.506
0.482
0.319
0.419
0.55
0.645
0.472
0.575
0.418
0.596
0.397
0.366
0.436
0.41
0.352
0.362
0.425
0.421
0.264
0.362
0.503
0.455
0.398
0.459
0.492
0.396
0.496
0.434
0.538
0.511
0.457
0.376
0.318
0.419
0.428
0.446
0.445
0.469
0.34
0.336
0.417
0.358
0.391
0.461
0.458
0.405
0.336
0.395
0.378
0.411
0.505
0.453
0.466
0.506
0.436
0.388
0.584
0.505
0.391
0.355
0.386
0.444
0.326
0.364
0.511
0.331
0.408
0.176
0.446
0.352
0.484
0.363
0.282
0.38
0.377
0.469
0.464
0.446
0.357
0.446
0.514
0.441
0.554
0.248
0.318
0.467
0.419
0.384
0.438
0.435
0.413
0.501
0.423
0.433
0.321
0.294
0.304
0.45
0.416
0.397
0.273
0.305
0.322
0.347
0.428
0.343
0.227
0.301
0.431
0.477
0.408
0.269
0.345
0.572
0.579
0.363
0.435
0.489
0.499
0.336
0.392
0.493
0.319
0.283
0.447
0.332
0.276
0.263
0.275
0.396
0.437
0.462
0.179
0.331
0.518
0.466
0.377
0.423
0.436
0.428
0.258
0.365
0.45
0.234
0.425
0.48
0.291
0.229
0.366
0.374
0.219
0.394
0.355
0.578
0.361
0.484
0.43
0.323
0.336
0.554
0.548
0.413
0.484
0.482
0.458
0.454
0.466
0.392
0.244
0.54
0.415
0.514
0.46
0.5
0.401
0.445
0.49
0.518
0.375
0.452
0.412
0.468
0.512
0.473
0.507
0.467
0.491
0.482
0.435
0.465
0.434
0.436
0.555
0.581
0.584
0.558
0.459
0.259
0.457
0.45
0.509
0.525
0.506
0.325
0.535
0.496
0.303
0.442
0.571
0.481
0.273
0.588
0.44
0.494
0.527
0.319
0.355
0.465
0.463
0.51
0.527
0.364
0.492
0.404
0.364
0.297
0.49
0.385
0.412
0.489
0.395
0.442
0.46
0.462
0.349
0.379
0.425
0.378
0.456
0.392
0.4
0.26
0.528
0.387
0.502
0.475
0.432
0.547
0.282
0.375
0.488
0.463
0.391
0.47
0.601
0.463
0.437
0.339
0.465
0.342
0.406
0.365
0.281
0.458
0.432
0.342
0.314
0.277
0.445
0.495
0.374
0.367
0.345
0.317
0.472
0.412
0.399
0.329
0.464
0.578
0.529
0.572
0.55
0.457
0.382
0.464
0.429
0.258
0.423
0.47
0.526
0.485
0.424
0.284
0.29
0.452
0.292
0.325
0.365
0.493
0.528
0.495
0.304
0.336
0.419
0.363
0.489
0.501
0.369
0.562
0.548
0.446
0.388
0.341
0.461
0.525
0.439
0.411
0.351
0.484
0.521
0.398
0.488
0.38
0.457
0.368
0.503
0.364
0.444
0.425
0.464
0.273
0.556
0.423
0.631
0.585
0.456
0.444
0.511
0.424
0.593
0.662
0.334
0.525
0.39
0.457
0.375
0.418
0.386
0.528
0.405
0.434
0.413
0.284
0.307
0.414
0.366
0.364
0.402
0.44
0.49
0.474
0.398
0.341
0.307
0.374
0.478
0.478
0.428
0.287
0.449
0.414
0.396
0.423
0.438
0.414
0.46
0.403
0.493
0.421
0.387
0.427
0.477
0.425
0.362
0.415
0.396
0.454
0.396
0.378
0.497
0.43
0.387
0.412
0.403
0.413
0.42
0.39
0.431
0.538
0.444
0.425
0.508
0.37
0.429
0.414
0.425
0.396
0.302
0.409
0.313
0.439
0.386
0.473
0.545
0.354
0.359
0.393
0.422
0.314
0.477
0.419
0.325
0.451
0.525
0.41
0.363
0.455
0.448
0.36
0.437
0.297
0.361
0.438
0.398
0.479
0.405
0.386
0.21
0.423
0.395
0.377
0.413
0.45
0.508
0.476
0.464
0.373
0.401
0.389
0.447
0.445
0.389
0.318
0.521
0.325
0.448
0.46
0.475
0.449
0.407
0.516
0.466
0.324
0.336
0.272
0.384
0.376
0.384
0.316
0.288
0.322
0.414
0.429
0.291
0.282
0.325
0.383
0.411
0.474
0.417
0.357
0.477
0.466
0.424
0.512
0.439
0.415
0.397
0.411
0.48
0.347
0.317
0.37
0.429
0.337
0.223
0.386
0.388
0.427
0.374
0.368
0.334
0.321
0.353
0.294
0.388
0.497
0.257
0.433
0.362
0.383
0.26
0.453
0.421
0.318
0.313
0.267
0.471
0.418
0.313
0.352
0.397
0.389
0.392
0.343
0.327
0.284
0.428
0.336
0.247
0.336
0.514
0.419
0.391
0.268
0.466
0.346
0.46
0.408
0.483
0.404
0.556
0.431
0.428
0.477
0.379
0.27
0.236
0.356
0.406
0.325
0.269
0.301
0.315
0.363
0.271
0.332
0.209
0.411
0.415
0.367
0.329
0.366
0.315
0.469
0.213
0.446
0.328
0.287
0.448
0.459
0.243
0.275
0.363
0.37
0.328
0.311
0.481
0.401
0.374
0.327
0.321
0.347
0.386
0.506
0.246
0.4
0.466
0.37
0.443
0.329
0.416
0.244
0.492
0.275
0.438
0.474
0.429
0.47
0.419
0.561
0.465
0.344
0.366
0.41
0.373
0.264
0.29
0.374
0.454
0.247
0.395
0.486
0.377
0.387
0.322
0.341
0.289
0.339
0.187
0.456
0.361
0.536
0.343
0.385
0.34
0.403
0.328
0.426
0.405
0.466
0.408
0.523
0.281
0.578
0.497
0.415
0.401
0.504
0.375
0.371
0.462
0.49
0.245
0.442
0.432
0.447
0.276
0.511
0.413
0.455
0.479
0.453
0.483
0.454
0.509
0.404
0.39
0.468
0.438
0.456
0.414
0.438
0.424
0.474
0.467
0.336
0.362
0.475
0.456
0.488
0.46
0.497
0.265
0.341
0.274
0.481
0.379
0.366
0.355
0.429
0.376
0.392
0.489
0.423
0.376
0.429
0.252
0.32
0.504
0.36
0.304
0.388
0.388
0.412
0.44
0.343
0.438
0.32
0.246
0.304
0.38
0.4
0.297
0.379
0.359
0.356
0.449
0.422
0.4
0.332
0.286
0.361
0.376
0.36
0.284
0.2
0.293
0.392
0.424
0.422
0.236
0.336
0.409
0.419
0.444
0.478
0.525
0.511
0.4
0.463
0.459
0.495
0.389
0.33
0.367
0.395
0.461
0.426
0.465
0.271
0.441
0.353
0.333
0.332
0.495
0.426
0.355
0.307
0.428
0.329
0.334
0.288
0.477
0.389
0.351
0.473
0.354
0.446
0.442
0.455
0.337
0.338
0.267
0.355
0.473
0.313
0.302
0.451
0.518
0.407
0.519
0.471
0.43
0.492
0.37
0.537
0.335
0.38
0.272
0.424
0.42
0.208
0.337
0.359
0.403
0.501
0.467
0.397
0.399
0.349
0.262
0.361
0.366
0.247
0.409
0.386
0.338
0.424
0.536
0.426
0.438
0.38
0.452
0.333
0.236
0.428
0.396
0.331
0.459
0.399
0.441
0.259
0.411
0.47
0.526
0.426
0.542
0.481
0.489
0.497
0.508
0.482
0.465
0.329
0.491
0.427
0.417
0.534
0.543
0.5
0.43
0.507
0.487
0.362
0.399
0.566
0.545
0.328
0.367
0.463
0.377
0.494
0.521
0.352
0.387
0.364
0.356
0.334
0.524
0.507
0.52
0.328
0.491
0.536
0.483
0.396
0.365
0.377
0.513
0.589
0.329
0.507
0.594
0.524
0.536
0.51
0.548
0.336
0.314
0.267
0.476
0.291
0.366
0.428
0.306
0.495
0.399
0.455
0.358
0.408
0.426
0.362
0.373
0.394
0.294
0.32
0.414
0.465
0.365
0.343
0.433
0.336
0.421
0.411
0.536
0.497
0.421
0.415
0.557
0.376
0.464
0.4
0.504
0.477
0.339
0.512
0.499
0.426
0.438
0.36
0.264
0.345
0.366
0.466
0.367
0.507
0.343
0.482
0.369
0.396
0.541
0.494
0.491
0.349
0.457
0.35
0.569
0.473
0.525
0.345
0.404
0.465
0.514
0.361
0.384
0.364
0.446
0.588
0.423
0.555
0.461
0.44
0.44
0.384
0.496
0.422
0.458
0.379
0.198
0.39
0.319
0.426
0.387
0.379
0.37
0.335
0.266
0.502
0.543
0.511
0.518
0.389
0.386
0.342
0.428
0.476
0.469
0.393
0.482
0.391
0.446
0.474
0.514
0.304
0.446
0.571
0.391
0.287
0.434
0.449
0.446
0.423
0.28
0.365
0.362
0.418
0.451
0.48
0.361
0.328
0.394
0.429
0.442
0.519
0.497
0.376
0.391
0.474
0.404
0.527
0.369
0.336
0.429
0.558
0.452
0.421
0.529
0.512
0.545
0.423
0.555
0.455
0.37
0.386
0.378
0.441
0.524
0.37
0.448
0.556
0.351
0.449
0.405
0.287
0.365
0.459
0.456
0.302
0.366
0.396
0.312
0.315
0.409
0.329
0.372
0.376
0.387
0.365
0.461
0.259
0.396
0.474
0.434
0.419
0.283
0.424
0.344
0.288
0.38
0.354
0.345
0.39
0.424
0.44
0.455
0.313
0.38
0.409
0.465
0.4
0.437
0.5
0.427
0.494
0.397
0.436
0.293
0.492
0.389
0.428
0.371
0.433
0.357
0.408
0.279
0.385
0.458
0.39
0.486
0.449
0.397
0.574
0.468
0.522
0.456
0.45
0.548
0.365
0.412
0.433
0.486
0.421
0.47
0.388
0.415
0.51
0.596
0.384
0.493
0.524
0.501
0.575
0.524
0.584
0.486
0.57
0.581
0.456
0.573
0.533
0.5
0.56
0.238
0.291
0.375
0.376
0.519
0.459
0.382
0.444
0.212
0.384
0.412
0.347
0.41
0.416
0.445
0.327
0.402
0.469
0.369
0.352
0.534
0.524
0.488
0.447
0.365
0.414
0.397
0.504
0.506
0.372
0.449
0.357
0.487
0.389
0.506
0.454
0.262
0.379
0.372
0.475
0.402
0.402
0.482
0.445
0.416
0.45
0.481
0.367
0.309
0.479
0.448
0.356
0.2
0.423
0.486
0.556
0.452
0.419
0.431
0.464
0.416
0.47
0.481
0.345
0.26
0.424
0.431
0.446
0.299
0.38
0.297
0.381
0.506
0.332
0.373
0.556
0.542
0.491
0.259
0.487
0.536
0.467
0.451
0.504
0.383
0.546
0.454
0.454
0.337
0.245
0.526
0.559
0.402
0.449
0.399
0.296
0.56
0.4
0.503
0.284
0.368
0.451
0.461
0.456
0.509
0.425
0.566
0.389
0.516
0.324
0.554
0.499
0.536
0.417
0.426
0.506
0.48
0.528
0.548
0.399
0.328
0.32
0.427
0.447
0.354
0.324
0.363
0.384
0.448
0.504
0.464
0.395
0.305
0.336
0.613
0.367
0.403
0.414
0.384
0.408
0.441
0.572
0.447
0.315
0.426
0.504
0.304
0.314
0.372
0.32
0.293
0.437
0.474
0.395
0.43
0.261
0.523
0.513
0.519
0.376
0.454
0.449
0.468
0.529
0.525
0.567
0.37
0.424
0.365
0.376
0.541
0.485
0.59
0.402
0.548
0.345
0.365
0.336
0.477
0.459
0.428
0.439
0.438
0.47
0.439
0.406
0.456
0.46
0.393
0.384
0.344
0.494
0.474
0.594
0.452
0.323
0.423
0.342
0.541
0.404
0.324
0.493
0.602
0.452
0.534
0.482
0.432
0.587
0.485
0.502
0.468
0.292
0.512
0.354
0.301
0.477
0.389
0.398
0.469
0.381
0.388
0.308
0.337
0.497
0.37
0.279
0.334
0.363
0.369
0.38
0.504
0.46
0.296
0.389
0.492
0.479
0.457
0.515
0.427
0.522
0.485
0.592
0.479
0.512
0.393
0.419
0.373
0.334
0.441
0.487
0.509
0.294
0.35
0.351
0.398
0.37
0.516
0.44
0.506
0.343
0.348
0.423
0.371
0.483
0.487
0.482
0.281
0.372
0.395
0.472
0.399
0.499
0.403
0.456
0.522
0.393
0.458
0.356
0.382
0.466
0.595
0.353
0.491
0.465
0.51
0.488
0.446
0.518
0.514
0.444
0.327
0.395
0.438
0.399
0.273
0.411
0.457
0.499
0.284
0.382
0.509
0.433
0.496
0.51
0.41
0.473
0.468
0.461
0.318
0.426
0.261
0.379
0.394
0.298
0.442
0.3
0.472
0.273
0.557
0.392
0.444
0.363
0.359
0.394
0.492
0.345
0.327
0.417
0.364
0.36
0.296
0.483
0.299
0.535
0.429
0.561
0.565
0.426
0.458
0.316
0.354
0.518
0.473
0.45
0.269
0.415
0.631
0.531
0.499
0.581
0.43
0.419
0.532
0.474
0.426
0.416
0.352
0.361
0.403
0.552
0.43
0.526
0.546
0.36
0.54
0.306
0.462
0.345
0.404
0.324
0.449
0.431
0.331
0.491
0.265
0.393
0.387
0.452
0.42
0.376
0.307
0.385
0.391
0.271
0.503
0.506
0.435
0.308
0.463
0.424
0.411
0.295
0.363
0.362
0.37
0.36
0.397
0.258
0.353
0.35
0.443
0.311
0.447
0.3
0.541
0.334
0.497
0.193
0.458
0.378
0.447
0.513
0.416
0.387
0.506
0.398
0.605
0.437
0.397
0.389
0.414
0.501
0.368
0.477
0.535
0.474
0.507
0.437
0.392
0.442
0.299
0.545
0.393
0.397
0.339
0.402
0.443
0.601
0.381
0.522
0.43
0.512
0.464
0.479
0.47
0.511
0.514
0.59
0.58
0.55
0.531
0.537
0.489
0.486
0.449
0.314
0.383
0.385
0.393
0.482
0.396
0.399
0.442
0.339
0.298
0.441
0.438
0.33
0.455
0.326
0.266
0.411
0.443
0.459
0.349
0.374
0.431
0.413
0.604
0.399
0.474
0.466
0.547
0.307
0.487
0.552
0.506
0.545
0.444
0.464
0.401
0.278
0.358
0.419
0.287
0.383
0.324
0.291
0.336
0.486
0.428
0.399
0.286
0.52
0.4
0.456
0.365
0.318
0.302
0.467
0.3
0.419
0.383
0.568
0.432
0.447
0.264
0.372
0.344
0.326
0.382
0.426
0.398
0.254
0.241
0.442
0.41
0.544
0.307
0.308
0.377
0.503
0.313
0.445
0.535
0.532
0.526
0.495
0.47
0.341
0.46
0.266
0.359
0.238
0.302
0.5
0.576
0.376
0.411
0.305
0.513
0.546
0.353
0.487
0.234
0.526
0.53
0.43
0.404
0.638
0.436
0.441
0.441
0.442
0.302
0.534
0.568
0.523
0.545
0.566
0.573
0.433
0.51
0.587
0.425
0.219
0.492
0.422
0.283
0.423
0.361
0.386
0.462
0.476
0.389
0.28
0.33
0.488
0.406
0.293
0.376
0.371
0.422
0.435
0.441
0.398
0.357
0.26
0.444
0.333
0.453
0.488
0.438
0.408
0.466
0.565
0.489
0.481
0.409
0.349
0.394
0.433
0.37
0.48
0.424
0.377
0.449
0.336
0.383
0.443
0.299
0.313
0.413
0.439
0.441
0.419
0.475
0.362
0.441
0.351
0.399
0.475
0.352
0.452
0.441
0.497
0.363
0.308
0.496
0.575
0.507
0.312
0.421
0.476
0.57
0.464
0.418
0.524
0.521
0.482
0.432
0.437
0.413
0.436
0.29
0.356
0.318
0.321
0.342
0.529
0.441
0.499
0.276
0.373
0.535
0.529
0.539
0.326
0.448
0.521
0.485
0.66
0.42
0.62
0.442
0.454
0.385
0.302
0.347
0.501
0.372
0.35
0.579
0.382
0.398
0.385
0.391
0.375
0.506
0.413
0.474
0.421
0.531
0.412
0.485
0.449
0.282
0.36
0.388
0.616
0.538
0.429
0.471
0.424
0.403
0.394
0.511
0.362
0.191
0.509
0.491
0.368
0.536
0.583
0.387
0.464
0.516
0.488
0.389
0.51
0.473
0.512
0.434
0.544
0.428
0.417
0.495
0.449
0.394
0.438
0.323
0.396
0.43
0.479
0.503
0.383
0.432
0.457
0.332
0.492
0.399
0.374
0.471
0.553
0.33
0.418
0.362
0.439
0.443
0.441
0.562
0.408
0.405
0.414
0.384
0.399
0.42
0.396
0.378
0.487
0.375
0.324
0.329
0.331
0.465
0.559
0.431
0.498
0.541
0.572
0.526
0.381
0.619
0.409
0.469
0.358
0.383
0.537
0.55
0.351
0.605
0.43
0.462
0.445
0.344
0.491
0.493
0.433
0.563
0.468
0.511
0.445
0.466
0.581
0.389
0.41
0.519
0.426
0.496
0.558
0.454
0.617
0.352
0.508
0.587
0.535
0.657
0.561
0.449
0.493
0.685
0.505
0.525
0.498
0.619
0.575
0.539
0.588
0.547
0.273
0.421
0.321
0.417
0.454
0.517
0.401
0.513
0.327
0.311
0.485
0.487
0.447
0.473
0.565
0.49
0.501
0.4
0.544
0.285
0.478
0.432
0.628
0.558
0.388
0.458
0.47
0.577
0.44
0.504
0.683
0.377
0.396
0.443
0.589
0.288
0.366
0.451
0.457
0.379
0.56
0.33
0.423
0.374
0.503
0.408
0.471
0.313
0.335
0.547
0.529
0.533
0.344
0.483
0.465
0.391
0.444
0.538
0.587
0.501
0.484
0.438
0.556
0.329
0.4
0.464
0.478
0.557
0.342
0.324
0.505
0.53
0.534
0.473
0.429
0.488
0.503
0.444
0.531
0.432
0.39
0.582
0.456
0.473
0.413
0.518
0.406
0.567
0.363
0.372
0.475
0.46
0.413
0.594
0.571
0.537
0.532
0.512
0.525
0.293
0.434
0.635
0.406
0.491
0.437
0.487
0.492
0.468
0.557
0.395
0.629
0.59
0.556
0.531
0.561
0.496
0.632
0.649
0.488
0.428
0.471
0.266
0.202
0.404
0.438
0.258
0.51
0.482
0.473
0.418
0.276
0.382
0.529
0.427
0.402
0.568
0.531
0.41
0.585
0.377
0.611
0.409
0.444
0.401
0.413
0.454
0.321
0.463
0.415
0.571
0.367
0.357
0.418
0.492
0.468
0.603
0.259
0.347
0.322
0.311
0.512
0.397
0.547
0.358
0.494
0.395
0.337
0.468
0.482
0.34
0.278
0.382
0.531
0.535
0.484
0.41
0.438
0.506
0.448
0.465
0.358
0.528
0.617
0.406
0.33
0.472
0.446
0.481
0.452
0.443
0.434
0.496
0.42
0.564
0.473
0.493
0.387
0.387
0.411
0.517
0.414
0.416
0.426
0.371
0.425
0.343
0.413
0.443
0.435
0.418
0.414
0.435
0.397
0.215
0.342
0.441
0.424
0.443
0.381
0.3
0.431
0.412
0.37
0.487
0.32
0.366
0.361
0.476
0.4
0.352
0.373
0.379
0.517
0.396
0.474
0.567
0.269
0.498
0.429
0.488
0.409
0.384
0.486
0.448
0.587
0.449
0.442
0.533
0.521
0.49
0.372
0.427
0.561
0.383
0.42
0.545
0.484
0.501
0.39
0.482
0.578
0.569
0.466
0.51
0.485
0.489
0.542
0.506
0.494
0.379
0.339
0.474
0.639
0.436
0.493
0.489
0.376
0.575
0.559
0.458
0.543
0.486
0.573
0.509
0.585
0.56
0.401
0.427
0.285
0.366
0.458
0.464
0.329
0.465
0.499
0.494
0.56
0.436
0.553
0.375
0.451
0.425
0.46
0.375
0.324
0.451
0.447
0.459
0.501
0.54
0.371
0.416
0.51
0.613
0.461
0.502
0.522
0.557
0.549
0.348
0.537
0.467
0.395
0.435
0.369
0.446
0.434
0.257
0.466
0.268
0.411
0.451
0.359
0.381
0.341
0.523
0.459
0.478
0.378
0.359
0.441
0.458
0.467
0.387
0.629
0.458
0.459
0.437
0.517
0.345
0.342
0.456
0.468
0.469
0.338
0.355
0.474
0.511
0.515
0.343
0.488
0.406
0.473
0.4
0.506
0.401
0.415
0.326
0.435
0.358
0.302
0.467
0.59
0.545
0.391
0.437
0.382
0.651
0.532
0.496
0.51
0.49
0.596
0.404
0.433
0.424
0.493
0.608
0.481
0.314
0.667
0.402
0.575
0.378
0.499
0.372
0.555
0.515
0.546
0.505
0.598
0.5
0.565
0.552
0.534
0.559
0.403
0.481
0.375
0.515
0.489
0.417
0.363
0.568
0.451
0.528
0.346
0.35
0.307
0.44
0.433
0.563
0.381
0.362
0.463
0.357
0.33
0.391
0.482
0.45
0.477
0.281
0.395
0.391
0.432
0.314
0.46
0.489
0.359
0.374
0.296
0.373
0.529
0.354
0.422
0.299
0.548
0.433
0.437
0.32
0.435
0.517
0.466
0.448
0.452
0.605
0.526
0.538
0.332
0.439
0.257
0.515
0.354
0.326
0.502
0.546
0.429
0.568
0.491
0.52
0.483
0.538
0.401
0.46
0.499
0.562
0.575
0.532
0.518
0.361
0.483
0.462
0.462
0.377
0.576
0.381
0.476
0.513
0.48
0.412
0.455
0.416
0.426
0.588
0.279
0.578
0.477
0.591
0.442
0.517
0.615
0.487
0.583
0.565
0.575
0.476
0.252
0.292
0.438
0.405
0.413
0.355
0.426
0.364
0.452
0.325
0.475
0.493
0.554
0.388
0.531
0.311
0.382
0.563
0.398
0.486
0.451
0.455
0.452
0.33
0.258
0.491
0.437
0.375
0.563
0.489
0.621
0.363
0.461
0.444
0.61
0.313
0.335
0.359
0.468
0.366
0.445
0.216
0.485
0.46
0.423
0.556
0.541
0.437
0.267
0.377
0.439
0.409
0.288
0.416
0.408
0.486
0.44
0.583
0.681
0.425
0.504
0.227
0.653
0.417
0.426
0.492
0.499
0.435
0.436
0.265
0.436
0.523
0.486
0.298
0.369
0.471
0.561
0.57
0.574
0.636
0.521
0.498
0.455
0.36
0.517
0.409
0.388
0.455
0.313
0.391
0.362
0.651
0.415
0.533
0.502
0.305
0.501
0.385
0.445
0.219
0.514
0.354
0.415
0.47
0.554
0.361
0.601
0.365
0.427
0.321
0.535
0.484
0.476
0.56
0.531
0.412
0.502
0.568
0.557
0.521
0.419
0.37
0.473
0.396
0.378
0.423
0.43
0.454
0.489
0.489
0.46
0.46
0.405
0.418
0.471
0.433
0.412
0.407
0.498
0.452
0.407
0.547
0.446
0.426
0.35
0.418
0.445
0.43
0.462
0.458
0.527
0.409
0.43
0.428
0.466
0.43
0.567
0.448
0.499
0.51
0.482
0.471
0.502
0.52
0.474
0.335
0.352
0.206
0.351
0.468
0.466
0.243
0.319
0.456
0.421
0.323
0.356
0.509
0.428
0.33
0.464
0.453
0.461
0.453
0.33
0.43
0.383
0.435
0.477
0.42
0.36
0.398
0.475
0.47
0.518
0.507
0.389
0.513
0.274
0.583
0.436
0.349
0.367
0.399
0.251
0.446
0.352
0.435
0.33
0.506
0.468
0.473
0.297
0.324
0.466
0.469
0.45
0.326
0.347
0.383
0.498
0.343
0.497
0.497
0.443
0.455
0.441
0.449
0.37
0.35
0.493
0.409
0.391
0.348
0.31
0.496
0.344
0.425
0.342
0.266
0.438
0.476
0.473
0.35
0.485
0.446
0.349
0.42
0.466
0.292
0.497
0.433
0.37
0.36
0.306
0.411
0.556
0.405
0.488
0.493
0.403
0.496
0.346
0.479
0.355
0.495
0.462
0.347
0.462
0.491
0.504
0.511
0.365
0.384
0.311
0.557
0.428
0.487
0.475
0.615
0.375
0.517
0.506
0.477
0.47
0.409
0.323
0.332
0.377
0.42
0.465
0.39
0.439
0.47
0.46
0.499
0.354
0.513
0.418
0.519
0.502
0.437
0.235
0.535
0.291
0.474
0.463
0.321
0.461
0.395
0.502
0.414
0.593
0.47
0.411
0.394
0.384
0.436
0.533
0.511
0.442
0.484
0.313
0.466
0.3
0.373
0.359
0.361
0.403
0.411
0.359
0.571
0.272
0.407
0.442
0.514
0.444
0.45
0.378
0.397
0.605
0.47
0.332
0.471
0.354
0.4
0.502
0.407
0.366
0.478
0.357
0.416
0.535
0.456
0.495
0.449
0.515
0.514
0.453
0.516
0.421
0.475
0.558
0.475
0.565
0.433
0.553
0.459
0.521
0.487
0.297
0.492
0.522
0.371
0.481
0.424
0.55
0.438
0.452
0.695
0.489
0.525
0.414
0.486
0.296
0.609
0.62
0.423
0.528
0.6
0.427
0.449
0.492
0.399
0.591
0.471
0.467
0.54
0.6
0.559
0.53
0.541
0.599
0.466
0.573
0.309
0.424
0.378
0.388
0.475
0.402
0.335
0.457
0.411
0.367
0.324
0.258
0.399
0.472
0.509
0.416
0.3
0.215
0.357
0.499
0.395
0.44
0.459
0.488
0.439
0.304
0.549
0.5
0.257
0.307
0.437
0.525
0.351
0.416
0.345
0.47
0.468
0.427
0.508
0.389
0.465
0.35
0.318
0.497
0.434
0.431
0.417
0.493
0.409
0.436
0.4
0.312
0.322
0.194
0.409
0.481
0.487
0.468
0.52
0.459
0.516
0.339
0.448
0.405
0.459
0.576
0.415
0.504
0.512
0.422
0.546
0.501
0.595
0.465
0.416
0.425
0.494
0.47
0.461
0.351
0.482
0.422
0.468
0.467
0.366
0.378
0.452
0.44
0.303
0.417
0.481
0.456
0.372
0.368
0.256
0.341
0.491
0.404
0.475
0.396
0.378
0.467
0.482
0.412
0.389
0.32
0.337
0.362
0.342
0.272
0.432
0.529
0.334
0.387
0.497
0.473
0.492
0.466
0.479
0.324
0.504
0.537
0.489
0.424
0.663
0.51
0.435
0.466
0.382
0.273
0.589
0.539
0.451
0.444
0.335
0.503
0.463
0.465
0.442
0.466
0.45
0.385
0.404
0.429
0.337
0.311
0.461
0.335
0.333
0.518
0.503
0.499
0.501
0.424
0.45
0.52
0.378
0.473
0.487
0.439
0.464
0.482
0.326
0.415
0.461
0.596
0.461
0.612
0.34
0.656
0.419
0.54
0.526
0.395
0.456
0.527
0.561
0.43
0.576
0.334
0.466
0.45
0.331
0.428
0.322
0.642
0.51
0.531
0.501
0.462
0.443
0.56
0.466
0.572
0.457
0.653
0.406
0.526
0.478
0.523
0.525
0.492
0.393
0.276
0.449
0.502
0.621
0.443
0.469
0.454
0.291
0.311
0.448
0.401
0.361
0.352
0.32
0.349
0.423
0.362
0.361
0.381
0.4
0.281
0.473
0.435
0.391
0.227
0.32
0.45
0.498
0.461
0.395
0.373
0.378
0.46
0.258
0.379
0.292
0.36
0.351
0.388
0.421
0.375
0.314
0.314
0.402
0.416
0.444
0.543
0.524
0.413
0.482
0.31
0.444
0.573
0.431
0.374
0.334
0.374
0.52
0.405
0.353
0.391
0.491
0.271
0.343
0.375
0.418
0.441
0.32
0.385
0.455
0.419
0.476
0.495
0.478
0.374
0.409
0.423
0.366
0.457
0.388
0.437
0.269
0.375
0.464
0.492
0.488
0.461
0.439
0.472
0.394
0.403
0.428
0.513
0.448
0.519
0.498
0.524
0.445
0.309
0.502
0.494
0.358
0.355
0.393
0.338
0.44
0.365
0.431
0.354
0.425
0.368
0.26
0.31
0.3
0.383
0.332
0.378
0.382
0.413
0.312
0.255
0.561
0.34
0.486
0.349
0.412
0.485
0.426
0.587
0.333
0.486
0.354
0.36
0.404
0.306
0.41
0.448
0.371
0.396
0.421
0.329
0.345
0.398
0.405
0.396
0.411
0.326
0.346
0.34
0.321
0.375
0.423
0.383
0.329
0.41
0.365
0.578
0.403
0.521
0.317
0.402
0.432
0.456
0.455
0.34
0.387
0.387
0.575
0.505
0.488
0.561
0.554
0.594
0.43
0.509
0.425
0.464
0.44
0.337
0.331
0.355
0.338
0.421
0.445
0.402
0.329
0.315
0.5
0.48
0.389
0.481
0.461
0.395
0.405
0.545
0.497
0.451
0.39
0.19
0.362
0.407
0.538
0.511
0.44
0.44
0.478
0.354
0.365
0.333
0.342
0.563
0.383
0.231
0.505
0.341
0.336
0.36
0.453
0.442
0.338
0.38
0.266
0.45
0.362
0.356
0.394
0.43
0.447
0.449
0.418
0.343
0.35
0.399
0.345
0.465
0.53
0.543
0.372
0.506
0.304
0.462
0.397
0.324
0.296
0.437
0.477
0.495
0.429
0.389
0.507
0.417
0.291
0.37
0.452
0.347
0.355
0.402
0.387
0.437
0.402
0.296
0.343
0.301
0.408
0.429
0.355
0.504
0.328
0.426
0.413
0.289
0.317
0.371
0.286
0.399
0.359
0.407
0.352
0.236
0.456
0.348
0.417
0.519
0.432
0.368
0.381
0.315
0.466
0.516
0.423
0.501
0.475
0.43
0.54
0.307
0.4
0.337
0.453
0.24
0.355
0.512
0.417
0.343
0.378
0.377
0.467
0.362
0.448
0.387
0.425
0.487
0.559
0.408
0.553
0.424
0.518
0.471
0.452
0.479
0.382
0.486
0.388
0.399
0.447
0.442
0.478
0.351
0.532
0.462
0.609
0.469
0.55
0.421
0.549
0.506
0.361
0.401
0.425
0.446
0.425
0.553
0.499
0.336
0.399
0.392
0.365
0.486
0.205
0.332
0.423
0.418
0.325
0.342
0.361
0.34
0.433
0.476
0.292
0.429
0.354
0.343
0.412
0.362
0.371
0.591
0.335
0.333
0.425
0.501
0.466
0.385
0.255
0.584
0.392
0.583
0.451
0.422
0.352
0.239
0.392
0.471
0.334
0.429
0.366
0.304
0.34
0.387
0.499
0.245
0.408
0.269
0.289
0.397
0.488
0.257
0.332
0.506
0.521
0.427
0.498
0.475
0.384
0.453
0.334
0.328
0.405
0.359
0.418
0.437
0.359
0.432
0.401
0.44
0.458
0.449
0.392
0.42
0.461
0.489
0.321
0.554
0.488
0.342
0.585
0.375
0.465
0.297
0.345
0.523
0.365
0.254
0.343
0.492
0.383
0.522
0.309
0.549
0.433
0.45
0.452
0.492
0.438
0.576
0.602
0.48
0.447
0.458
0.262
0.369
0.356
0.441
0.222
0.625
0.491
0.524
0.481
0.642
0.523
0.559
0.6
0.486
0.406
0.264
0.474
0.401
0.261
0.358
0.339
0.342
0.415
0.423
0.406
0.303
0.347
0.457
0.367
0.281
0.304
0.363
0.3
0.353
0.379
0.388
0.29
0.258
0.387
0.318
0.461
0.446
0.481
0.397
0.434
0.496
0.495
0.425
0.402
0.257
0.385
0.34
0.382
0.423
0.403
0.389
0.447
0.382
0.371
0.378
0.366
0.426
0.331
0.349
0.482
0.306
0.426
0.48
0.44
0.404
0.441
0.461
0.342
0.464
0.283
0.404
0.328
0.474
0.444
0.545
0.539
0.312
0.407
0.418
0.521
0.365
0.463
0.403
0.489
0.536
0.42
0.512
0.358
0.431
0.467
0.294
0.383
0.356
0.308
0.303
0.31
0.368
0.263
0.358
0.444
0.436
0.559
0.565
0.492
0.415
0.383
0.492
0.377
0.476
0.411
0.321
0.399
0.411
0.342
0.46
0.42
0.407
0.409
0.366
0.411
0.469
0.514
0.53
0.589
0.388
0.417
0.445
0.45
0.509
0.489
0.501
0.3
0.235
0.436
0.534
0.406
0.537
0.294
0.445
0.492
0.436
0.324
0.31
0.437
0.478
0.565
0.498
0.537
0.529
0.573
0.5
0.42
0.526
0.428
0.392
0.392
0.522
0.335
0.422
0.53
0.471
0.456
0.501
0.487
0.405
0.31
0.487
0.281
0.456
0.382
0.412
0.28
0.485
0.275
0.284
0.392
0.413
0.413
0.385
0.272
0.381
0.353
0.321
0.428
0.48
0.389
0.358
0.434
0.344
0.431
0.386
0.394
0.38
0.289
0.442
0.464
0.484
0.332
0.252
0.357
0.546
0.435
0.405
0.538
0.499
0.467
0.432
0.499
0.325
0.498
0.403
0.346
0.547
0.542
0.469
0.611
0.543
0.564
0.463
0.441
0.473
0.469
0.465
0.499
0.357
0.391
0.51
0.347
0.483
0.426
0.608
0.377
0.504
0.383
0.491
0.506
0.552
0.449
0.471
0.504
0.479
0.667
0.379
0.501
0.482
0.453
0.391
0.372
0.537
0.477
0.707
0.492
0.547
0.538
0.459
0.298
0.294
0.477
0.349
0.484
0.248
0.557
0.381
0.214
0.374
0.575
0.437
0.391
0.43
0.273
0.474
0.491
0.437
0.437
0.379
0.435
0.598
0.547
0.457
0.42
0.514
0.533
0.496
0.489
0.58
0.553
0.613
0.38
0.388
0.382
0.362
0.417
0.465
0.458
0.35
0.354
0.449
0.285
0.435
0.462
0.516
0.41
0.412
0.478
0.423
0.524
0.331
0.39
0.531
0.443
0.524
0.504
0.459
0.418
0.52
0.326
0.506
0.27
0.422
0.533
0.502
0.428
0.276
0.41
0.498
0.581
0.413
0.36
0.426
0.474
0.444
0.458
0.507
0.593
0.423
0.555
0.427
0.515
0.443
0.48
0.522
0.538
0.336
0.372
0.528
0.457
0.486
0.468
0.551
0.525
0.53
0.442
0.54
0.377
0.432
0.56
0.47
0.526
0.607
0.533
0.599
0.427
0.562
0.354
0.537
0.497
0.608
0.53
0.577
0.49
0.49
0.616
0.568
0.391
0.281
0.439
0.405
0.317
0.405
0.277
0.363
0.44
0.453
0.274
0.412
0.361
0.488
0.407
0.382
0.499
0.401
0.432
0.468
0.429
0.617
0.438
0.453
0.368
0.423
0.395
0.5
0.453
0.418
0.327
0.412
0.444
0.32
0.523
0.404
0.488
0.396
0.399
0.285
0.455
0.524
0.531
0.39
0.34
0.511
0.337
0.499
0.474
0.436
0.369
0.396
0.517
0.43
0.324
0.433
0.327
0.402
0.636
0.416
0.493
0.574
0.379
0.465
0.399
0.512
0.38
0.358
0.317
0.446
0.388
0.469
0.284
0.364
0.531
0.522
0.464
0.443
0.414
0.406
0.414
0.445
0.518
0.36
0.351
0.484
0.303
0.396
0.34
0.486
0.472
0.38
0.374
0.42
0.388
0.375
0.358
0.395
0.489
0.405
0.495
0.32
0.434
0.446
0.367
0.357
0.289
0.412
0.466
0.417
0.356
0.452
0.441
0.577
0.4
0.485
0.433
0.376
0.495
0.269
0.538
0.269
0.388
0.525
0.439
0.533
0.494
0.591
0.639
0.552
0.536
0.434
0.49
0.47
0.357
0.429
0.377
0.484
0.278
0.489
0.443
0.427
0.37
0.591
0.493
0.481
0.512
0.435
0.447
0.514
0.282
0.453
0.494
0.559
0.519
0.404
0.492
0.44
0.6
0.36
0.498
0.482
0.515
0.595
0.474
0.439
0.504
0.466
0.451
0.484
0.518
0.432
0.455
0.393
0.429
0.451
0.465
0.505
0.399
0.43
0.388
0.429
0.364
0.47
0.464
0.414
0.372
0.445
0.441
0.45
0.542
0.433
0.484
0.406
0.551
0.507
0.447
0.523
0.517
0.538
0.495
0.475
0.339
0.427
0.355
0.417
0.339
0.405
0.338
0.476
0.408
0.411
0.483
0.43
0.326
0.435
0.333
0.42
0.437
0.253
0.476
0.474
0.562
0.448
0.457
0.501
0.453
0.56
0.468
0.372
0.536
0.276
0.481
0.391
0.498
0.368
0.435
0.508
0.455
0.476
0.456
0.258
0.475
0.559
0.503
0.374
0.537
0.402
0.515
0.321
0.394
0.414
0.355
0.394
0.316
0.359
0.39
0.444
0.575
0.497
0.518
0.354
0.36
0.62
0.346
0.427
0.398
0.441
0.577
0.422
0.539
0.674
0.464
0.573
0.436
0.46
0.247
0.521
0.375
0.585
0.549
0.528
0.53
0.533
0.37
0.328
0.522
0.467
0.421
0.514
0.457
0.494
0.381
0.451
0.562
0.419
0.387
0.391
0.397
0.421
0.375
0.455
0.491
0.533
0.38
0.363
0.404
0.348
0.429
0.462
0.332
0.452
0.385
0.445
0.339
0.455
0.389
0.446
0.468
0.378
0.425
0.374
0.388
0.422
0.387
0.315
0.457
0.306
0.453
0.529
0.415
0.348
0.434
0.544
0.511
0.512
0.584
0.511
0.443
0.465
0.462
0.257
0.339
0.386
0.397
0.295
0.516
0.32
0.456
0.231
0.363
0.368
0.504
0.449
0.505
0.512
0.347
0.493
0.453
0.328
0.5
0.565
0.559
0.565
0.528
0.507
0.414
0.319
0.506
0.494
0.478
0.436
0.48
0.414
0.489
0.454
0.391
0.526
0.413
0.428
0.625
0.452
0.474
0.507
0.527
0.555
0.531
0.392
0.311
0.39
0.377
0.472
0.372
0.408
0.475
0.407
0.435
0.323
0.499
0.474
0.231
0.392
0.368
0.493
0.446
0.468
0.281
0.505
0.338
0.446
0.332
0.42
0.521
0.529
0.435
0.372
0.566
0.505
0.473
0.495
0.411
0.402
0.383
0.407
0.263
0.466
0.457
0.394
0.285
0.427
0.291
0.424
0.455
0.357
0.297
0.261
0.52
0.512
0.397
0.338
0.401
0.596
0.658
0.534
0.464
0.373
0.473
0.496
0.538
0.3
0.446
0.436
0.275
0.543
0.453
0.282
0.477
0.395
0.538
0.324
0.418
0.356
0.388
0.461
0.452
0.475
0.522
0.426
0.474
0.418
0.509
0.276
0.54
0.481
0.481
0.424
0.37
0.47
0.599
0.436
0.46
0.606
0.549
0.604
0.472
0.467
0.413
0.507
0.398
0.336
0.525
0.628
0.414
0.63
0.238
0.406
0.377
0.628
0.479
0.534
0.552
0.576
0.441
0.463
0.624
0.389
0.441
0.287
0.397
0.371
0.434
0.381
0.45
0.482
0.443
0.597
0.428
0.485
0.52
0.39
0.47
0.551
0.507
0.542
0.392
0.489
0.476
0.38
0.537
0.403
0.589
0.441
0.479
0.47
0.403
0.404
0.469
0.499
0.505
0.552
0.434
0.534
0.416
0.619
0.343
0.449
0.622
0.456
0.623
0.522
0.575
0.553
0.39
0.401
0.338
0.417
0.428
0.484
0.367
0.33
0.336
0.426
0.399
0.445
0.398
0.359
0.49
0.317
0.424
0.43
0.4
0.223
0.385
0.382
0.357
0.52
0.426
0.492
0.317
0.522
0.516
0.512
0.521
0.462
0.462
0.431
0.483
0.372
0.27
0.419
0.413
0.363
0.235
0.422
0.421
0.331
0.456
0.417
0.345
0.322
0.367
0.386
0.358
0.383
0.24
0.339
0.505
0.551
0.337
0.385
0.469
0.374
0.383
0.312
0.461
0.258
0.279
0.497
0.485
0.241
0.384
0.389
0.421
0.538
0.406
0.338
0.453
0.448
0.485
0.501
0.536
0.536
0.456
0.512
0.365
0.48
0.305
0.479
0.303
0.48
0.378
0.324
0.445
0.492
0.393
0.408
0.42
0.453
0.594
0.369
0.47
0.363
0.465
0.498
0.453
0.455
0.439
0.309
0.575
0.479
0.386
0.35
0.654
0.467
0.59
0.271
0.394
0.566
0.409
0.597
0.344
0.426
0.378
0.456
0.237
0.374
0.453
0.485
0.449
0.503
0.485
0.302
0.423
0.298
0.503
0.451
0.545
0.503
0.375
0.534
0.48
0.48
0.566
0.365
0.536
0.519
0.208
0.511
0.389
0.444
0.424
0.311
0.526
0.344
0.41
0.431
0.381
0.433
0.437
0.401
0.342
0.339
0.567
0.481
0.434
0.392
0.457
0.301
0.481
0.384
0.403
0.482
0.506
0.38
0.457
0.424
0.439
0.377
0.515
0.428
0.548
0.356
0.511
0.338
0.593
0.494
0.373
0.432
0.438
0.374
0.176
0.41
0.415
0.464
0.563
0.236
0.499
0.465
0.425
0.361
0.489
0.462
0.457
0.442
0.483
0.531
0.383
0.337
0.543
0.497
0.388
0.552
0.481
0.59
0.41
0.591
0.445
0.463
0.391
0.547
0.608
0.568
0.434
0.578
0.43
0.56
0.564
0.472
0.518
0.452
0.621
0.498
0.607
0.433
0.357
0.646
0.601
0.609
0.629
0.597
0.474
0.455
0.349
0.382
0.295
0.362
0.48
0.409
0.426
0.351
0.33
0.437
0.419
0.355
0.475
0.503
0.269
0.32
0.377
0.422
0.467
0.545
0.34
0.487
0.548
0.527
0.402
0.347
0.391
0.459
0.304
0.485
0.283
0.44
0.275
0.461
0.281
0.318
0.539
0.308
0.427
0.481
0.539
0.463
0.499
0.53
0.409
0.537
0.359
0.368
0.269
0.467
0.23
0.222
0.312
0.403
0.432
0.389
0.38
0.406
0.443
0.432
0.532
0.503
0.403
0.374
0.4
0.459
0.328
0.528
0.534
0.472
0.549
0.515
0.429
0.369
0.642
0.316
0.5
0.451
0.645
0.499
0.404
0.553
0.478
0.526
0.203
0.494
0.442
0.358
0.319
0.282
0.324
0.492
0.414
0.396
0.418
0.326
0.568
0.483
0.534
0.377
0.39
0.532
0.279
0.425
0.382
0.469
0.439
0.368
0.349
0.278
0.438
0.518
0.262
0.546
0.459
0.331
0.523
0.323
0.406
0.335
0.553
0.525
0.35
0.344
0.437
0.419
0.45
0.393
0.371
0.281
0.595
0.523
0.457
0.367
0.548
0.55
0.45
0.552
0.341
0.381
0.415
0.34
0.427
0.384
0.473
0.413
0.508
0.315
0.525
0.521
0.389
0.404
0.304
0.328
0.353
0.496
0.537
0.364
0.366
0.538
0.484
0.537
0.437
0.359
0.33
0.528
0.585
0.369
0.483
0.582
0.512
0.501
0.565
0.39
0.428
0.532
0.362
0.313
0.475
0.6
0.349
0.466
0.363
0.38
0.342
0.576
0.481
0.523
0.388
0.412
0.255
0.495
0.562
0.468
0.449
0.616
0.389
0.411
0.554
0.415
0.492
0.442
0.489
0.308
0.487
0.576
0.617
0.492
0.423
0.584
0.35
0.489
0.352
0.409
0.378
0.385
0.32
0.426
0.367
0.43
0.333
0.409
0.472
0.435
0.353
0.435
0.369
0.293
0.399
0.44
0.467
0.331
0.467
0.418
0.489
0.536
0.525
0.556
0.446
0.377
0.408
0.526
0.52
0.412
0.401
0.345
0.419
0.422
0.387
0.469
0.4
0.527
0.375
0.345
0.29
0.345
0.522
0.42
0.273
0.452
0.297
0.344
0.369
0.41
0.353
0.436
0.345
0.335
0.438
0.502
0.48
0.314
0.385
0.487
0.411
0.564
0.329
0.415
0.399
0.436
0.483
0.528
0.478
0.478
0.554
0.415
0.529
0.412
0.418
0.468
0.348
0.35
0.374
0.32
0.376
0.398
0.453
0.271
0.472
0.43
0.427
0.378
0.434
0.477
0.439
0.32
0.594
0.358
0.578
0.365
0.263
0.349
0.294
0.466
0.533
0.554
0.502
0.514
0.411
0.355
0.242
0.449
0.402
0.518
0.403
0.454
0.378
0.28
0.49
0.36
0.406
0.371
0.347
0.413
0.488
0.428
0.514
0.345
0.48
0.581
0.547
0.314
0.44
0.3
0.529
0.41
0.453
0.619
0.502
0.443
0.594
0.304
0.498
0.48
0.416
0.461
0.467
0.554
0.477
0.469
0.36
0.554
0.499
0.267
0.322
0.319
0.326
0.394
0.47
0.326
0.522
0.297
0.506
0.348
0.208
0.33
0.464
0.501
0.495
0.411
0.435
0.394
0.433
0.44
0.42
0.47
0.368
0.442
0.35
0.411
0.299
0.409
0.294
0.453
0.466
0.453
0.439
0.284
0.447
0.415
0.418
0.499
0.485
0.494
0.504
0.576
0.498
0.5
0.231
0.364
0.456
0.441
0.458
0.454
0.362
0.344
0.498
0.612
0.44
0.527
0.414
0.519
0.39
0.479
0.515
0.595
0.421
0.517
0.348
0.471
0.403
0.548
0.573
0.532
0.512
0.491
0.505
0.442
0.407
0.529
0.559
0.464
0.409
0.472
0.471
0.547
0.523
0.518
0.517
0.519
0.632
0.483
0.563
0.562
0.35
0.46
0.457
0.442
0.338
0.49
0.449
0.484
0.287
0.489
0.46
0.341
0.404
0.441
0.518
0.414
0.496
0.515
0.396
0.44
0.513
0.438
0.475
0.475
0.328
0.373
0.41
0.604
0.557
0.488
0.468
0.46
0.485
0.577
0.567
0.407
0.414
0.341
0.419
0.533
0.476
0.334
0.379
0.373
0.437
0.313
0.468
0.35
0.421
0.428
0.531
0.436
0.426
0.286
0.453
0.553
0.503
0.535
0.577
0.567
0.645
0.399
0.446
0.396
0.384
0.481
0.49
0.317
0.368
0.451
0.499
0.371
0.427
0.472
0.365
0.404
0.339
0.433
0.491
0.626
0.443
0.446
0.387
0.503
0.373
0.486
0.504
0.363
0.371
0.368
0.507
0.507
0.389
0.507
0.606
0.559
0.621
0.398
0.494
0.461
0.438
0.498
0.486
0.585
0.628
0.389
0.589
0.429
0.59
0.298
0.522
0.586
0.449
0.444
0.654
0.558
0.488
0.618
0.494
0.489
0.428
0.385
0.284
0.337
0.351
0.441
0.507
0.288
0.3
0.391
0.437
0.273
0.451
0.469
0.496
0.484
0.358
0.472
0.542
0.415
0.581
0.354
0.341
0.3
0.404
0.497
0.458
0.363
0.403
0.284
0.403
0.378
0.358
0.449
0.359
0.431
0.346
0.324
0.375
0.32
0.427
0.48
0.455
0.374
0.362
0.408
0.469
0.44
0.502
0.32
0.497
0.394
0.494
0.431
0.242
0.462
0.58
0.518
0.418
0.521
0.581
0.545
0.509
0.457
0.553
0.425
0.428
0.447
0.409
0.459
0.478
0.43
0.452
0.539
0.439
0.477
0.302
0.423
0.312
0.442
0.361
0.454
0.444
0.374
0.401
0.304
0.427
0.285
0.424
0.454
0.515
0.436
0.44
0.428
0.338
0.327
0.572
0.457
0.319
0.41
0.347
0.453
0.465
0.362
0.378
0.436
0.48
0.508
0.464
0.313
0.378
0.552
0.594
0.36
0.447
0.48
0.502
0.504
0.245
0.41
0.337
0.5
0.511
0.522
0.479
0.47
0.457
0.511
0.47
0.456
0.512
0.452
0.478
0.43
0.461
0.427
0.333
0.538
0.306
0.498
0.545
0.421
0.445
0.367
0.493
0.482
0.452
0.452
0.358
0.337
0.635
0.558
0.508
0.501
0.399
0.511
0.371
0.464
0.371
0.533
0.535
0.419
0.528
0.612
0.652
0.506
0.467
0.379
0.394
0.475
0.342
0.462
0.367
0.452
0.201
0.392
0.308
0.385
0.473
0.359
0.415
0.378
0.481
0.31
0.417
0.273
0.461
0.522
0.396
0.508
0.453
0.397
0.429
0.475
0.387
0.475
0.541
0.333
0.279
0.441
0.486
0.416
0.34
0.442
0.355
0.507
0.508
0.332
0.388
0.461
0.487
0.313
0.44
0.31
0.393
0.425
0.529
0.433
0.428
0.433
0.39
0.554
0.486
0.42
0.443
0.52
0.586
0.474
0.514
0.295
0.314
0.455
0.545
0.407
0.401
0.279
0.465
0.526
0.57
0.351
0.372
0.419
0.438
0.495
0.459
0.592
0.566
0.468
0.499
0.523
0.429
0.356
0.398
0.377
0.284
0.278
0.451
0.565
0.528
0.502
0.615
0.5
0.558
0.386
0.448
0.43
0.521
0.571
0.438
0.51
0.569
0.532
0.46
0.486
0.518
0.412
0.645
0.469
0.534
0.456
0.445
0.566
0.594
0.617
0.537
0.52
0.536
0.471
0.414
0.471
0.411
0.544
0.408
0.613
0.433
0.429
0.431
0.316
0.504
0.285
0.449
0.486
0.455
0.354
0.514
0.231
0.417
0.32
0.453
0.465
0.426
0.323
0.307
0.27
0.379
0.534
0.441
0.427
0.377
0.415
0.306
0.439
0.483
0.574
0.339
0.435
0.462
0.362
0.372
0.192
0.393
0.573
0.472
0.402
0.364
0.45
0.511
0.595
0.41
0.547
0.362
0.446
0.387
0.346
0.263
0.409
0.293
0.399
0.37
0.497
0.291
0.267
0.461
0.317
0.403
0.535
0.444
0.39
0.345
0.325
0.361
0.332
0.364
0.424
0.498
0.394
0.478
0.542
0.554
0.443
0.487
0.245
0.473
0.456
0.442
0.425
0.441
0.494
0.505
0.451
0.515
0.397
0.57
0.509
0.595
0.431
0.422
0.421
0.269
0.435
0.413
0.511
0.335
0.335
0.352
0.424
0.317
0.295
0.498
0.383
0.419
0.341
0.273
0.297
0.497
0.363
0.504
0.345
0.394
0.411
0.367
0.341
0.549
0.55
0.416
0.274
0.361
0.427
0.587
0.441
0.401
0.411
0.323
0.251
0.481
0.375
0.447
0.26
0.414
0.245
0.449
0.476
0.35
0.351
0.434
0.313
0.374
0.374
0.288
0.471
0.41
0.425
0.339
0.423
0.511
0.383
0.533
0.437
0.44
0.251
0.263
0.481
0.427
0.341
0.243
0.325
0.341
0.428
0.355
0.329
0.401
0.395
0.539
0.362
0.251
0.473
0.473
0.549
0.407
0.476
0.402
0.319
0.527
0.386
0.317
0.273
0.315
0.547
0.365
0.373
0.562
0.447
0.442
0.41
0.387
0.389
0.423
0.495
0.471
0.527
0.644
0.397
0.378
0.301
0.513
0.321
0.294
0.363
0.534
0.485
0.552
0.377
0.524
0.585
0.631
0.439
0.424
0.463
0.406
0.415
0.372
0.45
0.361
0.303
0.447
0.267
0.445
0.312
0.435
0.424
0.563
0.383
0.396
0.329
0.523
0.436
0.439
0.503
0.48
0.486
0.495
0.489
0.415
0.397
0.537
0.475
0.453
0.551
0.551
0.405
0.498
0.436
0.638
0.487
0.571
0.566
0.315
0.495
0.571
0.409
0.613
0.463
0.277
0.25
0.381
0.428
0.499
0.382
0.369
0.308
0.413
0.296
0.379
0.497
0.441
0.448
0.441
0.467
0.338
0.357
0.317
0.219
0.373
0.37
0.239
0.444
0.504
0.333
0.517
0.481
0.449
0.492
0.359
0.531
0.414
0.546
0.49
0.304
0.303
0.423
0.311
0.348
0.421
0.46
0.424
0.436
0.381
0.445
0.37
0.291
0.419
0.405
0.486
0.187
0.387
0.48
0.461
0.207
0.489
0.507
0.339
0.256
0.311
0.458
0.374
0.386
0.457
0.492
0.452
0.338
0.35
0.284
0.234
0.279
0.406
0.294
0.44
0.506
0.305
0.392
0.627
0.487
0.361
0.421
0.47
0.404
0.439
0.325
0.549
0.308
0.275
0.465
0.581
0.427
0.376
0.479
0.168
0.422
0.413
0.45
0.324
0.492
0.423
0.304
0.51
0.446
0.453
0.412
0.481
0.378
0.452
0.557
0.533
0.461
0.413
0.33
0.515
0.436
0.429
0.435
0.386
0.218
0.346
0.467
0.308
0.428
0.384
0.408
0.586
0.376
0.366
0.512
0.438
0.351
0.367
0.427
0.391
0.478
0.24
0.495
0.407
0.384
0.437
0.435
0.377
0.399
0.488
0.455
0.452
0.514
0.511
0.481
0.429
0.555
0.505
0.544
0.473
0.413
0.412
0.377
0.503
0.42
0.458
0.346
0.543
0.403
0.441
0.416
0.38
0.51
0.44
0.413
0.396
0.308
0.322
0.383
0.468
0.447
0.481
0.382
0.335
0.471
0.473
0.454
0.394
0.468
0.321
0.363
0.446
0.303
0.31
0.409
0.514
0.348
0.358
0.466
0.38
0.478
0.286
0.418
0.285
0.306
0.381
0.252
0.508
0.483
0.39
0.497
0.461
0.499
0.502
0.318
0.552
0.426
0.443
0.351
0.479
0.497
0.416
0.464
0.489
0.33
0.464
0.398
0.583
0.419
0.565
0.476
0.513
0.555
0.499
0.378
0.505
0.512
0.473
0.574
0.459
0.395
0.439
0.427
0.486
0.266
0.289
0.237
0.286
0.377
0.307
0.373
0.221
0.308
0.383
0.351
0.321
0.368
0.358
0.338
0.396
0.348
0.384
0.356
0.486
0.51
0.45
0.437
0.4
0.488
0.438
0.543
0.242
0.417
0.455
0.366
0.432
0.302
0.372
0.325
0.302
0.411
0.374
0.349
0.405
0.503
0.453
0.438
0.465
0.48
0.308
0.468
0.497
0.315
0.417
0.301
0.358
0.242
0.336
0.44
0.402
0.348
0.49
0.494
0.424
0.346
0.394
0.498
0.298
0.497
0.418
0.327
0.502
0.411
0.25
0.411
0.299
0.394
0.337
0.59
0.341
0.46
0.227
0.599
0.4
0.608
0.377
0.391
0.283
0.377
0.259
0.444
0.375
0.355
0.405
0.4
0.4
0.38
0.341
0.38
0.378
0.403
0.392
0.389
0.385
0.458
0.451
0.365
0.451
0.202
0.452
0.36
0.408
0.261
0.448
0.334
0.505
0.402
0.275
0.424
0.388
0.343
0.348
0.323
0.321
0.442
0.512
0.35
0.468
0.511
0.303
0.518
0.413
0.428
0.238
0.448
0.392
0.468
0.369
0.569
0.54
0.465
0.582
0.46
0.316
0.403
0.369
0.281
0.352
0.352
0.556
0.526
0.415
0.437
0.555
0.235
0.532
0.408
0.332
0.398
0.421
0.54
0.521
0.47
0.554
0.411
0.43
0.408
0.455
0.216
0.519
0.434
0.408
0.496
0.389
0.499
0.452
0.476
0.483
0.301
0.576
0.38
0.427
0.39
0.522
0.337
0.495
0.305
0.386
0.249
0.414
0.395
0.55
0.588
0.437
0.376
0.586
0.434
0.541
0.289
0.572
0.457
0.507
0.234
0.395
0.436
0.424
0.508
0.529
0.339
0.518
0.602
0.441
0.357
0.532
0.389
0.452
0.351
0.425
0.26
0.394
0.33
0.445
0.478
0.405
0.409
0.378
0.47
0.438
0.485
0.52
0.536
0.357
0.566
0.445
0.523
0.452
0.375
0.45
0.263
0.413
0.425
0.379
0.499
0.471
0.349
0.374
0.345
0.45
0.416
0.5
0.335
0.329
0.205
0.399
0.426
0.534
0.511
0.36
0.49
0.284
0.499
0.489
0.446
0.429
0.358
0.471
0.458
0.396
0.334
0.384
0.423
0.53
0.379
0.539
0.594
0.577
0.576
0.456
0.519
0.36
0.362
0.347
0.458
0.557
0.565
0.46
0.362
0.502
0.512
0.486
0.313
0.353
0.403
0.462
0.483
0.371
0.559
0.499
0.478
0.18
0.357
0.418
0.495
0.5
0.453
0.455
0.405
0.357
0.444
0.424
0.412
0.416
0.29
0.382
0.391
0.325
0.328
0.431
0.393
0.409
0.52
0.429
0.393
0.392
0.371
0.457
0.532
0.501
0.506
0.453
0.466
0.542
0.463
0.447
0.344
0.528
0.387
0.411
0.478
0.419
0.459
0.45
0.52
0.448
0.507
0.472
0.499
0.465
0.48
0.519
0.44
0.562
0.545
0.562
0.425
0.513
0.484
0.417
0.604
0.497
0.374
0.547
0.401
0.544
0.58
0.423
0.491
0.488
0.487
0.437
0.406
0.592
0.536
0.553
0.529
0.533
0.571
0.474
0.413
0.481
0.373
0.384
0.383
0.484
0.477
0.599
0.394
0.342
0.42
0.44
0.424
0.319
0.476
0.378
0.409
0.318
0.448
0.436
0.432
0.461
0.411
0.357
0.371
0.415
0.342
0.506
0.41
0.363
0.462
0.475
0.515
0.459
0.506
0.395
0.52
0.446
0.404
0.3
0.425
0.42
0.436
0.347
0.447
0.279
0.333
0.471
0.301
0.388
0.413
0.459
0.51
0.481
0.388
0.356
0.412
0.519
0.38
0.385
0.515
0.43
0.449
0.351
0.513
0.44
0.401
0.454
0.452
0.342
0.327
0.437
0.442
0.519
0.452
0.354
0.302
0.567
0.54
0.487
0.503
0.597
0.395
0.558
0.49
0.491
0.408
0.516
0.438
0.39
0.305
0.432
0.502
0.536
0.482
0.519
0.582
0.481
0.505
0.402
0.46
0.352
0.372
0.538
0.515
0.522
0.52
0.467
0.524
0.48
0.469
0.212
0.648
0.451
0.563
0.432
0.642
0.595
0.547
0.662
0.577
0.456
0.427
0.382
0.584
0.506
0.54
0.464
0.434
0.534
0.445
0.482
0.3
0.514
0.417
0.436
0.462
0.494
0.591
0.495
0.54
0.382
0.384
0.403
0.432
0.495
0.484
0.433
0.388
0.42
0.35
0.462
0.539
0.408
0.392
0.495
0.462
0.527
0.477
0.587
0.311
0.505
0.552
0.48
0.449
0.318
0.394
0.588
0.351
0.512
0.337
0.608
0.466
0.586
0.325
0.568
0.439
0.454
0.533
0.226
0.478
0.427
0.437
0.454
0.499
0.561
0.475
0.471
0.427
0.387
0.451
0.54
0.562
0.648
0.488
0.557
0.525
0.509
0.443
0.504
0.386
0.305
0.424
0.509
0.41
0.561
0.6
0.445
0.599
0.577
0.515
0.602
0.458
0.553
0.498
0.522
0.412
0.509
0.574
0.447
0.511
0.536
0.431
0.428
0.421
0.378
0.34
0.566
0.456
0.572
0.483
0.418
0.455
0.45
0.577
0.546
0.507
0.455
0.433
0.539
0.452
0.31
0.361
0.483
0.528
0.547
0.52
0.582
0.458
0.524
0.568
0.585
0.415
0.551
0.509
0.624
0.593
0.448
0.481
0.314
0.53
0.418
0.448
0.277
0.455
0.234
0.529
0.503
0.446
0.356
0.442
0.313
0.348
0.521
0.339
0.404
0.435
0.414
0.523
0.456
0.562
0.449
0.669
0.485
0.577
0.396
0.444
0.489
0.457
0.503
0.36
0.334
0.553
0.532
0.473
0.364
0.443
0.508
0.594
0.438
0.528
0.489
0.597
0.567
0.566
0.452
0.415
0.48
0.591
0.392
0.334
0.387
0.467
0.605
0.424
0.281
0.611
0.509
0.637
0.417
0.564
0.223
0.62
0.588
0.464
0.429
0.523
0.452
0.508
0.415
0.404
0.343
0.535
0.55
0.442
0.536
0.605
0.459
0.579
0.619
0.449
0.405
0.522
0.375
0.371
0.45
0.455
0.491
0.489
0.415
0.537
0.429
0.419
0.55
0.5
0.489
0.503
0.491
0.363
0.563
0.455
0.418
0.473
0.596
0.365
0.457
0.311
0.505
0.432
0.395
0.431
0.409
0.433
0.446
0.667
0.388
0.632
0.462
0.564
0.341
0.658
0.62
0.503
0.504
0.552
0.535
0.53
0.306
0.3
0.386
0.296
0.574
0.414
0.206
0.405
0.398
0.505
0.221
0.429
0.54
0.366
0.593
0.474
0.457
0.234
0.487
0.433
0.526
0.495
0.477
0.42
0.408
0.427
0.511
0.421
0.465
0.589
0.416
0.523
0.447
0.447
0.439
0.372
0.408
0.479
0.516
0.527
0.49
0.342
0.452
0.434
0.418
0.534
0.484
0.449
0.499
0.47
0.335
0.348
0.325
0.281
0.451
0.532
0.446
0.546
0.472
0.407
0.559
0.452
0.536
0.337
0.436
0.576
0.507
0.365
0.397
0.487
0.555
0.541
0.519
0.361
0.521
0.568
0.46
0.451
0.415
0.537
0.49
0.512
0.444
0.602
0.504
0.59
0.423
0.375
0.352
0.475
0.423
0.481
0.348
0.562
0.502
0.559
0.559
0.472
0.449
0.428
0.476
0.393
0.428
0.463
0.593
0.446
0.603
0.452
0.55
0.406
0.609
0.563
0.651
0.603
0.504
0.508
0.414
0.644
0.57
0.309
0.236
0.531
0.449
0.548
0.401
0.438
0.293
0.332
0.493
0.486
0.493
0.449
0.456
0.392
0.414
0.486
0.441
0.443
0.488
0.318
0.543
0.431
0.37
0.578
0.397
0.549
0.409
0.528
0.497
0.571
0.34
0.37
0.631
0.591
0.513
0.552
0.438
0.46
0.455
0.452
0.603
0.407
0.592
0.408
0.483
0.371
0.326
0.493
0.476
0.538
0.558
0.593
0.501
0.541
0.556
0.511
0.544
0.617
0.635
0.579
0.597
0.544
0.493
0.615
0.498
0.358
0.422
0.469
0.504
0.404
0.528
0.558
0.457
0.533
0.559
0.469
0.598
0.479
0.541
0.549
0.497
0.603
0.442
0.478
0.596
0.457
0.518
0.294
0.365
0.562
0.5
0.579
0.533
0.562
0.512
0.438
0.591
0.522
0.513
0.503
0.621
0.582
0.49
0.461
0.677
0.404
0.374
0.577
0.596
0.533
0.614
0.56
0.626
0.508
0.667
0.431
0.507
0.643
0.585
0.596
0.39
0.428
0.5
0.496
0.535
0.437
0.453
0.415
0.447
0.44
0.528
0.426
0.44
0.489
0.445
0.414
0.397
0.296
0.409
0.498
0.423
0.559
0.477
0.551
0.626
0.489
0.505
0.301
0.396
0.494
0.273
0.375
0.224
0.287
0.481
0.479
0.533
0.526
0.374
0.408
0.533
0.407
0.42
0.54
0.549
0.555
0.37
0.539
0.46
0.311
0.436
0.506
0.395
0.302
0.408
0.53
0.414
0.517
0.511
0.428
0.499
0.344
0.581
0.462
0.499
0.63
0.494
0.448
0.566
0.531
0.503
0.483
0.434
0.33
0.376
0.514
0.523
0.52
0.672
0.392
0.488
0.549
0.42
0.528
0.327
0.551
0.384
0.338
0.382
0.455
0.461
0.377
0.474
0.348
0.379
0.486
0.497
0.493
0.342
0.398
0.275
0.594
0.378
0.493
0.3
0.485
0.395
0.375
0.333
0.462
0.555
0.471
0.428
0.556
0.569
0.497
0.501
0.412
0.488
0.508
0.399
0.395
0.433
0.473
0.479
0.55
0.322
0.432
0.478
0.329
0.629
0.456
0.516
0.41
0.524
0.555
0.607
0.581
0.45
0.538
0.478
0.514
0.371
0.411
0.391
0.45
0.501
0.321
0.535
0.609
0.371
0.561
0.355
0.485
0.305
0.473
0.466
0.575
0.456
0.48
0.503
0.519
0.504
0.386
0.274
0.585
0.507
0.538
0.55
0.502
0.477
0.505
0.598
0.513
0.51
0.546
0.632
0.387
0.426
0.465
0.512
0.584
0.4
0.576
0.462
0.623
0.435
0.594
0.481
0.593
0.606
0.593
0.68
0.423
0.295
0.497
0.493
0.521
0.478
0.613
0.57
0.633
0.657
0.558
0.43
0.581
0.515
0.582
0.502
0.504
0.547
0.434
0.476
0.492
0.526
0.557
0.424
0.452
0.5
0.498
0.464
0.434
0.422
0.459
0.486
0.502
0.479
0.496
0.295
0.284
0.528
0.476
0.316
0.42
0.463
0.409
0.276
0.393
0.305
0.368
0.542
0.321
0.408
0.497
0.376
0.445
0.491
0.397
0.359
0.408
0.547
0.481
0.338
0.47
0.327
0.535
0.529
0.351
0.538
0.643
0.41
0.346
0.447
0.502
0.396
0.557
0.539
0.502
0.512
0.464
0.361
0.538
0.578
0.509
0.556
0.428
0.459
0.455
0.485
0.471
0.505
0.605
0.504
0.53
0.532
0.555
0.613
0.502
0.524
0.545
0.565
0.553
0.531
0.545
0.539
0.401
0.472
0.596
0.589
0.421
0.442
0.496
0.558
0.382
0.475
0.542
0.42
0.564
0.543
0.583
0.405
0.459
0.293
0.358
0.447
0.549
0.367
0.371
0.32
0.378
0.491
0.461
0.435
0.335
0.414
0.427
0.454
0.376
0.485
0.436
0.42
0.501
0.42
0.329
0.521
0.414
0.542
0.512
0.441
0.503
0.431
0.525
0.412
0.474
0.636
0.297
0.44
0.356
0.518
0.271
0.509
0.336
0.492
0.376
0.33
0.438
0.515
0.361
0.472
0.391
0.38
0.456
0.225
0.333
0.473
0.416
0.478
0.414
0.498
0.572
0.535
0.509
0.576
0.257
0.421
0.525
0.401
0.25
0.359
0.38
0.424
0.482
0.503
0.289
0.349
0.516
0.421
0.486
0.463
0.545
0.529
0.368
0.503
0.4
0.349
0.543
0.442
0.205
0.372
0.335
0.584
0.667
0.553
0.469
0.531
0.553
0.626
0.303
0.496
0.301
0.363
0.582
0.455
0.336
0.527
0.375
0.42
0.497
0.314
0.401
0.534
0.289
0.526
0.537
0.549
0.53
0.503
0.519
0.528
0.414
0.399
0.432
0.504
0.439
0.399
0.517
0.492
0.387
0.58
0.413
0.537
0.454
0.509
0.503
0.544
0.413
0.595
0.42
0.552
0.527
0.409
0.457
0.505
0.36
0.361
0.445
0.399
0.463
0.433
0.55
0.508
0.4
0.564
0.375
0.495
0.396
0.533
0.55
0.515
0.436
0.505
0.515
0.564
0.568
0.603
0.339
0.373
0.388
0.501
0.481
0.496
0.218
0.438
0.364
0.46
0.468
0.434
0.476
0.322
0.428
0.379
0.518
0.484
0.51
0.446
0.524
0.493
0.331
0.553
0.502
0.558
0.333
0.545
0.341
0.428
0.599
0.458
0.427
0.385
0.463
0.457
0.435
0.402
0.482
0.472
0.456
0.385
0.382
0.407
0.395
0.405
0.294
0.414
0.307
0.405
0.359
0.31
0.325
0.464
0.452
0.563
0.397
0.567
0.511
0.464
0.601
0.519
0.582
0.388
0.397
0.476
0.386
0.36
0.377
0.313
0.506
0.451
0.482
0.4
0.417
0.522
0.594
0.435
0.523
0.657
0.423
0.464
0.4
0.459
0.372
0.514
0.475
0.392
0.285
0.426
0.626
0.498
0.521
0.528
0.454
0.471
0.543
0.394
0.426
0.463
0.542
0.44
0.44
0.49
0.445
0.491
0.506
0.395
0.387
0.315
0.533
0.532
0.539
0.493
0.523
0.43
0.652
0.553
0.565
0.478
0.509
0.551
0.552
0.451
0.405
0.547
0.477
0.535
0.519
0.499
0.517
0.488
0.571
0.452
0.523
0.425
0.514
0.45
0.466
0.294
0.484
0.409
0.251
0.437
0.526
0.573
0.438
0.634
0.445
0.561
0.521
0.502
0.455
0.445
0.636
0.4
0.412
0.388
0.551
0.479
0.411
0.3
0.498
0.486
0.589
0.497
0.422
0.492
0.565
0.388
0.446
0.396
0.373
0.485
0.385
0.584
0.422
0.49
0.618
0.466
0.545
0.601
0.456
0.553
0.506
0.396
0.425
0.577
0.51
0.551
0.538
0.457
0.299
0.468
0.583
0.392
0.499
0.497
0.516
0.46
0.358
0.431
0.394
0.411
0.499
0.397
0.519
0.479
0.51
0.558
0.56
0.576
0.415
0.523
0.557
0.562
0.593
0.527
0.505
0.515
0.504
0.335
0.37
0.616
0.617
0.558
0.493
0.45
0.552
0.531
0.519
0.467
0.516
0.623
0.545
0.594
0.37
0.602
0.455
0.557
0.388
0.414
0.417
0.423
0.407
0.404
0.371
0.313
0.405
0.465
0.511
0.37
0.508
0.42
0.437
0.342
0.433
0.35
0.459
0.48
0.362
0.479
0.572
0.359
0.462
0.412
0.519
0.354
0.362
0.206
0.511
0.426
0.411
0.496
0.388
0.35
0.522
0.452
0.393
0.443
0.558
0.265
0.502
0.459
0.558
0.589
0.513
0.454
0.409
0.477
0.527
0.482
0.263
0.465
0.494
0.482
0.416
0.525
0.428
0.479
0.441
0.438
0.506
0.203
0.515
0.355
0.48
0.382
0.605
0.39
0.436
0.289
0.458
0.47
0.371
0.42
0.453
0.35
0.609
0.457
0.477
0.62
0.544
0.443
0.419
0.428
0.389
0.255
0.241
0.406
0.341
0.378
0.392
0.343
0.26
0.294
0.52
0.337
0.45
0.476
0.504
0.485
0.415
0.49
0.359
0.454
0.404
0.395
0.204
0.399
0.407
0.593
0.497
0.305
0.47
0.348
0.358
0.381
0.536
0.42
0.51
0.49
0.494
0.393
0.547
0.29
0.521
0.473
0.408
0.429
0.509
0.506
0.502
0.423
0.387
0.48
0.516
0.376
0.492
0.312
0.381
0.465
0.448
0.374
0.357
0.44
0.451
0.422
0.55
0.421
0.302
0.416
0.436
0.411
0.441
0.374
0.614
0.346
0.442
0.541
0.513
0.563
0.488
0.457
0.464
0.48
0.531
0.625
0.509
0.583
0.524
0.575
0.441
0.485
0.482
0.573
0.647
0.506
0.507
0.578
0.499
0.605
0.455
0.486
0.397
0.675
0.531
0.549
0.534
0.538
0.45
0.406
0.427
0.483
0.5
0.495
0.559
0.604
0.496
0.622
0.504
0.544
0.579
0.52
0.434
0.51
0.486
0.308
0.611
0.598
0.454
0.381
0.597
0.601
0.569
0.564
0.597
0.451
0.522
0.385
0.36
0.389
0.337
0.415
0.597
0.499
0.523
0.495
0.466
0.551
0.495
0.507
0.48
0.455
0.232
0.489
0.46
0.403
0.419
0.437
0.482
0.382
0.475
0.526
0.517
0.352
0.608
0.354
0.292
0.572
0.551
0.475
0.627
0.546
0.457
0.371
0.343
0.454
0.543
0.465
0.461
0.312
0.41
0.411
0.397
0.429
0.475
0.515
0.343
0.55
0.378
0.32
0.378
0.48
0.517
0.265
0.394
0.564
0.521
0.323
0.254
0.455
0.538
0.541
0.552
0.634
0.494
0.422
0.376
0.56
0.397
0.388
0.323
0.437
0.488
0.455
0.202
0.325
0.413
0.43
0.38
0.375
0.31
0.516
0.447
0.445
0.331
0.324
0.3
0.537
0.529
0.452
0.349
0.586
0.313
0.551
0.314
0.554
0.363
0.435
0.439
0.515
0.474
0.279
0.562
0.243
0.527
0.497
0.398
0.366
0.519
0.522
0.542
0.443
0.563
0.485
0.305
0.422
0.492
0.483
0.373
0.501
0.453
0.258
0.226
0.447
0.558
0.494
0.486
0.683
0.284
0.448
0.257
0.549
0.427
0.385
0.431
0.367
0.514
0.564
0.394
0.444
0.267
0.389
0.453
0.522
0.32
0.553
0.463
0.637
0.476
0.555
0.712
0.543
0.542
0.404
0.411
0.463
0.221
0.391
0.519
0.414
0.37
0.303
0.422
0.496
0.392
0.437
0.402
0.586
0.369
0.345
0.339
0.42
0.473
0.304
0.446
0.431
0.406
0.397
0.513
0.493
0.428
0.432
0.568
0.461
0.509
0.357
0.459
0.536
0.409
0.431
0.392
0.45
0.465
0.483
0.49
0.433
0.428
0.42
0.425
0.513
0.39
0.262
0.501
0.375
0.296
0.361
0.469
0.407
0.439
0.449
0.394
0.495
0.471
0.404
0.298
0.598
0.439
0.45
0.456
0.287
0.354
0.312
0.46
0.41
0.438
0.397
0.462
0.533
0.44
0.296
0.463
0.383
0.579
0.487
0.409
0.433
0.332
0.364
0.389
0.439
0.438
0.46
0.448
0.429
0.454
0.464
0.496
0.384
0.458
0.545
0.386
0.457
0.442
0.444
0.569
0.309
0.435
0.444
0.453
0.35
0.471
0.508
0.466
0.526
0.46
0.474
0.463
0.448
0.434
0.54
0.377
0.49
0.307
0.4
0.272
0.441
0.431
0.323
0.399
0.391
0.246
0.405
0.407
0.365
0.302
0.267
0.27
0.359
0.505
0.315
0.411
0.469
0.561
0.493
0.334
0.492
0.441
0.469
0.482
0.386
0.304
0.341
0.412
0.389
0.476
0.337
0.321
0.327
0.456
0.448
0.246
0.331
0.323
0.427
0.361
0.517
0.444
0.309
0.394
0.398
0.511
0.336
0.387
0.404
0.397
0.332
0.441
0.317
0.44
0.444
0.316
0.551
0.42
0.561
0.415
0.435
0.219
0.458
0.441
0.261
0.531
0.361
0.359
0.424
0.391
0.388
0.376
0.494
0.406
0.477
0.47
0.623
0.357
0.517
0.277
0.43
0.397
0.275
0.354
0.381
0.346
0.267
0.304
0.39
0.349
0.446
0.302
0.374
0.369
0.488
0.475
0.396
0.432
0.352
0.483
0.241
0.486
0.331
0.386
0.418
0.368
0.238
0.345
0.432
0.327
0.398
0.432
0.53
0.345
0.524
0.358
0.502
0.345
0.373
0.364
0.389
0.479
0.42
0.368
0.525
0.35
0.394
0.377
0.404
0.357
0.544
0.524
0.551
0.3
0.524
0.532
0.372
0.404
0.369
0.396
0.408
0.23
0.384
0.37
0.52
0.167
0.39
0.449
0.208
0.501
0.386
0.412
0.346
0.346
0.57
0.387
0.468
0.461
0.376
0.412
0.406
0.387
0.399
0.511
0.356
0.45
0.5
0.511
0.466
0.404
0.524
0.441
0.446
0.421
0.515
0.257
0.372
0.538
0.433
0.434
0.16
0.398
0.387
0.604
0.396
0.508
0.429
0.631
0.403
0.371
0.564
0.384
0.476
0.574
0.414
0.508
0.375
0.388
0.495
0.373
0.277
0.402
0.268
0.488
0.45
0.526
0.327
0.437
0.288
0.414
0.53
0.423
0.433
0.508
0.449
0.478
0.511
0.35
0.342
0.311
0.328
0.44
0.494
0.384
0.457
0.508
0.433
0.383
0.285
0.462
0.415
0.439
0.473
0.479
0.457
0.544
0.376
0.546
0.515
0.406
0.417
0.404
0.492
0.468
0.494
0.409
0.442
0.452
0.549
0.249
0.424
0.43
0.319
0.358
0.574
0.363
0.362
0.521
0.321
0.385
0.323
0.365
0.454
0.42
0.447
0.607
0.528
0.379
0.511
0.437
0.563
0.508
0.433
0.454
0.411
0.484
0.398
0.319
0.541
0.534
0.478
0.387
0.387
0.463
0.583
0.459
0.408
0.493
0.49
0.389
0.424
0.616
0.54
0.425
0.317
0.601
0.445
0.466
0.435
0.513
0.406
0.391
0.415
0.434
0.523
0.501
0.475
0.394
0.43
0.534
0.539
0.555
0.501
0.508
0.479
0.489
0.555
0.443
0.574
0.567
0.476
0.465
0.685
0.53
0.545
0.579
0.473
0.589
0.483
0.306
0.438
0.275
0.329
0.338
0.479
0.272
0.317
0.451
0.426
0.394
0.42
0.457
0.427
0.45
0.418
0.53
0.458
0.442
0.416
0.46
0.469
0.462
0.482
0.299
0.494
0.402
0.297
0.488
0.446
0.423
0.163
0.433
0.297
0.512
0.466
0.448
0.299
0.27
0.603
0.468
0.519
0.415
0.517
0.398
0.507
0.542
0.408
0.403
0.31
0.357
0.392
0.238
0.362
0.45
0.447
0.4
0.547
0.507
0.489
0.418
0.413
0.364
0.364
0.54
0.479
0.477
0.561
0.436
0.466
0.357
0.489
0.365
0.427
0.449
0.607
0.444
0.425
0.418
0.495
0.523
0.475
0.5
0.371
0.521
0.429
0.292
0.182
0.293
0.45
0.427
0.41
0.367
0.362
0.391
0.492
0.474
0.367
0.487
0.31
0.443
0.316
0.519
0.284
0.453
0.478
0.422
0.328
0.253
0.486
0.57
0.354
0.411
0.434
0.392
0.414
0.353
0.386
0.367
0.445
0.595
0.393
0.496
0.592
0.472
0.506
0.307
0.555
0.37
0.401
0.421
0.528
0.449
0.484
0.404
0.434
0.483
0.334
0.354
0.434
0.4
0.378
0.288
0.309
0.367
0.45
0.336
0.479
0.409
0.498
0.399
0.335
0.452
0.247
0.422
0.572
0.368
0.419
0.578
0.386
0.525
0.443
0.539
0.409
0.568
0.449
0.487
0.425
0.42
0.477
0.563
0.601
0.552
0.284
0.439
0.518
0.406
0.229
0.429
0.214
0.539
0.435
0.45
0.466
0.565
0.345
0.643
0.403
0.566
0.51
0.542
0.507
0.51
0.381
0.633
0.4
0.35
0.581
0.618
0.451
0.415
0.651
0.511
0.453
0.496
0.494
0.49
0.469
0.457
0.355
0.231
0.48
0.365
0.449
0.399
0.499
0.316
0.344
0.4
0.439
0.461
0.328
0.348
0.401
0.504
0.378
0.452
0.447
0.503
0.377
0.377
0.363
0.377
0.45
0.41
0.405
0.442
0.322
0.303
0.352
0.402
0.371
0.439
0.346
0.4
0.421
0.375
0.413
0.293
0.427
0.316
0.352
0.426
0.313
0.463
0.257
0.508
0.431
0.265
0.346
0.43
0.36
0.291
0.321
0.418
0.426
0.417
0.391
0.385
0.421
0.439
0.475
0.438
0.416
0.384
0.292
0.422
0.41
0.356
0.409
0.397
0.341
0.401
0.462
0.379
0.439
0.501
0.515
0.357
0.467
0.582
0.416
0.461
0.449
0.359
0.329
0.346
0.223
0.379
0.446
0.406
0.272
0.324
0.229
0.429
0.442
0.407
0.487
0.35
0.396
0.462
0.419
0.415
0.42
0.352
0.34
0.453
0.382
0.36
0.287
0.405
0.385
0.36
0.494
0.344
0.439
0.352
0.387
0.291
0.287
0.432
0.413
0.457
0.511
0.252
0.457
0.4
0.483
0.385
0.522
0.349
0.364
0.369
0.424
0.429
0.455
0.546
0.428
0.323
0.323
0.372
0.321
0.35
0.277
0.327
0.45
0.212
0.426
0.361
0.352
0.353
0.401
0.429
0.269
0.312
0.39
0.369
0.503
0.44
0.335
0.49
0.416
0.537
0.448
0.435
0.332
0.432
0.476
0.47
0.468
0.376
0.379
0.477
0.398
0.361
0.547
0.39
0.46
0.423
0.342
0.422
0.396
0.477
0.403
0.438
0.467
0.376
0.469
0.499
0.343
0.39
0.479
0.412
0.286
0.55
0.387
0.435
0.345
0.476
0.429
0.384
0.611
0.444
0.368
0.455
0.452
0.404
0.327
0.337
0.272
0.262
0.451
0.247
0.317
0.415
0.309
0.353
0.3
0.284
0.404
0.261
0.322
0.346
0.369
0.25
0.419
0.294
0.362
0.374
0.255
0.301
0.434
0.412
0.286
0.368
0.375
0.375
0.376
0.408
0.502
0.403
0.357
0.348
0.45
0.239
0.375
0.419
0.394
0.385
0.545
0.349
0.449
0.353
0.411
0.292
0.479
0.429
0.432
0.265
0.538
0.378
0.31
0.436
0.385
0.377
0.318
0.324
0.378
0.289
0.357
0.358
0.465
0.258
0.398
0.398
0.309
0.361
0.315
0.411
0.211
0.303
0.384
0.426
0.376
0.504
0.295
0.221
0.364
0.415
0.223
0.379
0.36
0.467
0.475
0.473
0.399
0.478
0.51
0.378
0.427
0.395
0.398
0.375
0.297
0.479
0.281
0.353
0.399
0.45
0.297
0.375
0.385
0.495
0.407
0.382
0.36
0.369
0.431
0.384
0.408
0.41
0.289
0.473
0.292
0.413
0.39
0.415
0.475
0.398
0.445
0.498
0.454
0.412
0.378
0.402
0.367
0.38
0.339
0.204
0.271
0.378
0.307
0.394
0.415
0.418
0.338
0.417
0.367
0.306
0.284
0.316
0.467
0.316
0.323
0.364
0.42
0.434
0.302
0.405
0.242
0.483
0.351
0.483
0.31
0.533
0.435
0.426
0.457
0.379
0.399
0.419
0.384
0.31
0.437
0.549
0.389
0.475
0.36
0.421
0.292
0.584
0.406
0.546
0.406
0.4
0.463
0.484
0.334
0.412
0.322
0.456
0.326
0.509
0.499
0.305
0.394
0.453
0.536
0.249
0.325
0.454
0.5
0.259
0.449
0.502
0.342
0.481
0.418
0.334
0.439
0.401
0.436
0.322
0.403
0.312
0.45
0.45
0.51
0.377
0.46
0.442
0.5
0.482
0.36
0.37
0.482
0.397
0.511
0.472
0.54
0.443
0.439
0.313
0.392
0.324
0.449
0.586
0.406
0.459
0.453
0.474
0.409
0.424
0.49
0.564
0.347
0.392
0.513
0.354
0.325
0.49
0.463
0.4
0.307
0.383
0.315
0.537
0.411
0.374
0.467
0.543


==> uai2021 (copy)/results/distance_matrix_mesh_10x10.csv <==
row_index,column_index,distance
0.000000000000000000e+00,0.000000000000000000e+00,-inf
0.000000000000000000e+00,1.000000000000000000e+00,1.260679960250854492e+00
0.000000000000000000e+00,2.000000000000000000e+00,-1.649649143218994141e-01
0.000000000000000000e+00,3.000000000000000000e+00,-1.764131054282188416e+00
0.000000000000000000e+00,4.000000000000000000e+00,1.806538581848144531e+00
0.000000000000000000e+00,5.000000000000000000e+00,7.560899734497070312e+00
0.000000000000000000e+00,6.000000000000000000e+00,7.884019374847412109e+00
0.000000000000000000e+00,7.000000000000000000e+00,7.783283233642578125e+00
0.000000000000000000e+00,8.000000000000000000e+00,6.939603328704833984e+00
0.000000000000000000e+00,9.000000000000000000e+00,7.578669071197509766e+00
1.000000000000000000e+00,0.000000000000000000e+00,4.908623695373535156e-01
1.000000000000000000e+00,1.000000000000000000e+00,-inf
1.000000000000000000e+00,2.000000000000000000e+00,-4.570850133895874023e-01
1.000000000000000000e+00,3.000000000000000000e+00,6.911783218383789062e-01
1.000000000000000000e+00,4.000000000000000000e+00,-8.914470672607421875e-01
1.000000000000000000e+00,5.000000000000000000e+00,7.017309188842773438e+00
1.000000000000000000e+00,6.000000000000000000e+00,7.697956562042236328e+00
1.000000000000000000e+00,7.000000000000000000e+00,7.540824413299560547e+00
1.000000000000000000e+00,8.000000000000000000e+00,6.732427597045898438e+00
1.000000000000000000e+00,9.000000000000000000e+00,7.520478248596191406e+00
2.000000000000000000e+00,0.000000000000000000e+00,-6.237103939056396484e-01
2.000000000000000000e+00,1.000000000000000000e+00,-2.258074283599853516e-01
2.000000000000000000e+00,2.000000000000000000e+00,-inf
2.000000000000000000e+00,3.000000000000000000e+00,-3.496531248092651367e-01
2.000000000000000000e+00,4.000000000000000000e+00,5.568051338195800781e-01
2.000000000000000000e+00,5.000000000000000000e+00,7.346471786499023438e+00
2.000000000000000000e+00,6.000000000000000000e+00,7.941303253173828125e+00
2.000000000000000000e+00,7.000000000000000000e+00,7.808822631835937500e+00
2.000000000000000000e+00,8.000000000000000000e+00,7.008714199066162109e+00
2.000000000000000000e+00,9.000000000000000000e+00,7.719215393066406250e+00
3.000000000000000000e+00,0.000000000000000000e+00,-1.393731713294982910e+00
3.000000000000000000e+00,1.000000000000000000e+00,1.813882112503051758e+00
3.000000000000000000e+00,2.000000000000000000e+00,5.800633430480957031e-01
3.000000000000000000e+00,3.000000000000000000e+00,-inf
3.000000000000000000e+00,4.000000000000000000e+00,2.228039264678955078e+00
3.000000000000000000e+00,5.000000000000000000e+00,7.817316532135009766e+00
3.000000000000000000e+00,6.000000000000000000e+00,8.160598278045654297e+00
3.000000000000000000e+00,7.000000000000000000e+00,8.073101043701171875e+00
3.000000000000000000e+00,8.000000000000000000e+00,7.257153034210205078e+00
3.000000000000000000e+00,9.000000000000000000e+00,7.836541652679443359e+00
4.000000000000000000e+00,0.000000000000000000e+00,1.049824237823486328e+00
4.000000000000000000e+00,1.000000000000000000e+00,-6.344467401504516602e-01
4.000000000000000000e+00,2.000000000000000000e+00,2.522945404052734375e-01
4.000000000000000000e+00,3.000000000000000000e+00,1.012332439422607422e+00
4.000000000000000000e+00,4.000000000000000000e+00,-inf
4.000000000000000000e+00,5.000000000000000000e+00,7.197547435760498047e+00
4.000000000000000000e+00,6.000000000000000000e+00,8.075529575347900391e+00
4.000000000000000000e+00,7.000000000000000000e+00,7.925579071044921875e+00
4.000000000000000000e+00,8.000000000000000000e+00,7.175626754760742188e+00
4.000000000000000000e+00,9.000000000000000000e+00,7.905295848846435547e+00
5.000000000000000000e+00,0.000000000000000000e+00,7.717977046966552734e+00
5.000000000000000000e+00,1.000000000000000000e+00,7.586977005004882812e+00
5.000000000000000000e+00,2.000000000000000000e+00,7.759452342987060547e+00
5.000000000000000000e+00,3.000000000000000000e+00,7.662435531616210938e+00
5.000000000000000000e+00,4.000000000000000000e+00,7.566416740417480469e+00
5.000000000000000000e+00,5.000000000000000000e+00,-inf
5.000000000000000000e+00,6.000000000000000000e+00,1.987616062164306641e+00
5.000000000000000000e+00,7.000000000000000000e+00,1.912872791290283203e+00
5.000000000000000000e+00,8.000000000000000000e+00,1.895014286041259766e+00
5.000000000000000000e+00,9.000000000000000000e+00,2.123461723327636719e+00
6.000000000000000000e+00,0.000000000000000000e+00,7.259662151336669922e+00
6.000000000000000000e+00,1.000000000000000000e+00,7.151241779327392578e+00
6.000000000000000000e+00,2.000000000000000000e+00,7.316871643066406250e+00
6.000000000000000000e+00,3.000000000000000000e+00,7.227961540222167969e+00
6.000000000000000000e+00,4.000000000000000000e+00,7.187553882598876953e+00
6.000000000000000000e+00,5.000000000000000000e+00,1.491805315017700195e+00
6.000000000000000000e+00,6.000000000000000000e+00,-inf
6.000000000000000000e+00,7.000000000000000000e+00,-1.614228278398513794e+00
6.000000000000000000e+00,8.000000000000000000e+00,1.077632904052734375e-01
6.000000000000000000e+00,9.000000000000000000e+00,-3.106691837310791016e-01
7.000000000000000000e+00,0.000000000000000000e+00,7.135516166687011719e+00
7.000000000000000000e+00,1.000000000000000000e+00,6.996527671813964844e+00
7.000000000000000000e+00,2.000000000000000000e+00,7.183681488037109375e+00
7.000000000000000000e+00,3.000000000000000000e+00,7.111170291900634766e+00
7.000000000000000000e+00,4.000000000000000000e+00,7.033800125122070312e+00
7.000000000000000000e+00,5.000000000000000000e+00,1.362864255905151367e+00
7.000000000000000000e+00,6.000000000000000000e+00,-1.616830527782440186e+00
7.000000000000000000e+00,7.000000000000000000e+00,-inf
7.000000000000000000e+00,8.000000000000000000e+00,-3.642392158508300781e-01
7.000000000000000000e+00,9.000000000000000000e+00,2.482676506042480469e-01
8.000000000000000000e+00,0.000000000000000000e+00,6.742436408996582031e+00
8.000000000000000000e+00,1.000000000000000000e+00,6.592026710510253906e+00
8.000000000000000000e+00,2.000000000000000000e+00,6.793980121612548828e+00
8.000000000000000000e+00,3.000000000000000000e+00,6.740733146667480469e+00
8.000000000000000000e+00,4.000000000000000000e+00,6.676912784576416016e+00
8.000000000000000000e+00,5.000000000000000000e+00,1.843159198760986328e+00
8.000000000000000000e+00,6.000000000000000000e+00,5.408108234405517578e-01
8.000000000000000000e+00,7.000000000000000000e+00,1.007432937622070312e-01
8.000000000000000000e+00,8.000000000000000000e+00,-inf
8.000000000000000000e+00,9.000000000000000000e+00,6.538465023040771484e-01
9.000000000000000000e+00,0.000000000000000000e+00,7.278399944305419922e+00
9.000000000000000000e+00,1.000000000000000000e+00,7.244837284088134766e+00
9.000000000000000000e+00,2.000000000000000000e+00,7.362307548522949219e+00
9.000000000000000000e+00,3.000000000000000000e+00,7.241462707519531250e+00
9.000000000000000000e+00,4.000000000000000000e+00,7.306740283966064453e+00
9.000000000000000000e+00,5.000000000000000000e+00,2.179562091827392578e+00
9.000000000000000000e+00,6.000000000000000000e+00,2.158439159393310547e-01
9.000000000000000000e+00,7.000000000000000000e+00,7.527542114257812500e-01
9.000000000000000000e+00,8.000000000000000000e+00,5.183792114257812500e-01
9.000000000000000000e+00,9.000000000000000000e+00,-inf


==> uai2021 (copy)/results/distance_matrix_mesh_50x50.csv <==
row_index,column_index,distance
0.000000000000000000e+00,0.000000000000000000e+00,-inf
0.000000000000000000e+00,1.000000000000000000e+00,1.260679960250854492e+00
0.000000000000000000e+00,2.000000000000000000e+00,-1.649649143218994141e-01
0.000000000000000000e+00,3.000000000000000000e+00,-1.764131054282188416e+00
0.000000000000000000e+00,4.000000000000000000e+00,1.806538581848144531e+00
0.000000000000000000e+00,5.000000000000000000e+00,7.560899734497070312e+00
0.000000000000000000e+00,6.000000000000000000e+00,7.884019374847412109e+00
0.000000000000000000e+00,7.000000000000000000e+00,7.783283233642578125e+00
0.000000000000000000e+00,8.000000000000000000e+00,6.939603328704833984e+00
0.000000000000000000e+00,9.000000000000000000e+00,7.578669071197509766e+00
0.000000000000000000e+00,1.000000000000000000e+01,6.654300689697265625e+00
0.000000000000000000e+00,1.100000000000000000e+01,6.701875209808349609e+00
0.000000000000000000e+00,1.200000000000000000e+01,6.822276592254638672e+00
0.000000000000000000e+00,1.300000000000000000e+01,6.702050685882568359e+00
0.000000000000000000e+00,1.400000000000000000e+01,6.585301876068115234e+00
0.000000000000000000e+00,1.500000000000000000e+01,3.345026493072509766e+00
0.000000000000000000e+00,1.600000000000000000e+01,3.351673841476440430e+00
0.000000000000000000e+00,1.700000000000000000e+01,2.323248058557510376e+00
0.000000000000000000e+00,1.800000000000000000e+01,2.507662832736968994e+00
0.000000000000000000e+00,1.900000000000000000e+01,2.566142618656158447e+00
0.000000000000000000e+00,2.000000000000000000e+01,7.168141365051269531e+00
0.000000000000000000e+00,2.100000000000000000e+01,7.475433349609375000e+00
0.000000000000000000e+00,2.200000000000000000e+01,6.976500511169433594e+00
0.000000000000000000e+00,2.300000000000000000e+01,6.539967060089111328e+00
0.000000000000000000e+00,2.400000000000000000e+01,6.125861644744873047e+00
0.000000000000000000e+00,2.500000000000000000e+01,3.315738558769226074e+00
0.000000000000000000e+00,2.600000000000000000e+01,7.103353023529052734e+00
0.000000000000000000e+00,2.700000000000000000e+01,7.456994533538818359e+00
0.000000000000000000e+00,2.800000000000000000e+01,6.951182842254638672e+00
0.000000000000000000e+00,2.900000000000000000e+01,6.978087902069091797e+00
0.000000000000000000e+00,3.000000000000000000e+01,7.799680709838867188e+00
0.000000000000000000e+00,3.100000000000000000e+01,7.259912967681884766e+00
0.000000000000000000e+00,3.200000000000000000e+01,7.452764987945556641e+00
0.000000000000000000e+00,3.300000000000000000e+01,6.459407806396484375e+00
0.000000000000000000e+00,3.400000000000000000e+01,7.111527919769287109e+00
0.000000000000000000e+00,3.500000000000000000e+01,6.940880298614501953e+00
0.000000000000000000e+00,3.600000000000000000e+01,7.814428329467773438e+00
0.000000000000000000e+00,3.700000000000000000e+01,8.061798095703125000e+00
0.000000000000000000e+00,3.800000000000000000e+01,7.882433891296386719e+00
0.000000000000000000e+00,3.900000000000000000e+01,7.412948608398437500e+00
0.000000000000000000e+00,4.000000000000000000e+01,6.705699920654296875e+00
0.000000000000000000e+00,4.100000000000000000e+01,7.173814296722412109e+00
0.000000000000000000e+00,4.200000000000000000e+01,7.149545669555664062e+00
0.000000000000000000e+00,4.300000000000000000e+01,7.540221691131591797e+00
0.000000000000000000e+00,4.400000000000000000e+01,7.183744907379150391e+00
0.000000000000000000e+00,4.500000000000000000e+01,6.009886264801025391e+00
0.000000000000000000e+00,4.600000000000000000e+01,7.044276714324951172e+00
0.000000000000000000e+00,4.700000000000000000e+01,6.602210521697998047e+00
0.000000000000000000e+00,4.800000000000000000e+01,5.508143424987792969e+00
0.000000000000000000e+00,4.900000000000000000e+01,5.490320682525634766e+00
1.000000000000000000e+00,0.000000000000000000e+00,4.908623695373535156e-01
1.000000000000000000e+00,1.000000000000000000e+00,-inf
1.000000000000000000e+00,2.000000000000000000e+00,-4.570850133895874023e-01
1.000000000000000000e+00,3.000000000000000000e+00,6.911783218383789062e-01
1.000000000000000000e+00,4.000000000000000000e+00,-8.914470672607421875e-01
1.000000000000000000e+00,5.000000000000000000e+00,7.017309188842773438e+00
1.000000000000000000e+00,6.000000000000000000e+00,7.697956562042236328e+00
1.000000000000000000e+00,7.000000000000000000e+00,7.540824413299560547e+00
1.000000000000000000e+00,8.000000000000000000e+00,6.732427597045898438e+00
1.000000000000000000e+00,9.000000000000000000e+00,7.520478248596191406e+00
1.000000000000000000e+00,1.000000000000000000e+01,6.674775600433349609e+00
1.000000000000000000e+00,1.100000000000000000e+01,6.608669757843017578e+00
1.000000000000000000e+00,1.200000000000000000e+01,6.850403308868408203e+00
1.000000000000000000e+00,1.300000000000000000e+01,6.494076251983642578e+00
1.000000000000000000e+00,1.400000000000000000e+01,6.669963836669921875e+00
1.000000000000000000e+00,1.500000000000000000e+01,3.681145191192626953e+00
1.000000000000000000e+00,1.600000000000000000e+01,4.201631546020507812e+00
1.000000000000000000e+00,1.700000000000000000e+01,4.102058172225952148e+00
1.000000000000000000e+00,1.800000000000000000e+01,4.611797332763671875e+00
1.000000000000000000e+00,1.900000000000000000e+01,4.285663366317749023e+00
1.000000000000000000e+00,2.000000000000000000e+01,6.132057666778564453e+00
1.000000000000000000e+00,2.100000000000000000e+01,6.654399394989013672e+00
1.000000000000000000e+00,2.200000000000000000e+01,6.130709171295166016e+00
1.000000000000000000e+00,2.300000000000000000e+01,5.236080884933471680e+00
1.000000000000000000e+00,2.400000000000000000e+01,4.106736183166503906e+00
1.000000000000000000e+00,2.500000000000000000e+01,3.614410638809204102e+00
1.000000000000000000e+00,2.600000000000000000e+01,5.655596971511840820e+00
1.000000000000000000e+00,2.700000000000000000e+01,6.463346481323242188e+00
1.000000000000000000e+00,2.800000000000000000e+01,5.458866834640502930e+00
1.000000000000000000e+00,2.900000000000000000e+01,5.581805706024169922e+00
1.000000000000000000e+00,3.000000000000000000e+01,7.334605216979980469e+00
1.000000000000000000e+00,3.100000000000000000e+01,6.814432144165039062e+00
1.000000000000000000e+00,3.200000000000000000e+01,7.312242031097412109e+00
1.000000000000000000e+00,3.300000000000000000e+01,5.981833219528198242e+00
1.000000000000000000e+00,3.400000000000000000e+01,7.065627098083496094e+00
1.000000000000000000e+00,3.500000000000000000e+01,6.378700256347656250e+00
1.000000000000000000e+00,3.600000000000000000e+01,7.748541355133056641e+00
1.000000000000000000e+00,3.700000000000000000e+01,7.993880748748779297e+00
1.000000000000000000e+00,3.800000000000000000e+01,7.739183425903320312e+00
1.000000000000000000e+00,3.900000000000000000e+01,7.374540805816650391e+00
1.000000000000000000e+00,4.000000000000000000e+01,6.751394748687744141e+00
1.000000000000000000e+00,4.100000000000000000e+01,7.012290954589843750e+00
1.000000000000000000e+00,4.200000000000000000e+01,7.091961383819580078e+00
1.000000000000000000e+00,4.300000000000000000e+01,7.384818077087402344e+00
1.000000000000000000e+00,4.400000000000000000e+01,7.214841842651367188e+00
1.000000000000000000e+00,4.500000000000000000e+01,4.361497402191162109e+00
1.000000000000000000e+00,4.600000000000000000e+01,5.626157522201538086e+00
1.000000000000000000e+00,4.700000000000000000e+01,6.112840652465820312e+00
1.000000000000000000e+00,4.800000000000000000e+01,5.022693157196044922e+00
1.000000000000000000e+00,4.900000000000000000e+01,4.358108282089233398e+00
2.000000000000000000e+00,0.000000000000000000e+00,-6.237103939056396484e-01
2.000000000000000000e+00,1.000000000000000000e+00,-2.258074283599853516e-01
2.000000000000000000e+00,2.000000000000000000e+00,-inf
2.000000000000000000e+00,3.000000000000000000e+00,-3.496531248092651367e-01
2.000000000000000000e+00,4.000000000000000000e+00,5.568051338195800781e-01
2.000000000000000000e+00,5.000000000000000000e+00,7.346471786499023438e+00
2.000000000000000000e+00,6.000000000000000000e+00,7.941303253173828125e+00
2.000000000000000000e+00,7.000000000000000000e+00,7.808822631835937500e+00
2.000000000000000000e+00,8.000000000000000000e+00,7.008714199066162109e+00
2.000000000000000000e+00,9.000000000000000000e+00,7.719215393066406250e+00
2.000000000000000000e+00,1.000000000000000000e+01,6.882668495178222656e+00
2.000000000000000000e+00,1.100000000000000000e+01,6.872102260589599609e+00
2.000000000000000000e+00,1.200000000000000000e+01,7.066486358642578125e+00
2.000000000000000000e+00,1.300000000000000000e+01,6.800427913665771484e+00
2.000000000000000000e+00,1.400000000000000000e+01,6.873242855072021484e+00
2.000000000000000000e+00,1.500000000000000000e+01,2.110448941588401794e+00
2.000000000000000000e+00,1.600000000000000000e+01,2.304634094238281250e+00
2.000000000000000000e+00,1.700000000000000000e+01,2.495652586221694946e+00
2.000000000000000000e+00,1.800000000000000000e+01,3.134505748748779297e+00
2.000000000000000000e+00,1.900000000000000000e+01,3.347874522209167480e+00
2.000000000000000000e+00,2.000000000000000000e+01,6.631945133209228516e+00
2.000000000000000000e+00,2.100000000000000000e+01,7.141235351562500000e+00
2.000000000000000000e+00,2.200000000000000000e+01,6.685596466064453125e+00
2.000000000000000000e+00,2.300000000000000000e+01,6.021519660949707031e+00
2.000000000000000000e+00,2.400000000000000000e+01,5.228336334228515625e+00
2.000000000000000000e+00,2.500000000000000000e+01,2.413169026374816895e+00
2.000000000000000000e+00,2.600000000000000000e+01,6.386229515075683594e+00
2.000000000000000000e+00,2.700000000000000000e+01,6.938890933990478516e+00
2.000000000000000000e+00,2.800000000000000000e+01,6.222088813781738281e+00
2.000000000000000000e+00,2.900000000000000000e+01,6.289523124694824219e+00
2.000000000000000000e+00,3.000000000000000000e+01,7.675675868988037109e+00
2.000000000000000000e+00,3.100000000000000000e+01,7.162720680236816406e+00
2.000000000000000000e+00,3.200000000000000000e+01,7.564995765686035156e+00
2.000000000000000000e+00,3.300000000000000000e+01,6.397640228271484375e+00
2.000000000000000000e+00,3.400000000000000000e+01,7.301697254180908203e+00
2.000000000000000000e+00,3.500000000000000000e+01,6.793262958526611328e+00
2.000000000000000000e+00,3.600000000000000000e+01,7.944264888763427734e+00
2.000000000000000000e+00,3.700000000000000000e+01,8.182981491088867188e+00
2.000000000000000000e+00,3.800000000000000000e+01,7.962641716003417969e+00
2.000000000000000000e+00,3.900000000000000000e+01,7.575067520141601562e+00
2.000000000000000000e+00,4.000000000000000000e+01,6.937299728393554688e+00
2.000000000000000000e+00,4.100000000000000000e+01,7.275731563568115234e+00
2.000000000000000000e+00,4.200000000000000000e+01,7.304849624633789062e+00
2.000000000000000000e+00,4.300000000000000000e+01,7.597265720367431641e+00
2.000000000000000000e+00,4.400000000000000000e+01,7.400273323059082031e+00
2.000000000000000000e+00,4.500000000000000000e+01,5.373201608657836914e+00
2.000000000000000000e+00,4.600000000000000000e+01,6.417389392852783203e+00
2.000000000000000000e+00,4.700000000000000000e+01,6.499237537384033203e+00
2.000000000000000000e+00,4.800000000000000000e+01,5.485791921615600586e+00
2.000000000000000000e+00,4.900000000000000000e+01,5.122932195663452148e+00
3.000000000000000000e+00,0.000000000000000000e+00,-1.393731713294982910e+00
3.000000000000000000e+00,1.000000000000000000e+00,1.813882112503051758e+00
3.000000000000000000e+00,2.000000000000000000e+00,5.800633430480957031e-01
3.000000000000000000e+00,3.000000000000000000e+00,-inf
3.000000000000000000e+00,4.000000000000000000e+00,2.228039264678955078e+00
3.000000000000000000e+00,5.000000000000000000e+00,7.817316532135009766e+00
3.000000000000000000e+00,6.000000000000000000e+00,8.160598278045654297e+00
3.000000000000000000e+00,7.000000000000000000e+00,8.073101043701171875e+00
3.000000000000000000e+00,8.000000000000000000e+00,7.257153034210205078e+00
3.000000000000000000e+00,9.000000000000000000e+00,7.836541652679443359e+00
3.000000000000000000e+00,1.000000000000000000e+01,6.970456600189208984e+00
3.000000000000000000e+00,1.100000000000000000e+01,7.064607620239257812e+00
3.000000000000000000e+00,1.200000000000000000e+01,7.165296077728271484e+00
3.000000000000000000e+00,1.300000000000000000e+01,7.076292514801025391e+00
3.000000000000000000e+00,1.400000000000000000e+01,6.945274829864501953e+00
3.000000000000000000e+00,1.500000000000000000e+01,3.799467563629150391e+00
3.000000000000000000e+00,1.600000000000000000e+01,3.780763745307922363e+00
3.000000000000000000e+00,1.700000000000000000e+01,2.821147859096527100e+00
3.000000000000000000e+00,1.800000000000000000e+01,2.583813726902008057e+00
3.000000000000000000e+00,1.900000000000000000e+01,1.668264508247375488e+00
3.000000000000000000e+00,2.000000000000000000e+01,7.429368019104003906e+00
3.000000000000000000e+00,2.100000000000000000e+01,7.792937278747558594e+00
3.000000000000000000e+00,2.200000000000000000e+01,7.360231876373291016e+00
3.000000000000000000e+00,2.300000000000000000e+01,6.937323093414306641e+00
3.000000000000000000e+00,2.400000000000000000e+01,6.499925136566162109e+00
3.000000000000000000e+00,2.500000000000000000e+01,3.707637429237365723e+00
3.000000000000000000e+00,2.600000000000000000e+01,7.414996623992919922e+00
3.000000000000000000e+00,2.700000000000000000e+01,7.711760520935058594e+00
3.000000000000000000e+00,2.800000000000000000e+01,7.269062519073486328e+00
3.000000000000000000e+00,2.900000000000000000e+01,7.285793781280517578e+00
3.000000000000000000e+00,3.000000000000000000e+01,8.097186565399169922e+00
3.000000000000000000e+00,3.100000000000000000e+01,7.573794841766357422e+00
3.000000000000000000e+00,3.200000000000000000e+01,7.765052318572998047e+00
3.000000000000000000e+00,3.300000000000000000e+01,6.859279632568359375e+00
3.000000000000000000e+00,3.400000000000000000e+01,7.446969509124755859e+00
3.000000000000000000e+00,3.500000000000000000e+01,7.288604736328125000e+00
3.000000000000000000e+00,3.600000000000000000e+01,8.064762115478515625e+00
3.000000000000000000e+00,3.700000000000000000e+01,8.301433563232421875e+00
3.000000000000000000e+00,3.800000000000000000e+01,8.146027565002441406e+00
3.000000000000000000e+00,3.900000000000000000e+01,7.682199954986572266e+00
3.000000000000000000e+00,4.000000000000000000e+01,6.990344524383544922e+00
3.000000000000000000e+00,4.100000000000000000e+01,7.493455886840820312e+00
3.000000000000000000e+00,4.200000000000000000e+01,7.431211471557617188e+00
3.000000000000000000e+00,4.300000000000000000e+01,7.783111095428466797e+00
3.000000000000000000e+00,4.400000000000000000e+01,7.459720134735107422e+00
3.000000000000000000e+00,4.500000000000000000e+01,6.449693679809570312e+00
3.000000000000000000e+00,4.600000000000000000e+01,7.395121097564697266e+00
3.000000000000000000e+00,4.700000000000000000e+01,6.946962833404541016e+00
3.000000000000000000e+00,4.800000000000000000e+01,6.043994903564453125e+00
3.000000000000000000e+00,4.900000000000000000e+01,6.027114868164062500e+00
4.000000000000000000e+00,0.000000000000000000e+00,1.049824237823486328e+00
4.000000000000000000e+00,1.000000000000000000e+00,-6.344467401504516602e-01
4.000000000000000000e+00,2.000000000000000000e+00,2.522945404052734375e-01
4.000000000000000000e+00,3.000000000000000000e+00,1.012332439422607422e+00
4.000000000000000000e+00,4.000000000000000000e+00,-inf
4.000000000000000000e+00,5.000000000000000000e+00,7.197547435760498047e+00
4.000000000000000000e+00,6.000000000000000000e+00,8.075529575347900391e+00
4.000000000000000000e+00,7.000000000000000000e+00,7.925579071044921875e+00
4.000000000000000000e+00,8.000000000000000000e+00,7.175626754760742188e+00
4.000000000000000000e+00,9.000000000000000000e+00,7.905295848846435547e+00
4.000000000000000000e+00,1.000000000000000000e+01,7.156152248382568359e+00
4.000000000000000000e+00,1.100000000000000000e+01,7.137356758117675781e+00
4.000000000000000000e+00,1.200000000000000000e+01,7.365180969238281250e+00
4.000000000000000000e+00,1.300000000000000000e+01,7.028485298156738281e+00
4.000000000000000000e+00,1.400000000000000000e+01,7.209014415740966797e+00
4.000000000000000000e+00,1.500000000000000000e+01,3.996420145034790039e+00
4.000000000000000000e+00,1.600000000000000000e+01,4.503752708435058594e+00
4.000000000000000000e+00,1.700000000000000000e+01,4.489605426788330078e+00
4.000000000000000000e+00,1.800000000000000000e+01,4.944279670715332031e+00
4.000000000000000000e+00,1.900000000000000000e+01,4.546292066574096680e+00
4.000000000000000000e+00,2.000000000000000000e+01,5.860526084899902344e+00
4.000000000000000000e+00,2.100000000000000000e+01,6.889053821563720703e+00
4.000000000000000000e+00,2.200000000000000000e+01,6.591347217559814453e+00
4.000000000000000000e+00,2.300000000000000000e+01,5.638405561447143555e+00
4.000000000000000000e+00,2.400000000000000000e+01,3.432842612266540527e+00
4.000000000000000000e+00,2.500000000000000000e+01,3.902068376541137695e+00
4.000000000000000000e+00,2.600000000000000000e+01,5.123985528945922852e+00
4.000000000000000000e+00,2.700000000000000000e+01,6.206625938415527344e+00
4.000000000000000000e+00,2.800000000000000000e+01,4.926882743835449219e+00
4.000000000000000000e+00,2.900000000000000000e+01,5.123574018478393555e+00
4.000000000000000000e+00,3.000000000000000000e+01,7.662980556488037109e+00
4.000000000000000000e+00,3.100000000000000000e+01,7.189194202423095703e+00
4.000000000000000000e+00,3.200000000000000000e+01,7.759654998779296875e+00
4.000000000000000000e+00,3.300000000000000000e+01,6.537432670593261719e+00
4.000000000000000000e+00,3.400000000000000000e+01,7.562037944793701172e+00
4.000000000000000000e+00,3.500000000000000000e+01,6.802857398986816406e+00
4.000000000000000000e+00,3.600000000000000000e+01,8.119605541229248047e+00
4.000000000000000000e+00,3.700000000000000000e+01,8.347784996032714844e+00
4.000000000000000000e+00,3.800000000000000000e+01,8.107706069946289062e+00
4.000000000000000000e+00,3.900000000000000000e+01,7.781225681304931641e+00
4.000000000000000000e+00,4.000000000000000000e+01,7.197411060333251953e+00
4.000000000000000000e+00,4.100000000000000000e+01,7.467504024505615234e+00
4.000000000000000000e+00,4.200000000000000000e+01,7.512170791625976562e+00
4.000000000000000000e+00,4.300000000000000000e+01,7.714660644531250000e+00
4.000000000000000000e+00,4.400000000000000000e+01,7.646379470825195312e+00
4.000000000000000000e+00,4.500000000000000000e+01,4.944325447082519531e+00
4.000000000000000000e+00,4.600000000000000000e+01,5.633452653884887695e+00
4.000000000000000000e+00,4.700000000000000000e+01,6.548161506652832031e+00
4.000000000000000000e+00,4.800000000000000000e+01,5.827975988388061523e+00
4.000000000000000000e+00,4.900000000000000000e+01,5.289904117584228516e+00
5.000000000000000000e+00,0.000000000000000000e+00,7.717977046966552734e+00
5.000000000000000000e+00,1.000000000000000000e+00,7.586977005004882812e+00
5.000000000000000000e+00,2.000000000000000000e+00,7.759452342987060547e+00
5.000000000000000000e+00,3.000000000000000000e+00,7.662435531616210938e+00
5.000000000000000000e+00,4.000000000000000000e+00,7.566416740417480469e+00
5.000000000000000000e+00,5.000000000000000000e+00,-inf
5.000000000000000000e+00,6.000000000000000000e+00,1.987616062164306641e+00
5.000000000000000000e+00,7.000000000000000000e+00,1.912872791290283203e+00
5.000000000000000000e+00,8.000000000000000000e+00,1.895014286041259766e+00
5.000000000000000000e+00,9.000000000000000000e+00,2.123461723327636719e+00
5.000000000000000000e+00,1.000000000000000000e+01,6.490956783294677734e+00
5.000000000000000000e+00,1.100000000000000000e+01,6.730212688446044922e+00
5.000000000000000000e+00,1.200000000000000000e+01,6.990813255310058594e+00
5.000000000000000000e+00,1.300000000000000000e+01,6.635855197906494141e+00
5.000000000000000000e+00,1.400000000000000000e+01,7.128498077392578125e+00
5.000000000000000000e+00,1.500000000000000000e+01,7.297758102416992188e+00
5.000000000000000000e+00,1.600000000000000000e+01,7.726917266845703125e+00
5.000000000000000000e+00,1.700000000000000000e+01,7.481906414031982422e+00
5.000000000000000000e+00,1.800000000000000000e+01,7.861411094665527344e+00
5.000000000000000000e+00,1.900000000000000000e+01,7.197443962097167969e+00
5.000000000000000000e+00,2.000000000000000000e+01,5.938301324844360352e+00
5.000000000000000000e+00,2.100000000000000000e+01,5.817667484283447266e+00
5.000000000000000000e+00,2.200000000000000000e+01,6.687625408172607422e+00
5.000000000000000000e+00,2.300000000000000000e+01,6.726764202117919922e+00
5.000000000000000000e+00,2.400000000000000000e+01,6.987015724182128906e+00
5.000000000000000000e+00,2.500000000000000000e+01,7.116309165954589844e+00
5.000000000000000000e+00,2.600000000000000000e+01,7.156222343444824219e+00
5.000000000000000000e+00,2.700000000000000000e+01,6.044928073883056641e+00
5.000000000000000000e+00,2.800000000000000000e+01,7.050807476043701172e+00
5.000000000000000000e+00,2.900000000000000000e+01,6.850722789764404297e+00
5.000000000000000000e+00,3.000000000000000000e+01,5.304186820983886719e+00
5.000000000000000000e+00,3.100000000000000000e+01,5.435278892517089844e+00
5.000000000000000000e+00,3.200000000000000000e+01,6.535429954528808594e+00
5.000000000000000000e+00,3.300000000000000000e+01,6.471535205841064453e+00
5.000000000000000000e+00,3.400000000000000000e+01,6.917636871337890625e+00
5.000000000000000000e+00,3.500000000000000000e+01,5.945862054824829102e+00
5.000000000000000000e+00,3.600000000000000000e+01,6.212667465209960938e+00
5.000000000000000000e+00,3.700000000000000000e+01,6.346520900726318359e+00
5.000000000000000000e+00,3.800000000000000000e+01,5.980847120285034180e+00
5.000000000000000000e+00,3.900000000000000000e+01,6.254242897033691406e+00
5.000000000000000000e+00,4.000000000000000000e+01,6.309148311614990234e+00
5.000000000000000000e+00,4.100000000000000000e+01,6.315359592437744141e+00
5.000000000000000000e+00,4.200000000000000000e+01,6.079067707061767578e+00
5.000000000000000000e+00,4.300000000000000000e+01,5.282027721405029297e+00
5.000000000000000000e+00,4.400000000000000000e+01,6.570061683654785156e+00
5.000000000000000000e+00,4.500000000000000000e+01,6.834536075592041016e+00
5.000000000000000000e+00,4.600000000000000000e+01,6.904829502105712891e+00
5.000000000000000000e+00,4.700000000000000000e+01,5.646616935729980469e+00
5.000000000000000000e+00,4.800000000000000000e+01,6.955952644348144531e+00
5.000000000000000000e+00,4.900000000000000000e+01,6.968716621398925781e+00
6.000000000000000000e+00,0.000000000000000000e+00,7.259662151336669922e+00
6.000000000000000000e+00,1.000000000000000000e+00,7.151241779327392578e+00
6.000000000000000000e+00,2.000000000000000000e+00,7.316871643066406250e+00
6.000000000000000000e+00,3.000000000000000000e+00,7.227961540222167969e+00
6.000000000000000000e+00,4.000000000000000000e+00,7.187553882598876953e+00
6.000000000000000000e+00,5.000000000000000000e+00,1.491805315017700195e+00
6.000000000000000000e+00,6.000000000000000000e+00,-inf
6.000000000000000000e+00,7.000000000000000000e+00,-1.614228278398513794e+00
6.000000000000000000e+00,8.000000000000000000e+00,1.077632904052734375e-01
6.000000000000000000e+00,9.000000000000000000e+00,-3.106691837310791016e-01
6.000000000000000000e+00,1.000000000000000000e+01,5.270174026489257812e+00
6.000000000000000000e+00,1.100000000000000000e+01,5.595404386520385742e+00
6.000000000000000000e+00,1.200000000000000000e+01,5.899235248565673828e+00
6.000000000000000000e+00,1.300000000000000000e+01,5.530140638351440430e+00
6.000000000000000000e+00,1.400000000000000000e+01,6.191133022308349609e+00
6.000000000000000000e+00,1.500000000000000000e+01,6.877128124237060547e+00
6.000000000000000000e+00,1.600000000000000000e+01,7.298312664031982422e+00
6.000000000000000000e+00,1.700000000000000000e+01,7.048781394958496094e+00
6.000000000000000000e+00,1.800000000000000000e+01,7.425815105438232422e+00
6.000000000000000000e+00,1.900000000000000000e+01,6.779200553894042969e+00
6.000000000000000000e+00,2.000000000000000000e+01,6.420808315277099609e+00
6.000000000000000000e+00,2.100000000000000000e+01,5.911950349807739258e+00
6.000000000000000000e+00,2.200000000000000000e+01,6.127209186553955078e+00
6.000000000000000000e+00,2.300000000000000000e+01,6.335998535156250000e+00
6.000000000000000000e+00,2.400000000000000000e+01,6.689502716064453125e+00
6.000000000000000000e+00,2.500000000000000000e+01,6.701563358306884766e+00
6.000000000000000000e+00,2.600000000000000000e+01,7.048108100891113281e+00
6.000000000000000000e+00,2.700000000000000000e+01,6.640216350555419922e+00
6.000000000000000000e+00,2.800000000000000000e+01,6.925078868865966797e+00
6.000000000000000000e+00,2.900000000000000000e+01,6.795933246612548828e+00
6.000000000000000000e+00,3.000000000000000000e+01,4.797798395156860352e+00
6.000000000000000000e+00,3.100000000000000000e+01,4.428987264633178711e+00
6.000000000000000000e+00,3.200000000000000000e+01,4.586173295974731445e+00
6.000000000000000000e+00,3.300000000000000000e+01,5.628254652023315430e+00
6.000000000000000000e+00,3.400000000000000000e+01,5.618458271026611328e+00
6.000000000000000000e+00,3.500000000000000000e+01,5.160432338714599609e+00
6.000000000000000000e+00,3.600000000000000000e+01,3.892415285110473633e+00
6.000000000000000000e+00,3.700000000000000000e+01,4.535866975784301758e+00
6.000000000000000000e+00,3.800000000000000000e+01,2.313441842794418335e+00
6.000000000000000000e+00,3.900000000000000000e+01,4.087326765060424805e+00
6.000000000000000000e+00,4.000000000000000000e+01,5.039378166198730469e+00
6.000000000000000000e+00,4.100000000000000000e+01,4.531113624572753906e+00
6.000000000000000000e+00,4.200000000000000000e+01,3.988040924072265625e+00
6.000000000000000000e+00,4.300000000000000000e+01,4.076304674148559570e+00
6.000000000000000000e+00,4.400000000000000000e+01,5.103009462356567383e+00
6.000000000000000000e+00,4.500000000000000000e+01,6.407755851745605469e+00
6.000000000000000000e+00,4.600000000000000000e+01,6.720283031463623047e+00
6.000000000000000000e+00,4.700000000000000000e+01,4.782498598098754883e+00
6.000000000000000000e+00,4.800000000000000000e+01,6.318459033966064453e+00
6.000000000000000000e+00,4.900000000000000000e+01,6.423445701599121094e+00
7.000000000000000000e+00,0.000000000000000000e+00,7.135516166687011719e+00
7.000000000000000000e+00,1.000000000000000000e+00,6.996527671813964844e+00
7.000000000000000000e+00,2.000000000000000000e+00,7.183681488037109375e+00
7.000000000000000000e+00,3.000000000000000000e+00,7.111170291900634766e+00
7.000000000000000000e+00,4.000000000000000000e+00,7.033800125122070312e+00
7.000000000000000000e+00,5.000000000000000000e+00,1.362864255905151367e+00
7.000000000000000000e+00,6.000000000000000000e+00,-1.616830527782440186e+00
7.000000000000000000e+00,7.000000000000000000e+00,-inf
7.000000000000000000e+00,8.000000000000000000e+00,-3.642392158508300781e-01
7.000000000000000000e+00,9.000000000000000000e+00,2.482676506042480469e-01
7.000000000000000000e+00,1.000000000000000000e+01,5.127304315567016602e+00
7.000000000000000000e+00,1.100000000000000000e+01,5.359941005706787109e+00
7.000000000000000000e+00,1.200000000000000000e+01,5.730243682861328125e+00
7.000000000000000000e+00,1.300000000000000000e+01,5.242378711700439453e+00
7.000000000000000000e+00,1.400000000000000000e+01,6.032459735870361328e+00
7.000000000000000000e+00,1.500000000000000000e+01,6.750690460205078125e+00
7.000000000000000000e+00,1.600000000000000000e+01,7.174267768859863281e+00
7.000000000000000000e+00,1.700000000000000000e+01,6.925831794738769531e+00
7.000000000000000000e+00,1.800000000000000000e+01,7.305444717407226562e+00
7.000000000000000000e+00,1.900000000000000000e+01,6.663335323333740234e+00
7.000000000000000000e+00,2.000000000000000000e+01,6.261665344238281250e+00
7.000000000000000000e+00,2.100000000000000000e+01,5.584003448486328125e+00
7.000000000000000000e+00,2.200000000000000000e+01,5.813351869583129883e+00
7.000000000000000000e+00,2.300000000000000000e+01,6.093551635742187500e+00
7.000000000000000000e+00,2.400000000000000000e+01,6.514579296112060547e+00
7.000000000000000000e+00,2.500000000000000000e+01,6.575673580169677734e+00
7.000000000000000000e+00,2.600000000000000000e+01,6.872385501861572266e+00
7.000000000000000000e+00,2.700000000000000000e+01,6.488342761993408203e+00
7.000000000000000000e+00,2.800000000000000000e+01,6.746669292449951172e+00
7.000000000000000000e+00,2.900000000000000000e+01,6.616137981414794922e+00
7.000000000000000000e+00,3.000000000000000000e+01,4.239938259124755859e+00
7.000000000000000000e+00,3.100000000000000000e+01,3.745194673538208008e+00
7.000000000000000000e+00,3.200000000000000000e+01,4.250938653945922852e+00
7.000000000000000000e+00,3.300000000000000000e+01,5.322784662246704102e+00
7.000000000000000000e+00,3.400000000000000000e+01,5.412640333175659180e+00
7.000000000000000000e+00,3.500000000000000000e+01,4.710153818130493164e+00
7.000000000000000000e+00,3.600000000000000000e+01,4.546503543853759766e+00
7.000000000000000000e+00,3.700000000000000000e+01,5.086011171340942383e+00
7.000000000000000000e+00,3.800000000000000000e+01,3.671277523040771484e+00
7.000000000000000000e+00,3.900000000000000000e+01,4.324380397796630859e+00
7.000000000000000000e+00,4.000000000000000000e+01,4.979101181030273438e+00
7.000000000000000000e+00,4.100000000000000000e+01,4.155524015426635742e+00
7.000000000000000000e+00,4.200000000000000000e+01,4.043729543685913086e+00
7.000000000000000000e+00,4.300000000000000000e+01,4.482408046722412109e+00
7.000000000000000000e+00,4.400000000000000000e+01,5.101974487304687500e+00
7.000000000000000000e+00,4.500000000000000000e+01,6.199493885040283203e+00
7.000000000000000000e+00,4.600000000000000000e+01,6.498450756072998047e+00
7.000000000000000000e+00,4.700000000000000000e+01,4.346788644790649414e+00
7.000000000000000000e+00,4.800000000000000000e+01,6.123417854309082031e+00
7.000000000000000000e+00,4.900000000000000000e+01,6.229395866394042969e+00
8.000000000000000000e+00,0.000000000000000000e+00,6.742436408996582031e+00
8.000000000000000000e+00,1.000000000000000000e+00,6.592026710510253906e+00
8.000000000000000000e+00,2.000000000000000000e+00,6.793980121612548828e+00
8.000000000000000000e+00,3.000000000000000000e+00,6.740733146667480469e+00
8.000000000000000000e+00,4.000000000000000000e+00,6.676912784576416016e+00
8.000000000000000000e+00,5.000000000000000000e+00,1.843159198760986328e+00
8.000000000000000000e+00,6.000000000000000000e+00,5.408108234405517578e-01
8.000000000000000000e+00,7.000000000000000000e+00,1.007432937622070312e-01
8.000000000000000000e+00,8.000000000000000000e+00,-inf
8.000000000000000000e+00,9.000000000000000000e+00,6.538465023040771484e-01
8.000000000000000000e+00,1.000000000000000000e+01,4.163564443588256836e+00
8.000000000000000000e+00,1.100000000000000000e+01,4.191967010498046875e+00
8.000000000000000000e+00,1.200000000000000000e+01,4.851110458374023438e+00
8.000000000000000000e+00,1.300000000000000000e+01,3.973960399627685547e+00
8.000000000000000000e+00,1.400000000000000000e+01,5.282916307449340820e+00
8.000000000000000000e+00,1.500000000000000000e+01,6.363607406616210938e+00
8.000000000000000000e+00,1.600000000000000000e+01,6.802046298980712891e+00
8.000000000000000000e+00,1.700000000000000000e+01,6.541699886322021484e+00
8.000000000000000000e+00,1.800000000000000000e+01,6.936369895935058594e+00
8.000000000000000000e+00,1.900000000000000000e+01,6.283948898315429688e+00
8.000000000000000000e+00,2.000000000000000000e+01,6.305330753326416016e+00
8.000000000000000000e+00,2.100000000000000000e+01,5.670175790786743164e+00
8.000000000000000000e+00,2.200000000000000000e+01,5.330162763595581055e+00
8.000000000000000000e+00,2.300000000000000000e+01,5.692157030105590820e+00
8.000000000000000000e+00,2.400000000000000000e+01,6.189458847045898438e+00
8.000000000000000000e+00,2.500000000000000000e+01,6.183274745941162109e+00
8.000000000000000000e+00,2.600000000000000000e+01,6.697271823883056641e+00
8.000000000000000000e+00,2.700000000000000000e+01,6.573973655700683594e+00
8.000000000000000000e+00,2.800000000000000000e+01,6.554881095886230469e+00
8.000000000000000000e+00,2.900000000000000000e+01,6.460103988647460938e+00
8.000000000000000000e+00,3.000000000000000000e+01,5.101083040237426758e+00
8.000000000000000000e+00,3.100000000000000000e+01,4.026077985763549805e+00
8.000000000000000000e+00,3.200000000000000000e+01,2.613455355167388916e+00
8.000000000000000000e+00,3.300000000000000000e+01,4.382874250411987305e+00
8.000000000000000000e+00,3.400000000000000000e+01,4.296820878982543945e+00
8.000000000000000000e+00,3.500000000000000000e+01,4.157979726791381836e+00
8.000000000000000000e+00,3.600000000000000000e+01,5.122667789459228516e+00
8.000000000000000000e+00,3.700000000000000000e+01,5.668710947036743164e+00
8.000000000000000000e+00,3.800000000000000000e+01,4.897814750671386719e+00
8.000000000000000000e+00,3.900000000000000000e+01,4.243718862533569336e+00
8.000000000000000000e+00,4.000000000000000000e+01,4.271511554718017578e+00
8.000000000000000000e+00,4.100000000000000000e+01,1.644627749919891357e+00
8.000000000000000000e+00,4.200000000000000000e+01,3.516675710678100586e+00
8.000000000000000000e+00,4.300000000000000000e+01,5.182892322540283203e+00
8.000000000000000000e+00,4.400000000000000000e+01,4.579359769821166992e+00
8.000000000000000000e+00,4.500000000000000000e+01,5.750433683395385742e+00
8.000000000000000000e+00,4.600000000000000000e+01,6.274009227752685547e+00
8.000000000000000000e+00,4.700000000000000000e+01,3.510603308677673340e+00
8.000000000000000000e+00,4.800000000000000000e+01,5.483450412750244141e+00
8.000000000000000000e+00,4.900000000000000000e+01,5.676249504089355469e+00
9.000000000000000000e+00,0.000000000000000000e+00,7.278399944305419922e+00
9.000000000000000000e+00,1.000000000000000000e+00,7.244837284088134766e+00
9.000000000000000000e+00,2.000000000000000000e+00,7.362307548522949219e+00
9.000000000000000000e+00,3.000000000000000000e+00,7.241462707519531250e+00
9.000000000000000000e+00,4.000000000000000000e+00,7.306740283966064453e+00
9.000000000000000000e+00,5.000000000000000000e+00,2.179562091827392578e+00
9.000000000000000000e+00,6.000000000000000000e+00,2.158439159393310547e-01
9.000000000000000000e+00,7.000000000000000000e+00,7.527542114257812500e-01
9.000000000000000000e+00,8.000000000000000000e+00,5.183792114257812500e-01
9.000000000000000000e+00,9.000000000000000000e+00,-inf
9.000000000000000000e+00,1.000000000000000000e+01,5.072497844696044922e+00
9.000000000000000000e+00,1.100000000000000000e+01,5.614087820053100586e+00
9.000000000000000000e+00,1.200000000000000000e+01,5.806463479995727539e+00
9.000000000000000000e+00,1.300000000000000000e+01,5.663569211959838867e+00
9.000000000000000000e+00,1.400000000000000000e+01,6.119639873504638672e+00
9.000000000000000000e+00,1.500000000000000000e+01,6.909355163574218750e+00
9.000000000000000000e+00,1.600000000000000000e+01,7.330350399017333984e+00
9.000000000000000000e+00,1.700000000000000000e+01,7.071724414825439453e+00
9.000000000000000000e+00,1.800000000000000000e+01,7.449013233184814453e+00
9.000000000000000000e+00,1.900000000000000000e+01,6.788007736206054688e+00
9.000000000000000000e+00,2.000000000000000000e+01,6.812613487243652344e+00
9.000000000000000000e+00,2.100000000000000000e+01,6.551667690277099609e+00
9.000000000000000000e+00,2.200000000000000000e+01,6.516167640686035156e+00
9.000000000000000000e+00,2.300000000000000000e+01,6.629765510559082031e+00
9.000000000000000000e+00,2.400000000000000000e+01,6.880136489868164062e+00
9.000000000000000000e+00,2.500000000000000000e+01,6.730706691741943359e+00
9.000000000000000000e+00,2.600000000000000000e+01,7.324643135070800781e+00
9.000000000000000000e+00,2.700000000000000000e+01,7.047122955322265625e+00
9.000000000000000000e+00,2.800000000000000000e+01,7.197753429412841797e+00
9.000000000000000000e+00,2.900000000000000000e+01,7.093435764312744141e+00
9.000000000000000000e+00,3.000000000000000000e+01,5.948059320449829102e+00
9.000000000000000000e+00,3.100000000000000000e+01,5.420826911926269531e+00
9.000000000000000000e+00,3.200000000000000000e+01,4.797552585601806641e+00
9.000000000000000000e+00,3.300000000000000000e+01,5.875598669052124023e+00
9.000000000000000000e+00,3.400000000000000000e+01,5.560616254806518555e+00
9.000000000000000000e+00,3.500000000000000000e+01,5.738415241241455078e+00
9.000000000000000000e+00,3.600000000000000000e+01,2.037689957767724991e+00
9.000000000000000000e+00,3.700000000000000000e+01,3.825645923614501953e+00
9.000000000000000000e+00,3.800000000000000000e+01,3.651503324508666992e+00
9.000000000000000000e+00,3.900000000000000000e+01,2.650451898574829102e+00
9.000000000000000000e+00,4.000000000000000000e+01,4.659230709075927734e+00
9.000000000000000000e+00,4.100000000000000000e+01,4.767644166946411133e+00
9.000000000000000000e+00,4.200000000000000000e+01,3.269610404968261719e+00
9.000000000000000000e+00,4.300000000000000000e+01,4.411409854888916016e+00
9.000000000000000000e+00,4.400000000000000000e+01,4.575162172317504883e+00
9.000000000000000000e+00,4.500000000000000000e+01,6.609957218170166016e+00
9.000000000000000000e+00,4.600000000000000000e+01,7.056782722473144531e+00
9.000000000000000000e+00,4.700000000000000000e+01,5.297005891799926758e+00
9.000000000000000000e+00,4.800000000000000000e+01,6.402105331420898438e+00
9.000000000000000000e+00,4.900000000000000000e+01,6.543345451354980469e+00
1.000000000000000000e+01,0.000000000000000000e+00,6.380833625793457031e+00
1.000000000000000000e+01,1.000000000000000000e+00,6.502887725830078125e+00
1.000000000000000000e+01,2.000000000000000000e+00,6.533864498138427734e+00
1.000000000000000000e+01,3.000000000000000000e+00,6.394754409790039062e+00
1.000000000000000000e+01,4.000000000000000000e+00,6.704917907714843750e+00
1.000000000000000000e+01,5.000000000000000000e+00,6.813574314117431641e+00
1.000000000000000000e+01,6.000000000000000000e+00,5.979596138000488281e+00
1.000000000000000000e+01,7.000000000000000000e+00,5.975392103195190430e+00
1.000000000000000000e+01,8.000000000000000000e+00,4.584276914596557617e+00
1.000000000000000000e+01,9.000000000000000000e+00,5.192519903182983398e+00
1.000000000000000000e+01,1.000000000000000000e+01,-inf
1.000000000000000000e+01,1.100000000000000000e+01,-5.322178602218627930e-01
1.000000000000000000e+01,1.200000000000000000e+01,-1.446028411388397217e+00
1.000000000000000000e+01,1.300000000000000000e+01,3.148169517517089844e-01
1.000000000000000000e+01,1.400000000000000000e+01,-3.061132431030273438e-01
1.000000000000000000e+01,1.500000000000000000e+01,6.092979431152343750e+00
1.000000000000000000e+01,1.600000000000000000e+01,6.515956878662109375e+00
1.000000000000000000e+01,1.700000000000000000e+01,6.224881649017333984e+00
1.000000000000000000e+01,1.800000000000000000e+01,6.614661693572998047e+00
1.000000000000000000e+01,1.900000000000000000e+01,5.948752880096435547e+00
1.000000000000000000e+01,2.000000000000000000e+01,6.988420486450195312e+00
1.000000000000000000e+01,2.100000000000000000e+01,6.812064647674560547e+00
1.000000000000000000e+01,2.200000000000000000e+01,6.244161605834960938e+00
1.000000000000000000e+01,2.300000000000000000e+01,6.284031391143798828e+00
1.000000000000000000e+01,2.400000000000000000e+01,6.467682361602783203e+00
1.000000000000000000e+01,2.500000000000000000e+01,5.913776874542236328e+00
1.000000000000000000e+01,2.600000000000000000e+01,7.176648616790771484e+00
1.000000000000000000e+01,2.700000000000000000e+01,7.262495517730712891e+00
1.000000000000000000e+01,2.800000000000000000e+01,7.030830383300781250e+00
1.000000000000000000e+01,2.900000000000000000e+01,6.991782665252685547e+00
1.000000000000000000e+01,3.000000000000000000e+01,6.633591651916503906e+00
1.000000000000000000e+01,3.100000000000000000e+01,5.927200317382812500e+00
1.000000000000000000e+01,3.200000000000000000e+01,4.704107284545898438e+00
1.000000000000000000e+01,3.300000000000000000e+01,5.116853713989257812e+00
1.000000000000000000e+01,3.400000000000000000e+01,2.976593613624572754e+00
1.000000000000000000e+01,3.500000000000000000e+01,5.747686862945556641e+00
1.000000000000000000e+01,3.600000000000000000e+01,5.657776355743408203e+00
1.000000000000000000e+01,3.700000000000000000e+01,6.133961200714111328e+00
1.000000000000000000e+01,3.800000000000000000e+01,5.947556734085083008e+00
1.000000000000000000e+01,3.900000000000000000e+01,4.562249898910522461e+00
1.000000000000000000e+01,4.000000000000000000e+01,2.344733387231826782e+00
1.000000000000000000e+01,4.100000000000000000e+01,4.476303815841674805e+00
1.000000000000000000e+01,4.200000000000000000e+01,4.110030412673950195e+00
1.000000000000000000e+01,4.300000000000000000e+01,5.955957889556884766e+00
1.000000000000000000e+01,4.400000000000000000e+01,3.411371231079101562e+00
1.000000000000000000e+01,4.500000000000000000e+01,6.068332195281982422e+00
1.000000000000000000e+01,4.600000000000000000e+01,6.907428264617919922e+00
1.000000000000000000e+01,4.700000000000000000e+01,5.249152421951293945e+00
1.000000000000000000e+01,4.800000000000000000e+01,5.263599395751953125e+00
1.000000000000000000e+01,4.900000000000000000e+01,5.664107561111450195e+00
1.100000000000000000e+01,0.000000000000000000e+00,6.191875934600830078e+00
1.100000000000000000e+01,1.000000000000000000e+00,6.128004550933837891e+00
1.100000000000000000e+01,2.000000000000000000e+00,6.279227256774902344e+00
1.100000000000000000e+01,3.000000000000000000e+00,6.237016201019287109e+00
1.100000000000000000e+01,4.000000000000000000e+00,6.332390308380126953e+00
1.100000000000000000e+01,5.000000000000000000e+00,6.478418827056884766e+00
1.100000000000000000e+01,6.000000000000000000e+00,5.796644687652587891e+00
1.100000000000000000e+01,7.000000000000000000e+00,5.635752677917480469e+00
1.100000000000000000e+01,8.000000000000000000e+00,3.988787055015563965e+00
1.100000000000000000e+01,9.000000000000000000e+00,5.442566871643066406e+00
1.100000000000000000e+01,1.000000000000000000e+01,-9.336432218551635742e-01
1.100000000000000000e+01,1.100000000000000000e+01,-inf
1.100000000000000000e+01,1.200000000000000000e+01,-1.067179799079895020e+00
1.100000000000000000e+01,1.300000000000000000e+01,-1.859894305467605591e+00
1.100000000000000000e+01,1.400000000000000000e+01,-2.857795953750610352e-01
1.100000000000000000e+01,1.500000000000000000e+01,5.879878520965576172e+00
1.100000000000000000e+01,1.600000000000000000e+01,6.309676170349121094e+00
1.100000000000000000e+01,1.700000000000000000e+01,6.034574508666992188e+00
1.100000000000000000e+01,1.800000000000000000e+01,6.431575775146484375e+00
1.100000000000000000e+01,1.900000000000000000e+01,5.801323175430297852e+00
1.100000000000000000e+01,2.000000000000000000e+01,6.610473155975341797e+00
1.100000000000000000e+01,2.100000000000000000e+01,6.264941692352294922e+00
1.100000000000000000e+01,2.200000000000000000e+01,5.473436117172241211e+00
1.100000000000000000e+01,2.300000000000000000e+01,5.653038501739501953e+00
1.100000000000000000e+01,2.400000000000000000e+01,6.026071548461914062e+00
1.100000000000000000e+01,2.500000000000000000e+01,5.707190752029418945e+00
1.100000000000000000e+01,2.600000000000000000e+01,6.749859333038330078e+00
1.100000000000000000e+01,2.700000000000000000e+01,6.894029140472412109e+00
1.100000000000000000e+01,2.800000000000000000e+01,6.596972942352294922e+00
1.100000000000000000e+01,2.900000000000000000e+01,6.560982227325439453e+00
1.100000000000000000e+01,3.000000000000000000e+01,6.152783393859863281e+00
1.100000000000000000e+01,3.100000000000000000e+01,5.348231077194213867e+00
1.100000000000000000e+01,3.200000000000000000e+01,4.287153005599975586e+00
1.100000000000000000e+01,3.300000000000000000e+01,3.975175857543945312e+00
1.100000000000000000e+01,3.400000000000000000e+01,2.397275865077972412e+00
1.100000000000000000e+01,3.500000000000000000e+01,4.977858543395996094e+00
1.100000000000000000e+01,3.600000000000000000e+01,5.845827341079711914e+00
1.100000000000000000e+01,3.700000000000000000e+01,6.285878181457519531e+00
1.100000000000000000e+01,3.800000000000000000e+01,5.898411512374877930e+00
1.100000000000000000e+01,3.900000000000000000e+01,4.985621213912963867e+00
1.100000000000000000e+01,4.000000000000000000e+01,3.974342346191406250e+00
1.100000000000000000e+01,4.100000000000000000e+01,3.866254091262817383e+00
1.100000000000000000e+01,4.200000000000000000e+01,4.473630428314208984e+00
1.100000000000000000e+01,4.300000000000000000e+01,5.919585227966308594e+00
1.100000000000000000e+01,4.400000000000000000e+01,4.566160917282104492e+00
1.100000000000000000e+01,4.500000000000000000e+01,5.488793849945068359e+00
1.100000000000000000e+01,4.600000000000000000e+01,6.379127502441406250e+00
1.100000000000000000e+01,4.700000000000000000e+01,4.474389791488647461e+00
1.100000000000000000e+01,4.800000000000000000e+01,4.593347072601318359e+00
1.100000000000000000e+01,4.900000000000000000e+01,5.068527221679687500e+00
1.200000000000000000e+01,0.000000000000000000e+00,6.153562545776367188e+00
1.200000000000000000e+01,1.000000000000000000e+00,6.304786682128906250e+00
1.200000000000000000e+01,2.000000000000000000e+00,6.318599224090576172e+00
1.200000000000000000e+01,3.000000000000000000e+00,6.192428588867187500e+00
1.200000000000000000e+01,4.000000000000000000e+00,6.546486377716064453e+00
1.200000000000000000e+01,5.000000000000000000e+00,6.859581470489501953e+00
1.200000000000000000e+01,6.000000000000000000e+00,6.157883167266845703e+00
1.200000000000000000e+01,7.000000000000000000e+00,6.116493225097656250e+00
1.200000000000000000e+01,8.000000000000000000e+00,4.787702083587646484e+00
1.200000000000000000e+01,9.000000000000000000e+00,5.525495529174804688e+00
1.200000000000000000e+01,1.000000000000000000e+01,-1.788255408406257629e+00
1.200000000000000000e+01,1.100000000000000000e+01,-9.287078380584716797e-01
1.200000000000000000e+01,1.200000000000000000e+01,-inf
1.200000000000000000e+01,1.300000000000000000e+01,1.256587505340576172e-01
1.200000000000000000e+01,1.400000000000000000e+01,-1.577339440584182739e+00
1.200000000000000000e+01,1.500000000000000000e+01,5.905367851257324219e+00
1.200000000000000000e+01,1.600000000000000000e+01,6.313841342926025391e+00
1.200000000000000000e+01,1.700000000000000000e+01,6.023441314697265625e+00
1.200000000000000000e+01,1.800000000000000000e+01,6.405791759490966797e+00
1.200000000000000000e+01,1.900000000000000000e+01,5.770417213439941406e+00
1.200000000000000000e+01,2.000000000000000000e+01,6.975593090057373047e+00
1.200000000000000000e+01,2.100000000000000000e+01,6.802875995635986328e+00
1.200000000000000000e+01,2.200000000000000000e+01,6.156902790069580078e+00
1.200000000000000000e+01,2.300000000000000000e+01,6.182670593261718750e+00
1.200000000000000000e+01,2.400000000000000000e+01,6.358527183532714844e+00
1.200000000000000000e+01,2.500000000000000000e+01,5.736162424087524414e+00
1.200000000000000000e+01,2.600000000000000000e+01,7.108052730560302734e+00
1.200000000000000000e+01,2.700000000000000000e+01,7.251529216766357422e+00
1.200000000000000000e+01,2.800000000000000000e+01,6.960394382476806641e+00
1.200000000000000000e+01,2.900000000000000000e+01,6.933630466461181641e+00
1.200000000000000000e+01,3.000000000000000000e+01,6.684188842773437500e+00
1.200000000000000000e+01,3.100000000000000000e+01,5.984928369522094727e+00
1.200000000000000000e+01,3.200000000000000000e+01,4.939857721328735352e+00
1.200000000000000000e+01,3.300000000000000000e+01,4.983163595199584961e+00
1.200000000000000000e+01,3.400000000000000000e+01,2.918814420700073242e+00
1.200000000000000000e+01,3.500000000000000000e+01,5.742729902267456055e+00
1.200000000000000000e+01,3.600000000000000000e+01,5.932493209838867188e+00
1.200000000000000000e+01,3.700000000000000000e+01,6.361251354217529297e+00
1.200000000000000000e+01,3.800000000000000000e+01,6.153051376342773438e+00
1.200000000000000000e+01,3.900000000000000000e+01,5.018596410751342773e+00
1.200000000000000000e+01,4.000000000000000000e+01,3.463626146316528320e+00
1.200000000000000000e+01,4.100000000000000000e+01,4.695153713226318359e+00
1.200000000000000000e+01,4.200000000000000000e+01,4.624046564102172852e+00
1.200000000000000000e+01,4.300000000000000000e+01,6.129480361938476562e+00
1.200000000000000000e+01,4.400000000000000000e+01,4.179541587829589844e+00
1.200000000000000000e+01,4.500000000000000000e+01,5.930581808090209961e+00
1.200000000000000000e+01,4.600000000000000000e+01,6.834630012512207031e+00
1.200000000000000000e+01,4.700000000000000000e+01,5.277726650238037109e+00
1.200000000000000000e+01,4.800000000000000000e+01,4.950781583786010742e+00
1.200000000000000000e+01,4.900000000000000000e+01,5.437630653381347656e+00
1.300000000000000000e+01,0.000000000000000000e+00,6.210904121398925781e+00
1.300000000000000000e+01,1.000000000000000000e+00,6.034982681274414062e+00
1.300000000000000000e+01,2.000000000000000000e+00,6.260109901428222656e+00
1.300000000000000000e+01,3.000000000000000000e+00,6.257668972015380859e+00
1.300000000000000000e+01,4.000000000000000000e+00,6.213280200958251953e+00
1.300000000000000000e+01,5.000000000000000000e+00,6.258795261383056641e+00
1.300000000000000000e+01,6.000000000000000000e+00,5.698756456375122070e+00
1.300000000000000000e+01,7.000000000000000000e+00,5.445120573043823242e+00
1.300000000000000000e+01,8.000000000000000000e+00,3.704496979713439941e+00
1.300000000000000000e+01,9.000000000000000000e+00,5.530017852783203125e+00
1.300000000000000000e+01,1.000000000000000000e+01,-2.092194557189941406e-01
1.300000000000000000e+01,1.100000000000000000e+01,-1.966983661055564880e+00
1.300000000000000000e+01,1.200000000000000000e+01,-1.193826198577880859e-01
1.300000000000000000e+01,1.300000000000000000e+01,-inf
1.300000000000000000e+01,1.400000000000000000e+01,2.917599678039550781e-01
1.300000000000000000e+01,1.500000000000000000e+01,5.869472026824951172e+00
1.300000000000000000e+01,1.600000000000000000e+01,6.306983947753906250e+00
1.300000000000000000e+01,1.700000000000000000e+01,6.040884494781494141e+00
1.300000000000000000e+01,1.800000000000000000e+01,6.442570686340332031e+00
1.300000000000000000e+01,1.900000000000000000e+01,5.818326711654663086e+00
1.300000000000000000e+01,2.000000000000000000e+01,6.382462024688720703e+00
1.300000000000000000e+01,2.100000000000000000e+01,5.892984867095947266e+00
1.300000000000000000e+01,2.200000000000000000e+01,4.945128679275512695e+00
1.300000000000000000e+01,2.300000000000000000e+01,5.286183118820190430e+00
1.300000000000000000e+01,2.400000000000000000e+01,5.825322866439819336e+00
1.300000000000000000e+01,2.500000000000000000e+01,5.696493148803710938e+00
1.300000000000000000e+01,2.600000000000000000e+01,6.524823188781738281e+00
1.300000000000000000e+01,2.700000000000000000e+01,6.671550750732421875e+00
1.300000000000000000e+01,2.800000000000000000e+01,6.368235111236572266e+00
1.300000000000000000e+01,2.900000000000000000e+01,6.325028896331787109e+00
1.300000000000000000e+01,3.000000000000000000e+01,5.830156803131103516e+00
1.300000000000000000e+01,3.100000000000000000e+01,4.940402269363403320e+00
1.300000000000000000e+01,3.200000000000000000e+01,4.258078575134277344e+00
1.300000000000000000e+01,3.300000000000000000e+01,3.059529900550842285e+00
1.300000000000000000e+01,3.400000000000000000e+01,3.481344819068908691e+00
1.300000000000000000e+01,3.500000000000000000e+01,4.386284589767456055e+00
1.300000000000000000e+01,3.600000000000000000e+01,5.906912565231323242e+00
1.300000000000000000e+01,3.700000000000000000e+01,6.329915523529052734e+00
1.300000000000000000e+01,3.800000000000000000e+01,5.862414598464965820e+00
1.300000000000000000e+01,3.900000000000000000e+01,5.146885156631469727e+00
1.300000000000000000e+01,4.000000000000000000e+01,4.384208440780639648e+00
1.300000000000000000e+01,4.100000000000000000e+01,3.729209661483764648e+00
1.300000000000000000e+01,4.200000000000000000e+01,4.638378143310546875e+00
1.300000000000000000e+01,4.300000000000000000e+01,5.873718023300170898e+00
1.300000000000000000e+01,4.400000000000000000e+01,4.909488439559936523e+00
1.300000000000000000e+01,4.500000000000000000e+01,5.209240198135375977e+00
1.300000000000000000e+01,4.600000000000000000e+01,6.073308944702148438e+00
1.300000000000000000e+01,4.700000000000000000e+01,3.869350671768188477e+00
1.300000000000000000e+01,4.800000000000000000e+01,4.452186822891235352e+00
1.300000000000000000e+01,4.900000000000000000e+01,4.872614622116088867e+00
1.400000000000000000e+01,0.000000000000000000e+00,5.915413141250610352e+00
1.400000000000000000e+01,1.000000000000000000e+00,6.252058982849121094e+00
1.400000000000000000e+01,2.000000000000000000e+00,6.156841278076171875e+00
1.400000000000000000e+01,3.000000000000000000e+00,5.969405889511108398e+00
1.400000000000000000e+01,4.000000000000000000e+00,6.546237945556640625e+00
1.400000000000000000e+01,5.000000000000000000e+00,7.083165168762207031e+00
1.400000000000000000e+01,6.000000000000000000e+00,6.527244091033935547e+00
1.400000000000000000e+01,7.000000000000000000e+00,6.498431682586669922e+00
1.400000000000000000e+01,8.000000000000000000e+00,5.301135540008544922e+00
1.400000000000000000e+01,9.000000000000000000e+00,5.890053510665893555e+00
1.400000000000000000e+01,1.000000000000000000e+01,-6.463658809661865234e-01
1.400000000000000000e+01,1.100000000000000000e+01,-8.383631706237792969e-03
1.400000000000000000e+01,1.200000000000000000e+01,-1.500069737434387207e+00
1.400000000000000000e+01,1.300000000000000000e+01,7.120065689086914062e-01
1.400000000000000000e+01,1.400000000000000000e+01,-inf
1.400000000000000000e+01,1.500000000000000000e+01,5.739055633544921875e+00
1.400000000000000000e+01,1.600000000000000000e+01,6.133808612823486328e+00
1.400000000000000000e+01,1.700000000000000000e+01,5.822208404541015625e+00
1.400000000000000000e+01,1.800000000000000000e+01,6.198921680450439453e+00
1.400000000000000000e+01,1.900000000000000000e+01,5.560444831848144531e+00
1.400000000000000000e+01,2.000000000000000000e+01,7.142854690551757812e+00
1.400000000000000000e+01,2.100000000000000000e+01,7.052585601806640625e+00
1.400000000000000000e+01,2.200000000000000000e+01,6.416992187500000000e+00
1.400000000000000000e+01,2.300000000000000000e+01,6.365481376647949219e+00
1.400000000000000000e+01,2.400000000000000000e+01,6.446773529052734375e+00
1.400000000000000000e+01,2.500000000000000000e+01,5.572496652603149414e+00
1.400000000000000000e+01,2.600000000000000000e+01,7.242471694946289062e+00
1.400000000000000000e+01,2.700000000000000000e+01,7.419586658477783203e+00
1.400000000000000000e+01,2.800000000000000000e+01,7.094475746154785156e+00
1.400000000000000000e+01,2.900000000000000000e+01,7.078284740447998047e+00
1.400000000000000000e+01,3.000000000000000000e+01,6.988700389862060547e+00
1.400000000000000000e+01,3.100000000000000000e+01,6.324542045593261719e+00
1.400000000000000000e+01,3.200000000000000000e+01,5.539771080017089844e+00
1.400000000000000000e+01,3.300000000000000000e+01,5.319170713424682617e+00
1.400000000000000000e+01,3.400000000000000000e+01,4.181834459304809570e+00
1.400000000000000000e+01,3.500000000000000000e+01,6.076064586639404297e+00
1.400000000000000000e+01,3.600000000000000000e+01,6.256337642669677734e+00
1.400000000000000000e+01,3.700000000000000000e+01,6.639360904693603516e+00
1.400000000000000000e+01,3.800000000000000000e+01,6.496162891387939453e+00
1.400000000000000000e+01,3.900000000000000000e+01,5.464103221893310547e+00
1.400000000000000000e+01,4.000000000000000000e+01,3.958590626716613770e+00
1.400000000000000000e+01,4.100000000000000000e+01,5.297133684158325195e+00
1.400000000000000000e+01,4.200000000000000000e+01,5.140351533889770508e+00
1.400000000000000000e+01,4.300000000000000000e+01,6.395730495452880859e+00
1.400000000000000000e+01,4.400000000000000000e+01,4.674922227859497070e+00
1.400000000000000000e+01,4.500000000000000000e+01,6.048878192901611328e+00
1.400000000000000000e+01,4.600000000000000000e+01,7.008288383483886719e+00
1.400000000000000000e+01,4.700000000000000000e+01,5.628102302551269531e+00
1.400000000000000000e+01,4.800000000000000000e+01,4.917635202407836914e+00
1.400000000000000000e+01,4.900000000000000000e+01,5.462640523910522461e+00
1.500000000000000000e+01,0.000000000000000000e+00,3.739768743515014648e+00
1.500000000000000000e+01,1.000000000000000000e+00,4.459879398345947266e+00
1.500000000000000000e+01,2.000000000000000000e+00,2.600515902042388916e+00
1.500000000000000000e+01,3.000000000000000000e+00,3.480624914169311523e+00
1.500000000000000000e+01,4.000000000000000000e+00,4.854230642318725586e+00
1.500000000000000000e+01,5.000000000000000000e+00,7.506793022155761719e+00
1.500000000000000000e+01,6.000000000000000000e+00,8.163110733032226562e+00
1.500000000000000000e+01,7.000000000000000000e+00,8.037196159362792969e+00
1.500000000000000000e+01,8.000000000000000000e+00,7.255768299102783203e+00
1.500000000000000000e+01,9.000000000000000000e+00,7.934926509857177734e+00
1.500000000000000000e+01,1.000000000000000000e+01,7.138739585876464844e+00
1.500000000000000000e+01,1.100000000000000000e+01,7.158387184143066406e+00
1.500000000000000000e+01,1.200000000000000000e+01,7.344933986663818359e+00
1.500000000000000000e+01,1.300000000000000000e+01,7.092106342315673828e+00
1.500000000000000000e+01,1.400000000000000000e+01,7.162788391113281250e+00
1.500000000000000000e+01,1.500000000000000000e+01,-inf
1.500000000000000000e+01,1.600000000000000000e+01,-2.280156105756759644e+00
1.500000000000000000e+01,1.700000000000000000e+01,-2.150035157799720764e+00
1.500000000000000000e+01,1.800000000000000000e+01,-9.884775876998901367e-01
1.500000000000000000e+01,1.900000000000000000e+01,-1.334414601325988770e+00
1.500000000000000000e+01,2.000000000000000000e+01,6.722000122070312500e+00
1.500000000000000000e+01,2.100000000000000000e+01,7.353484153747558594e+00
1.500000000000000000e+01,2.200000000000000000e+01,6.975372314453125000e+00
1.500000000000000000e+01,2.300000000000000000e+01,6.310780525207519531e+00
1.500000000000000000e+01,2.400000000000000000e+01,5.427955865859985352e+00
1.500000000000000000e+01,2.500000000000000000e+01,-3.826653957366943359e-01
1.500000000000000000e+01,2.600000000000000000e+01,6.526220798492431641e+00
1.500000000000000000e+01,2.700000000000000000e+01,7.029380798339843750e+00
1.500000000000000000e+01,2.800000000000000000e+01,6.367174625396728516e+00
1.500000000000000000e+01,2.900000000000000000e+01,6.422544002532958984e+00
1.500000000000000000e+01,3.000000000000000000e+01,7.894107341766357422e+00
1.500000000000000000e+01,3.100000000000000000e+01,7.394713878631591797e+00
1.500000000000000000e+01,3.200000000000000000e+01,7.817425727844238281e+00
1.500000000000000000e+01,3.300000000000000000e+01,6.701177120208740234e+00
1.500000000000000000e+01,3.400000000000000000e+01,7.574391365051269531e+00
1.500000000000000000e+01,3.500000000000000000e+01,7.049907207489013672e+00
1.500000000000000000e+01,3.600000000000000000e+01,8.154685974121093750e+00
1.500000000000000000e+01,3.700000000000000000e+01,8.385751724243164062e+00
1.500000000000000000e+01,3.800000000000000000e+01,8.177017688751220703e+00
1.500000000000000000e+01,3.900000000000000000e+01,7.800294399261474609e+00
1.500000000000000000e+01,4.000000000000000000e+01,7.173001766204833984e+00
1.500000000000000000e+01,4.100000000000000000e+01,7.530317306518554688e+00
1.500000000000000000e+01,4.200000000000000000e+01,7.535689830780029297e+00
1.500000000000000000e+01,4.300000000000000000e+01,7.789879798889160156e+00
1.500000000000000000e+01,4.400000000000000000e+01,7.634407997131347656e+00
1.500000000000000000e+01,4.500000000000000000e+01,5.706831693649291992e+00
1.500000000000000000e+01,4.600000000000000000e+01,6.638988018035888672e+00
1.500000000000000000e+01,4.700000000000000000e+01,6.749432086944580078e+00
1.500000000000000000e+01,4.800000000000000000e+01,5.888579130172729492e+00
1.500000000000000000e+01,4.900000000000000000e+01,5.555085659027099609e+00
1.600000000000000000e+01,0.000000000000000000e+00,3.591357827186584473e+00
1.600000000000000000e+01,1.000000000000000000e+00,4.702366828918457031e+00
1.600000000000000000e+01,2.000000000000000000e+00,2.634700715541839600e+00
1.600000000000000000e+01,3.000000000000000000e+00,3.173220992088317871e+00
1.600000000000000000e+01,4.000000000000000000e+00,5.074715614318847656e+00
1.600000000000000000e+01,5.000000000000000000e+00,7.584964275360107422e+00
1.600000000000000000e+01,6.000000000000000000e+00,8.220914840698242188e+00
1.600000000000000000e+01,7.000000000000000000e+00,8.099290847778320312e+00
1.600000000000000000e+01,8.000000000000000000e+00,7.324744224548339844e+00
1.600000000000000000e+01,9.000000000000000000e+00,7.986729621887207031e+00
1.600000000000000000e+01,1.000000000000000000e+01,7.197592735290527344e+00
1.600000000000000000e+01,1.100000000000000000e+01,7.224141597747802734e+00
1.600000000000000000e+01,1.200000000000000000e+01,7.401315689086914062e+00
1.600000000000000000e+01,1.300000000000000000e+01,7.164706230163574219e+00
1.600000000000000000e+01,1.400000000000000000e+01,7.218264102935791016e+00
1.600000000000000000e+01,1.500000000000000000e+01,-2.556763112545013428e+00
1.600000000000000000e+01,1.600000000000000000e+01,-inf
1.600000000000000000e+01,1.700000000000000000e+01,-2.395200639963150024e+00
1.600000000000000000e+01,1.800000000000000000e+01,-1.926459111273288727e+00
1.600000000000000000e+01,1.900000000000000000e+01,-1.246207535266876221e+00
1.600000000000000000e+01,2.000000000000000000e+01,6.837506294250488281e+00
1.600000000000000000e+01,2.100000000000000000e+01,7.451078414916992188e+00
1.600000000000000000e+01,2.200000000000000000e+01,7.078937053680419922e+00
1.600000000000000000e+01,2.300000000000000000e+01,6.447206020355224609e+00
1.600000000000000000e+01,2.400000000000000000e+01,5.625463724136352539e+00
1.600000000000000000e+01,2.500000000000000000e+01,1.989575600251555443e+00
1.600000000000000000e+01,2.600000000000000000e+01,6.663282871246337891e+00
1.600000000000000000e+01,2.700000000000000000e+01,7.136564254760742188e+00
1.600000000000000000e+01,2.800000000000000000e+01,6.510634422302246094e+00
1.600000000000000000e+01,2.900000000000000000e+01,6.561760425567626953e+00
1.600000000000000000e+01,3.000000000000000000e+01,7.968313217163085938e+00
1.600000000000000000e+01,3.100000000000000000e+01,7.473322391510009766e+00
1.600000000000000000e+01,3.200000000000000000e+01,7.877326965332031250e+00
1.600000000000000000e+01,3.300000000000000000e+01,6.793473243713378906e+00
1.600000000000000000e+01,3.400000000000000000e+01,7.632298469543457031e+00
1.600000000000000000e+01,3.500000000000000000e+01,7.139753818511962891e+00
1.600000000000000000e+01,3.600000000000000000e+01,8.204903602600097656e+00
1.600000000000000000e+01,3.700000000000000000e+01,8.433977127075195312e+00
1.600000000000000000e+01,3.800000000000000000e+01,8.231757640838623047e+00
1.600000000000000000e+01,3.900000000000000000e+01,7.852938175201416016e+00
1.600000000000000000e+01,4.000000000000000000e+01,7.228589057922363281e+00
1.600000000000000000e+01,4.100000000000000000e+01,7.594048023223876953e+00
1.600000000000000000e+01,4.200000000000000000e+01,7.592361927032470703e+00
1.600000000000000000e+01,4.300000000000000000e+01,7.845760345458984375e+00
1.600000000000000000e+01,4.400000000000000000e+01,7.685200691223144531e+00
1.600000000000000000e+01,4.500000000000000000e+01,5.873794794082641602e+00
1.600000000000000000e+01,4.600000000000000000e+01,6.773924350738525391e+00
1.600000000000000000e+01,4.700000000000000000e+01,6.841213226318359375e+00
1.600000000000000000e+01,4.800000000000000000e+01,5.999910116195678711e+00
1.600000000000000000e+01,4.900000000000000000e+01,5.703798532485961914e+00
1.700000000000000000e+01,0.000000000000000000e+00,2.694981813430786133e+00
1.700000000000000000e+01,1.000000000000000000e+00,4.899160623550415039e+00
1.700000000000000000e+01,2.000000000000000000e+00,3.023627161979675293e+00
1.700000000000000000e+01,3.000000000000000000e+00,2.475755810737609863e+00
1.700000000000000000e+01,4.000000000000000000e+00,5.396603345870971680e+00
1.700000000000000000e+01,5.000000000000000000e+00,7.558431625366210938e+00
1.700000000000000000e+01,6.000000000000000000e+00,8.079657554626464844e+00
1.700000000000000000e+01,7.000000000000000000e+00,7.964304447174072266e+00
1.700000000000000000e+01,8.000000000000000000e+00,7.161345481872558594e+00
1.700000000000000000e+01,9.000000000000000000e+00,7.821665287017822266e+00
1.700000000000000000e+01,1.000000000000000000e+01,6.984538078308105469e+00
1.700000000000000000e+01,1.100000000000000000e+01,7.016670227050781250e+00
1.700000000000000000e+01,1.200000000000000000e+01,7.179675102233886719e+00
1.700000000000000000e+01,1.300000000000000000e+01,6.974336147308349609e+00
1.700000000000000000e+01,1.400000000000000000e+01,6.980073451995849609e+00
1.700000000000000000e+01,1.500000000000000000e+01,-2.180627495050430298e+00
1.700000000000000000e+01,1.600000000000000000e+01,-2.233080953359603882e+00
1.700000000000000000e+01,1.700000000000000000e+01,-inf
1.700000000000000000e+01,1.800000000000000000e+01,-2.424339860677719116e+00
1.700000000000000000e+01,1.900000000000000000e+01,-2.107069469988346100e+00
1.700000000000000000e+01,2.000000000000000000e+01,6.967997550964355469e+00
1.700000000000000000e+01,2.100000000000000000e+01,7.442196369171142578e+00
1.700000000000000000e+01,2.200000000000000000e+01,7.013908863067626953e+00
1.700000000000000000e+01,2.300000000000000000e+01,6.455952167510986328e+00
1.700000000000000000e+01,2.400000000000000000e+01,5.822876691818237305e+00
1.700000000000000000e+01,2.500000000000000000e+01,1.954405505210161209e+00
1.700000000000000000e+01,2.600000000000000000e+01,6.848630428314208984e+00
1.700000000000000000e+01,2.700000000000000000e+01,7.264863967895507812e+00
1.700000000000000000e+01,2.800000000000000000e+01,6.694085121154785156e+00
1.700000000000000000e+01,2.900000000000000000e+01,6.732831001281738281e+00
1.700000000000000000e+01,3.000000000000000000e+01,7.885428905487060547e+00
1.700000000000000000e+01,3.100000000000000000e+01,7.370600700378417969e+00
1.700000000000000000e+01,3.200000000000000000e+01,7.705210685729980469e+00
1.700000000000000000e+01,3.300000000000000000e+01,6.639714717864990234e+00
1.700000000000000000e+01,3.400000000000000000e+01,7.429117679595947266e+00
1.700000000000000000e+01,3.500000000000000000e+01,7.038854598999023438e+00
1.700000000000000000e+01,3.600000000000000000e+01,8.046609401702880859e+00
1.700000000000000000e+01,3.700000000000000000e+01,8.282713413238525391e+00
1.700000000000000000e+01,3.800000000000000000e+01,8.086724758148193359e+00
1.700000000000000000e+01,3.900000000000000000e+01,7.676831245422363281e+00
1.700000000000000000e+01,4.000000000000000000e+01,7.022462368011474609e+00
1.700000000000000000e+01,4.100000000000000000e+01,7.421451091766357422e+00
1.700000000000000000e+01,4.200000000000000000e+01,7.413483142852783203e+00
1.700000000000000000e+01,4.300000000000000000e+01,7.714526176452636719e+00
1.700000000000000000e+01,4.400000000000000000e+01,7.489284992218017578e+00
1.700000000000000000e+01,4.500000000000000000e+01,5.889364242553710938e+00
1.700000000000000000e+01,4.600000000000000000e+01,6.871553897857666016e+00
1.700000000000000000e+01,4.700000000000000000e+01,6.722158432006835938e+00
1.700000000000000000e+01,4.800000000000000000e+01,5.777424097061157227e+00
1.700000000000000000e+01,4.900000000000000000e+01,5.566472053527832031e+00
1.800000000000000000e+01,0.000000000000000000e+00,2.731746852397918701e+00
1.800000000000000000e+01,1.000000000000000000e+00,5.170563459396362305e+00
1.800000000000000000e+01,2.000000000000000000e+00,3.476075172424316406e+00
1.800000000000000000e+01,3.000000000000000000e+00,2.068922296166419983e+00
1.800000000000000000e+01,4.000000000000000000e+00,5.615486145019531250e+00
1.800000000000000000e+01,5.000000000000000000e+00,7.649990558624267578e+00
1.800000000000000000e+01,6.000000000000000000e+00,8.151499748229980469e+00
1.800000000000000000e+01,7.000000000000000000e+00,8.041823387145996094e+00
1.800000000000000000e+01,8.000000000000000000e+00,7.247516632080078125e+00
1.800000000000000000e+01,9.000000000000000000e+00,7.884972572326660156e+00
1.800000000000000000e+01,1.000000000000000000e+01,7.058922767639160156e+00
1.800000000000000000e+01,1.100000000000000000e+01,7.102780342102050781e+00
1.800000000000000000e+01,1.200000000000000000e+01,7.253623008728027344e+00
1.800000000000000000e+01,1.300000000000000000e+01,7.069185256958007812e+00
1.800000000000000000e+01,1.400000000000000000e+01,7.054305553436279297e+00
1.800000000000000000e+01,1.500000000000000000e+01,-1.242159485816955566e+00
1.800000000000000000e+01,1.600000000000000000e+01,-1.873299092054367065e+00
1.800000000000000000e+01,1.700000000000000000e+01,-2.662547528743743896e+00
1.800000000000000000e+01,1.800000000000000000e+01,-inf
1.800000000000000000e+01,1.900000000000000000e+01,-1.669461101293563843e+00
1.800000000000000000e+01,2.000000000000000000e+01,7.089634418487548828e+00
1.800000000000000000e+01,2.100000000000000000e+01,7.557040691375732422e+00
1.800000000000000000e+01,2.200000000000000000e+01,7.141716003417968750e+00
1.800000000000000000e+01,2.300000000000000000e+01,6.612820148468017578e+00
1.800000000000000000e+01,2.400000000000000000e+01,6.014978408813476562e+00
1.800000000000000000e+01,2.500000000000000000e+01,2.882805943489074707e+00
1.800000000000000000e+01,2.600000000000000000e+01,6.992370605468750000e+00
1.800000000000000000e+01,2.700000000000000000e+01,7.379847526550292969e+00
1.800000000000000000e+01,2.800000000000000000e+01,6.842833518981933594e+00
1.800000000000000000e+01,2.900000000000000000e+01,6.877110481262207031e+00
1.800000000000000000e+01,3.000000000000000000e+01,7.976630210876464844e+00
1.800000000000000000e+01,3.100000000000000000e+01,7.467120647430419922e+00
1.800000000000000000e+01,3.200000000000000000e+01,7.781434535980224609e+00
1.800000000000000000e+01,3.300000000000000000e+01,6.757857322692871094e+00
1.800000000000000000e+01,3.400000000000000000e+01,7.504461288452148438e+00
1.800000000000000000e+01,3.500000000000000000e+01,7.149460792541503906e+00
1.800000000000000000e+01,3.600000000000000000e+01,8.107896804809570312e+00
1.800000000000000000e+01,3.700000000000000000e+01,8.341338634490966797e+00
1.800000000000000000e+01,3.800000000000000000e+01,8.154213428497314453e+00
1.800000000000000000e+01,3.900000000000000000e+01,7.741600990295410156e+00
1.800000000000000000e+01,4.000000000000000000e+01,7.090880393981933594e+00
1.800000000000000000e+01,4.100000000000000000e+01,7.502263545989990234e+00
1.800000000000000000e+01,4.200000000000000000e+01,7.483407497406005859e+00
1.800000000000000000e+01,4.300000000000000000e+01,7.781831741333007812e+00
1.800000000000000000e+01,4.400000000000000000e+01,7.552112579345703125e+00
1.800000000000000000e+01,4.500000000000000000e+01,6.076508998870849609e+00
1.800000000000000000e+01,4.600000000000000000e+01,7.019660472869873047e+00
1.800000000000000000e+01,4.700000000000000000e+01,6.833963871002197266e+00
1.800000000000000000e+01,4.800000000000000000e+01,5.931486845016479492e+00
1.800000000000000000e+01,4.900000000000000000e+01,5.757680416107177734e+00
1.900000000000000000e+01,0.000000000000000000e+00,3.237561464309692383e+00
1.900000000000000000e+01,1.000000000000000000e+00,5.634876728057861328e+00
1.900000000000000000e+01,2.000000000000000000e+00,4.389386415481567383e+00
1.900000000000000000e+01,3.000000000000000000e+00,1.988711779937148094e+00
1.900000000000000000e+01,4.000000000000000000e+00,6.026949882507324219e+00
1.900000000000000000e+01,5.000000000000000000e+00,7.766041755676269531e+00
1.900000000000000000e+01,6.000000000000000000e+00,8.205451488494873047e+00
1.900000000000000000e+01,7.000000000000000000e+00,8.107666492462158203e+00
1.900000000000000000e+01,8.000000000000000000e+00,7.302186965942382812e+00
1.900000000000000000e+01,9.000000000000000000e+00,7.908856391906738281e+00
1.900000000000000000e+01,1.000000000000000000e+01,7.071363925933837891e+00
1.900000000000000000e+01,1.100000000000000000e+01,7.148347377777099609e+00
1.900000000000000000e+01,1.200000000000000000e+01,7.277782917022705078e+00
1.900000000000000000e+01,1.300000000000000000e+01,7.135870933532714844e+00
1.900000000000000000e+01,1.400000000000000000e+01,7.073344707489013672e+00
1.900000000000000000e+01,1.500000000000000000e+01,-6.819890737533569336e-01
1.900000000000000000e+01,1.600000000000000000e+01,-4.783513545989990234e-01
1.900000000000000000e+01,1.700000000000000000e+01,-1.598376035690307617e+00
1.900000000000000000e+01,1.800000000000000000e+01,-1.143337130546569824e+00
1.900000000000000000e+01,1.900000000000000000e+01,-inf
1.900000000000000000e+01,2.000000000000000000e+01,7.289405822753906250e+00
1.900000000000000000e+01,2.100000000000000000e+01,7.722172737121582031e+00
1.900000000000000000e+01,2.200000000000000000e+01,7.312508583068847656e+00
1.900000000000000000e+01,2.300000000000000000e+01,6.836017131805419922e+00
1.900000000000000000e+01,2.400000000000000000e+01,6.317470073699951172e+00
1.900000000000000000e+01,2.500000000000000000e+01,3.132952094078063965e+00
1.900000000000000000e+01,2.600000000000000000e+01,7.257412433624267578e+00
1.900000000000000000e+01,2.700000000000000000e+01,7.577538967132568359e+00
1.900000000000000000e+01,2.800000000000000000e+01,7.109158992767333984e+00
1.900000000000000000e+01,2.900000000000000000e+01,7.129153728485107422e+00
1.900000000000000000e+01,3.000000000000000000e+01,8.083835124969482422e+00
1.900000000000000000e+01,3.100000000000000000e+01,7.567051410675048828e+00
1.900000000000000000e+01,3.200000000000000000e+01,7.830915927886962891e+00
1.900000000000000000e+01,3.300000000000000000e+01,6.867660999298095703e+00
1.900000000000000000e+01,3.400000000000000000e+01,7.541176795959472656e+00
1.900000000000000000e+01,3.500000000000000000e+01,7.269475936889648438e+00
1.900000000000000000e+01,3.600000000000000000e+01,8.133948326110839844e+00
1.900000000000000000e+01,3.700000000000000000e+01,8.367778301239013672e+00
1.900000000000000000e+01,3.800000000000000000e+01,8.197866439819335938e+00
1.900000000000000000e+01,3.900000000000000000e+01,7.762574672698974609e+00
1.900000000000000000e+01,4.000000000000000000e+01,7.091187477111816406e+00
1.900000000000000000e+01,4.100000000000000000e+01,7.553593635559082031e+00
1.900000000000000000e+01,4.200000000000000000e+01,7.507145881652832031e+00
1.900000000000000000e+01,4.300000000000000000e+01,7.821529388427734375e+00
1.900000000000000000e+01,4.400000000000000000e+01,7.560528278350830078e+00
1.900000000000000000e+01,4.500000000000000000e+01,6.328059673309326172e+00
1.900000000000000000e+01,4.600000000000000000e+01,7.265974998474121094e+00
1.900000000000000000e+01,4.700000000000000000e+01,6.934325218200683594e+00
1.900000000000000000e+01,4.800000000000000000e+01,6.064077377319335938e+00
1.900000000000000000e+01,4.900000000000000000e+01,5.968267440795898438e+00
2.000000000000000000e+01,0.000000000000000000e+00,6.858877658843994141e+00
2.000000000000000000e+01,1.000000000000000000e+00,6.489510059356689453e+00
2.000000000000000000e+01,2.000000000000000000e+00,6.770232200622558594e+00
2.000000000000000000e+01,3.000000000000000000e+00,6.785197734832763672e+00
2.000000000000000000e+01,4.000000000000000000e+00,6.297502517700195312e+00
2.000000000000000000e+01,5.000000000000000000e+00,6.727886676788330078e+00
2.000000000000000000e+01,6.000000000000000000e+00,8.025147914886474609e+00
2.000000000000000000e+01,7.000000000000000000e+00,7.868841648101806641e+00
2.000000000000000000e+01,8.000000000000000000e+00,7.209406375885009766e+00
2.000000000000000000e+01,9.000000000000000000e+00,7.902923107147216797e+00
2.000000000000000000e+01,1.000000000000000000e+01,7.325270175933837891e+00
2.000000000000000000e+01,1.100000000000000000e+01,7.356074333190917969e+00
2.000000000000000000e+01,1.200000000000000000e+01,7.603026866912841797e+00
2.000000000000000000e+01,1.300000000000000000e+01,7.233332633972167969e+00
2.000000000000000000e+01,1.400000000000000000e+01,7.524113655090332031e+00
2.000000000000000000e+01,1.500000000000000000e+01,6.301894664764404297e+00
2.000000000000000000e+01,1.600000000000000000e+01,6.757854938507080078e+00
2.000000000000000000e+01,1.700000000000000000e+01,6.546025276184082031e+00
2.000000000000000000e+01,1.800000000000000000e+01,6.943765163421630859e+00
2.000000000000000000e+01,1.900000000000000000e+01,6.296448230743408203e+00
2.000000000000000000e+01,2.000000000000000000e+01,-inf
2.000000000000000000e+01,2.100000000000000000e+01,2.486026287078857422e+00
2.000000000000000000e+01,2.200000000000000000e+01,2.709438323974609375e+00
2.000000000000000000e+01,2.300000000000000000e+01,1.992751836776733398e+00
2.000000000000000000e+01,2.400000000000000000e+01,1.464118003845214844e+00
2.000000000000000000e+01,2.500000000000000000e+01,6.118783950805664062e+00
2.000000000000000000e+01,2.600000000000000000e+01,5.082329750061035156e+00
2.000000000000000000e+01,2.700000000000000000e+01,1.437783479690551758e+00
2.000000000000000000e+01,2.800000000000000000e+01,5.015772342681884766e+00
2.000000000000000000e+01,2.900000000000000000e+01,4.578383207321166992e+00
2.000000000000000000e+01,3.000000000000000000e+01,7.469351768493652344e+00
2.000000000000000000e+01,3.100000000000000000e+01,7.070249080657958984e+00
2.000000000000000000e+01,3.200000000000000000e+01,7.821906566619873047e+00
2.000000000000000000e+01,3.300000000000000000e+01,6.766603469848632812e+00
2.000000000000000000e+01,3.400000000000000000e+01,7.736833095550537109e+00
2.000000000000000000e+01,3.500000000000000000e+01,6.771741390228271484e+00
2.000000000000000000e+01,3.600000000000000000e+01,8.100917339324951172e+00
2.000000000000000000e+01,3.700000000000000000e+01,8.313214302062988281e+00
2.000000000000000000e+01,3.800000000000000000e+01,8.059414386749267578e+00
2.000000000000000000e+01,3.900000000000000000e+01,7.812572479248046875e+00
2.000000000000000000e+01,4.000000000000000000e+01,7.321637153625488281e+00
2.000000000000000000e+01,4.100000000000000000e+01,7.534603595733642578e+00
2.000000000000000000e+01,4.200000000000000000e+01,7.552827835083007812e+00
2.000000000000000000e+01,4.300000000000000000e+01,7.618784427642822266e+00
2.000000000000000000e+01,4.400000000000000000e+01,7.743650436401367188e+00
2.000000000000000000e+01,4.500000000000000000e+01,5.889184474945068359e+00
2.000000000000000000e+01,4.600000000000000000e+01,5.587060689926147461e+00
2.000000000000000000e+01,4.700000000000000000e+01,6.534834384918212891e+00
2.000000000000000000e+01,4.800000000000000000e+01,6.578001022338867188e+00
2.000000000000000000e+01,4.900000000000000000e+01,6.305088996887207031e+00
2.100000000000000000e+01,0.000000000000000000e+00,6.780849933624267578e+00
2.100000000000000000e+01,1.000000000000000000e+00,6.443677425384521484e+00
2.100000000000000000e+01,2.000000000000000000e+00,6.761155128479003906e+00
2.100000000000000000e+01,3.000000000000000000e+00,6.773724079132080078e+00
2.100000000000000000e+01,4.000000000000000000e+00,6.428845882415771484e+00
2.100000000000000000e+01,5.000000000000000000e+00,5.051669836044311523e+00
2.100000000000000000e+01,6.000000000000000000e+00,6.146718025207519531e+00
2.100000000000000000e+01,7.000000000000000000e+00,5.814458370208740234e+00
2.100000000000000000e+01,8.000000000000000000e+00,5.186455488204956055e+00
2.100000000000000000e+01,9.000000000000000000e+00,6.291666030883789062e+00
2.100000000000000000e+01,1.000000000000000000e+01,5.811830043792724609e+00
2.100000000000000000e+01,1.100000000000000000e+01,5.724458217620849609e+00
2.100000000000000000e+01,1.200000000000000000e+01,6.148653030395507812e+00
2.100000000000000000e+01,1.300000000000000000e+01,5.457030773162841797e+00
2.100000000000000000e+01,1.400000000000000000e+01,6.232762336730957031e+00
2.100000000000000000e+01,1.500000000000000000e+01,6.349853992462158203e+00
2.100000000000000000e+01,1.600000000000000000e+01,6.789709568023681641e+00
2.100000000000000000e+01,1.700000000000000000e+01,6.554075717926025391e+00
2.100000000000000000e+01,1.800000000000000000e+01,6.947036743164062500e+00
2.100000000000000000e+01,1.900000000000000000e+01,6.321150779724121094e+00
2.100000000000000000e+01,2.000000000000000000e+01,1.046664714813232422e+00
2.100000000000000000e+01,2.100000000000000000e+01,-inf
2.100000000000000000e+01,2.200000000000000000e+01,4.824852943420410156e-01
2.100000000000000000e+01,2.300000000000000000e+01,8.570237159729003906e-01
2.100000000000000000e+01,2.400000000000000000e+01,1.685994386672973633e+00
2.100000000000000000e+01,2.500000000000000000e+01,6.175346374511718750e+00
2.100000000000000000e+01,2.600000000000000000e+01,5.851829528808593750e+00
2.100000000000000000e+01,2.700000000000000000e+01,5.309661865234375000e+00
2.100000000000000000e+01,2.800000000000000000e+01,5.716575622558593750e+00
2.100000000000000000e+01,2.900000000000000000e+01,5.508776903152465820e+00
2.100000000000000000e+01,3.000000000000000000e+01,4.828868865966796875e+00
2.100000000000000000e+01,3.100000000000000000e+01,4.359859943389892578e+00
2.100000000000000000e+01,3.200000000000000000e+01,5.927219390869140625e+00
2.100000000000000000e+01,3.300000000000000000e+01,4.893223762512207031e+00
2.100000000000000000e+01,3.400000000000000000e+01,6.098345279693603516e+00
2.100000000000000000e+01,3.500000000000000000e+01,3.939010739326477051e+00
2.100000000000000000e+01,3.600000000000000000e+01,6.523422241210937500e+00
2.100000000000000000e+01,3.700000000000000000e+01,6.806434154510498047e+00
2.100000000000000000e+01,3.800000000000000000e+01,6.322664260864257812e+00
2.100000000000000000e+01,3.900000000000000000e+01,6.183177947998046875e+00
2.100000000000000000e+01,4.000000000000000000e+01,5.859915256500244141e+00
2.100000000000000000e+01,4.100000000000000000e+01,5.602958440780639648e+00
2.100000000000000000e+01,4.200000000000000000e+01,5.861178874969482422e+00
2.100000000000000000e+01,4.300000000000000000e+01,6.058967590332031250e+00
2.100000000000000000e+01,4.400000000000000000e+01,6.239362239837646484e+00
2.100000000000000000e+01,4.500000000000000000e+01,5.299221754074096680e+00
2.100000000000000000e+01,4.600000000000000000e+01,5.081424236297607422e+00
2.100000000000000000e+01,4.700000000000000000e+01,4.010007143020629883e+00
2.100000000000000000e+01,4.800000000000000000e+01,5.661031246185302734e+00
2.100000000000000000e+01,4.900000000000000000e+01,5.610649585723876953e+00
2.200000000000000000e+01,0.000000000000000000e+00,6.207508563995361328e+00
2.200000000000000000e+01,1.000000000000000000e+00,5.719042778015136719e+00
2.200000000000000000e+01,2.000000000000000000e+00,6.151437282562255859e+00
2.200000000000000000e+01,3.000000000000000000e+00,6.253718852996826172e+00
2.200000000000000000e+01,4.000000000000000000e+00,5.791358470916748047e+00
2.200000000000000000e+01,5.000000000000000000e+00,5.821173429489135742e+00
2.200000000000000000e+01,6.000000000000000000e+00,6.267662048339843750e+00
2.200000000000000000e+01,7.000000000000000000e+00,5.953403234481811523e+00
2.200000000000000000e+01,8.000000000000000000e+00,4.980444431304931641e+00
2.200000000000000000e+01,9.000000000000000000e+00,6.303903579711914062e+00
2.200000000000000000e+01,1.000000000000000000e+01,5.410779953002929688e+00
2.200000000000000000e+01,1.100000000000000000e+01,5.052286148071289062e+00
2.200000000000000000e+01,1.200000000000000000e+01,5.605165719985961914e+00
2.200000000000000000e+01,1.300000000000000000e+01,4.628707885742187500e+00
2.200000000000000000e+01,1.400000000000000000e+01,5.624204397201538086e+00
2.200000000000000000e+01,1.500000000000000000e+01,5.792303562164306641e+00
2.200000000000000000e+01,1.600000000000000000e+01,6.238752365112304688e+00
2.200000000000000000e+01,1.700000000000000000e+01,6.003221035003662109e+00
2.200000000000000000e+01,1.800000000000000000e+01,6.408641815185546875e+00
2.200000000000000000e+01,1.900000000000000000e+01,5.815641403198242188e+00
2.200000000000000000e+01,2.000000000000000000e+01,1.539497852325439453e+00
2.200000000000000000e+01,2.100000000000000000e+01,4.373571872711181641e-01
2.200000000000000000e+01,2.200000000000000000e+01,-inf
2.200000000000000000e+01,2.300000000000000000e+01,-6.146311759948730469e-01
2.200000000000000000e+01,2.400000000000000000e+01,1.067327260971069336e+00
2.200000000000000000e+01,2.500000000000000000e+01,5.625226736068725586e+00
2.200000000000000000e+01,2.600000000000000000e+01,5.618951320648193359e+00
2.200000000000000000e+01,2.700000000000000000e+01,5.860750675201416016e+00
2.200000000000000000e+01,2.800000000000000000e+01,5.441354990005493164e+00
2.200000000000000000e+01,2.900000000000000000e+01,5.365228652954101562e+00
2.200000000000000000e+01,3.000000000000000000e+01,5.514020919799804688e+00
2.200000000000000000e+01,3.100000000000000000e+01,4.745450258255004883e+00
2.200000000000000000e+01,3.200000000000000000e+01,5.698055982589721680e+00
2.200000000000000000e+01,3.300000000000000000e+01,3.360397696495056152e+00
2.200000000000000000e+01,3.400000000000000000e+01,5.611421108245849609e+00
2.200000000000000000e+01,3.500000000000000000e+01,3.469589471817016602e+00
2.200000000000000000e+01,3.600000000000000000e+01,6.572894096374511719e+00
2.200000000000000000e+01,3.700000000000000000e+01,6.886596679687500000e+00
2.200000000000000000e+01,3.800000000000000000e+01,6.434907436370849609e+00
2.200000000000000000e+01,3.900000000000000000e+01,6.116221427917480469e+00
2.200000000000000000e+01,4.000000000000000000e+01,5.598587274551391602e+00
2.200000000000000000e+01,4.100000000000000000e+01,5.324902057647705078e+00
2.200000000000000000e+01,4.200000000000000000e+01,5.752813577651977539e+00
2.200000000000000000e+01,4.300000000000000000e+01,6.240508556365966797e+00
2.200000000000000000e+01,4.400000000000000000e+01,6.041580677032470703e+00
2.200000000000000000e+01,4.500000000000000000e+01,4.151439905166625977e+00
2.200000000000000000e+01,4.600000000000000000e+01,4.591004371643066406e+00
2.200000000000000000e+01,4.700000000000000000e+01,3.588653087615966797e+00
2.200000000000000000e+01,4.800000000000000000e+01,4.538191556930541992e+00
2.200000000000000000e+01,4.900000000000000000e+01,4.473445415496826172e+00
2.300000000000000000e+01,0.000000000000000000e+00,5.920207738876342773e+00
2.300000000000000000e+01,1.000000000000000000e+00,5.176042079925537109e+00
2.300000000000000000e+01,2.000000000000000000e+00,5.784596443176269531e+00
2.300000000000000000e+01,3.000000000000000000e+00,5.983674287796020508e+00
2.300000000000000000e+01,4.000000000000000000e+00,5.227330207824707031e+00
2.300000000000000000e+01,5.000000000000000000e+00,6.115203857421875000e+00
2.300000000000000000e+01,6.000000000000000000e+00,6.840901851654052734e+00
2.300000000000000000e+01,7.000000000000000000e+00,6.599540710449218750e+00
2.300000000000000000e+01,8.000000000000000000e+00,5.722844839096069336e+00
2.300000000000000000e+01,9.000000000000000000e+00,6.789175033569335938e+00
2.300000000000000000e+01,1.000000000000000000e+01,5.919357061386108398e+00
2.300000000000000000e+01,1.100000000000000000e+01,5.696577072143554688e+00
2.300000000000000000e+01,1.200000000000000000e+01,6.106267929077148438e+00
2.300000000000000000e+01,1.300000000000000000e+01,5.425721883773803711e+00
2.300000000000000000e+01,1.400000000000000000e+01,6.021600723266601562e+00
2.300000000000000000e+01,1.500000000000000000e+01,5.443655014038085938e+00
2.300000000000000000e+01,1.600000000000000000e+01,5.917675733566284180e+00
2.300000000000000000e+01,1.700000000000000000e+01,5.689916849136352539e+00
2.300000000000000000e+01,1.800000000000000000e+01,6.117943286895751953e+00
2.300000000000000000e+01,1.900000000000000000e+01,5.531498193740844727e+00
2.300000000000000000e+01,2.000000000000000000e+01,1.313060283660888672e+00
2.300000000000000000e+01,2.100000000000000000e+01,1.018392562866210938e+00
2.300000000000000000e+01,2.200000000000000000e+01,-2.472372055053710938e-01
2.300000000000000000e+01,2.300000000000000000e+01,-inf
2.300000000000000000e+01,2.400000000000000000e+01,2.361130714416503906e-01
2.300000000000000000e+01,2.500000000000000000e+01,5.273524284362792969e+00
2.300000000000000000e+01,2.600000000000000000e+01,5.034730672836303711e+00
2.300000000000000000e+01,2.700000000000000000e+01,5.682718515396118164e+00
2.300000000000000000e+01,2.800000000000000000e+01,4.800660848617553711e+00
2.300000000000000000e+01,2.900000000000000000e+01,4.781739473342895508e+00
2.300000000000000000e+01,3.000000000000000000e+01,6.198925495147705078e+00
2.300000000000000000e+01,3.100000000000000000e+01,5.588636398315429688e+00
2.300000000000000000e+01,3.200000000000000000e+01,6.390430450439453125e+00
2.300000000000000000e+01,3.300000000000000000e+01,4.494689226150512695e+00
2.300000000000000000e+01,3.400000000000000000e+01,6.223587989807128906e+00
2.300000000000000000e+01,3.500000000000000000e+01,4.819676399230957031e+00
2.300000000000000000e+01,3.600000000000000000e+01,7.036541938781738281e+00
2.300000000000000000e+01,3.700000000000000000e+01,7.315359592437744141e+00
2.300000000000000000e+01,3.800000000000000000e+01,6.949134349822998047e+00
2.300000000000000000e+01,3.900000000000000000e+01,6.627143383026123047e+00
2.300000000000000000e+01,4.000000000000000000e+01,6.055692195892333984e+00
2.300000000000000000e+01,4.100000000000000000e+01,6.049996376037597656e+00
2.300000000000000000e+01,4.200000000000000000e+01,6.299737930297851562e+00
2.300000000000000000e+01,4.300000000000000000e+01,6.660172939300537109e+00
2.300000000000000000e+01,4.400000000000000000e+01,6.517300128936767578e+00
2.300000000000000000e+01,4.500000000000000000e+01,2.627040863037109375e+00
2.300000000000000000e+01,4.600000000000000000e+01,3.459169149398803711e+00
2.300000000000000000e+01,4.700000000000000000e+01,4.676214694976806641e+00
2.300000000000000000e+01,4.800000000000000000e+01,4.418112754821777344e+00
2.300000000000000000e+01,4.900000000000000000e+01,3.908224821090698242e+00
2.400000000000000000e+01,0.000000000000000000e+00,5.540279388427734375e+00
2.400000000000000000e+01,1.000000000000000000e+00,4.263534307479858398e+00
2.400000000000000000e+01,2.000000000000000000e+00,5.142052650451660156e+00
2.400000000000000000e+01,3.000000000000000000e+00,5.547594308853149414e+00
2.400000000000000000e+01,4.000000000000000000e+00,3.648286819458007812e+00
2.400000000000000000e+01,5.000000000000000000e+00,6.854835033416748047e+00
2.400000000000000000e+01,6.000000000000000000e+00,7.802409648895263672e+00
2.400000000000000000e+01,7.000000000000000000e+00,7.634724140167236328e+00
2.400000000000000000e+01,8.000000000000000000e+00,6.875539302825927734e+00
2.400000000000000000e+01,9.000000000000000000e+00,7.661416530609130859e+00
2.400000000000000000e+01,1.000000000000000000e+01,6.908472537994384766e+00
2.400000000000000000e+01,1.100000000000000000e+01,6.862339019775390625e+00
2.400000000000000000e+01,1.200000000000000000e+01,7.122587680816650391e+00
2.400000000000000000e+01,1.300000000000000000e+01,6.725992679595947266e+00
2.400000000000000000e+01,1.400000000000000000e+01,6.982563495635986328e+00
2.400000000000000000e+01,1.500000000000000000e+01,4.784535884857177734e+00
2.400000000000000000e+01,1.600000000000000000e+01,5.312560081481933594e+00
2.400000000000000000e+01,1.700000000000000000e+01,5.150926113128662109e+00
2.400000000000000000e+01,1.800000000000000000e+01,5.611136674880981445e+00
2.400000000000000000e+01,1.900000000000000000e+01,5.054235696792602539e+00
2.400000000000000000e+01,2.000000000000000000e+01,1.267531156539916992e+00
2.400000000000000000e+01,2.100000000000000000e+01,2.396586418151855469e+00
2.400000000000000000e+01,2.200000000000000000e+01,2.103965282440185547e+00
2.400000000000000000e+01,2.300000000000000000e+01,9.195458889007568359e-01
2.400000000000000000e+01,2.400000000000000000e+01,-inf
2.400000000000000000e+01,2.500000000000000000e+01,4.615946292877197266e+00
2.400000000000000000e+01,2.600000000000000000e+01,4.064784526824951172e+00
2.400000000000000000e+01,2.700000000000000000e+01,5.672410011291503906e+00
2.400000000000000000e+01,2.800000000000000000e+01,3.700587034225463867e+00
2.400000000000000000e+01,2.900000000000000000e+01,4.043400764465332031e+00
2.400000000000000000e+01,3.000000000000000000e+01,7.315508365631103516e+00
2.400000000000000000e+01,3.100000000000000000e+01,6.833564758300781250e+00
2.400000000000000000e+01,3.200000000000000000e+01,7.482116699218750000e+00
2.400000000000000000e+01,3.300000000000000000e+01,6.166028976440429688e+00
2.400000000000000000e+01,3.400000000000000000e+01,7.302408218383789062e+00
2.400000000000000000e+01,3.500000000000000000e+01,6.401486396789550781e+00
2.400000000000000000e+01,3.600000000000000000e+01,7.879470825195312500e+00
2.400000000000000000e+01,3.700000000000000000e+01,8.114315509796142578e+00
2.400000000000000000e+01,3.800000000000000000e+01,7.848504066467285156e+00
2.400000000000000000e+01,3.900000000000000000e+01,7.535576820373535156e+00
2.400000000000000000e+01,4.000000000000000000e+01,6.960728645324707031e+00
2.400000000000000000e+01,4.100000000000000000e+01,7.181055068969726562e+00
2.400000000000000000e+01,4.200000000000000000e+01,7.256294250488281250e+00
2.400000000000000000e+01,4.300000000000000000e+01,7.462515830993652344e+00
2.400000000000000000e+01,4.400000000000000000e+01,7.412704944610595703e+00
2.400000000000000000e+01,4.500000000000000000e+01,4.189286231994628906e+00
2.400000000000000000e+01,4.600000000000000000e+01,4.640736103057861328e+00
2.400000000000000000e+01,4.700000000000000000e+01,6.162076950073242188e+00
2.400000000000000000e+01,4.800000000000000000e+01,5.542958021163940430e+00
2.400000000000000000e+01,4.900000000000000000e+01,4.936294555664062500e+00
2.500000000000000000e+01,0.000000000000000000e+00,3.839937210083007812e+00
2.500000000000000000e+01,1.000000000000000000e+00,4.509423971176147461e+00
2.500000000000000000e+01,2.000000000000000000e+00,2.964854180812835693e+00
2.500000000000000000e+01,3.000000000000000000e+00,3.591556310653686523e+00
2.500000000000000000e+01,4.000000000000000000e+00,4.891227960586547852e+00
2.500000000000000000e+01,5.000000000000000000e+00,7.498596191406250000e+00
2.500000000000000000e+01,6.000000000000000000e+00,8.155070781707763672e+00
2.500000000000000000e+01,7.000000000000000000e+00,8.029132843017578125e+00
2.500000000000000000e+01,8.000000000000000000e+00,7.245084762573242188e+00
2.500000000000000000e+01,9.000000000000000000e+00,7.925962924957275391e+00
2.500000000000000000e+01,1.000000000000000000e+01,7.127798080444335938e+00
2.500000000000000000e+01,1.100000000000000000e+01,7.148713588714599609e+00
2.500000000000000000e+01,1.200000000000000000e+01,7.336136817932128906e+00
2.500000000000000000e+01,1.300000000000000000e+01,7.082388877868652344e+00
2.500000000000000000e+01,1.400000000000000000e+01,7.154242992401123047e+00
2.500000000000000000e+01,1.500000000000000000e+01,-2.647767066955566406e-01
2.500000000000000000e+01,1.600000000000000000e+01,2.384243518114089966e+00
2.500000000000000000e+01,1.700000000000000000e+01,2.149341061711311340e+00
2.500000000000000000e+01,1.800000000000000000e+01,3.298694849014282227e+00
2.500000000000000000e+01,1.900000000000000000e+01,2.631270289421081543e+00
2.500000000000000000e+01,2.000000000000000000e+01,6.715867042541503906e+00
2.500000000000000000e+01,2.100000000000000000e+01,7.346976280212402344e+00
2.500000000000000000e+01,2.200000000000000000e+01,6.968843936920166016e+00
2.500000000000000000e+01,2.300000000000000000e+01,6.304280757904052734e+00
2.500000000000000000e+01,2.400000000000000000e+01,5.426712512969970703e+00
2.500000000000000000e+01,2.500000000000000000e+01,-inf
2.500000000000000000e+01,2.600000000000000000e+01,2.528863906860351562e+00
2.500000000000000000e+01,2.700000000000000000e+01,3.025019168853759766e+00
2.500000000000000000e+01,2.800000000000000000e+01,2.368577480316162109e+00
2.500000000000000000e+01,2.900000000000000000e+01,2.421499252319335938e+00
2.500000000000000000e+01,3.000000000000000000e+01,7.886701107025146484e+00
2.500000000000000000e+01,3.100000000000000000e+01,7.385485172271728516e+00
2.500000000000000000e+01,3.200000000000000000e+01,7.808978557586669922e+00
2.500000000000000000e+01,3.300000000000000000e+01,6.690409660339355469e+00
2.500000000000000000e+01,3.400000000000000000e+01,7.565928936004638672e+00
2.500000000000000000e+01,3.500000000000000000e+01,7.040174484252929688e+00
2.500000000000000000e+01,3.600000000000000000e+01,8.146249294281005859e+00
2.500000000000000000e+01,3.700000000000000000e+01,8.377774715423583984e+00
2.500000000000000000e+01,3.800000000000000000e+01,8.168818950653076172e+00
2.500000000000000000e+01,3.900000000000000000e+01,7.791055679321289062e+00
2.500000000000000000e+01,4.000000000000000000e+01,7.161644458770751953e+00
2.500000000000000000e+01,4.100000000000000000e+01,7.520983219146728516e+00
2.500000000000000000e+01,4.200000000000000000e+01,7.525622844696044922e+00
2.500000000000000000e+01,4.300000000000000000e+01,7.780631542205810547e+00
2.500000000000000000e+01,4.400000000000000000e+01,7.624977111816406250e+00
2.500000000000000000e+01,4.500000000000000000e+01,5.698693513870239258e+00
2.500000000000000000e+01,4.600000000000000000e+01,6.637326240539550781e+00
2.500000000000000000e+01,4.700000000000000000e+01,6.736864566802978516e+00
2.500000000000000000e+01,4.800000000000000000e+01,5.877322435379028320e+00
2.500000000000000000e+01,4.900000000000000000e+01,5.544832944869995117e+00
2.600000000000000000e+01,0.000000000000000000e+00,6.150073528289794922e+00
2.600000000000000000e+01,1.000000000000000000e+00,5.451009988784790039e+00
2.600000000000000000e+01,2.000000000000000000e+00,5.877555847167968750e+00
2.600000000000000000e+01,3.000000000000000000e+00,6.068598747253417969e+00
2.600000000000000000e+01,4.000000000000000000e+00,4.916718482971191406e+00
2.600000000000000000e+01,5.000000000000000000e+00,7.075731754302978516e+00
2.600000000000000000e+01,6.000000000000000000e+00,8.186785697937011719e+00
2.600000000000000000e+01,7.000000000000000000e+00,8.032217025756835938e+00
2.600000000000000000e+01,8.000000000000000000e+00,7.331752777099609375e+00
2.600000000000000000e+01,9.000000000000000000e+00,8.043880939483642578e+00
2.600000000000000000e+01,1.000000000000000000e+01,7.379348278045654297e+00
2.600000000000000000e+01,1.100000000000000000e+01,7.379791736602783203e+00
2.600000000000000000e+01,1.200000000000000000e+01,7.616918563842773438e+00
2.600000000000000000e+01,1.300000000000000000e+01,7.260551929473876953e+00
2.600000000000000000e+01,1.400000000000000000e+01,7.495169162750244141e+00
2.600000000000000000e+01,1.500000000000000000e+01,5.450625658035278320e+00
2.600000000000000000e+01,1.600000000000000000e+01,5.907157659530639648e+00
2.600000000000000000e+01,1.700000000000000000e+01,5.759229183197021484e+00
2.600000000000000000e+01,1.800000000000000000e+01,6.158777713775634766e+00
2.600000000000000000e+01,1.900000000000000000e+01,5.592065095901489258e+00
2.600000000000000000e+01,2.000000000000000000e+01,4.460802316665649414e+00
2.600000000000000000e+01,2.100000000000000000e+01,6.750908851623535156e+00
2.600000000000000000e+01,2.200000000000000000e+01,6.705439567565917969e+00
2.600000000000000000e+01,2.300000000000000000e+01,5.732885360717773438e+00
2.600000000000000000e+01,2.400000000000000000e+01,3.749166011810302734e+00
2.600000000000000000e+01,2.500000000000000000e+01,1.290656089782714844e+00
2.600000000000000000e+01,2.600000000000000000e+01,-inf
2.600000000000000000e+01,2.700000000000000000e+01,9.136080741882324219e-01
2.600000000000000000e+01,2.800000000000000000e+01,-3.397009849548339844e+00
2.600000000000000000e+01,2.900000000000000000e+01,-2.489457368850708008e+00
2.600000000000000000e+01,3.000000000000000000e+01,7.687288761138916016e+00
2.600000000000000000e+01,3.100000000000000000e+01,7.255821228027343750e+00
2.600000000000000000e+01,3.200000000000000000e+01,7.927975177764892578e+00
2.600000000000000000e+01,3.300000000000000000e+01,6.764232158660888672e+00
2.600000000000000000e+01,3.400000000000000000e+01,7.784221649169921875e+00
2.600000000000000000e+01,3.500000000000000000e+01,6.898852825164794922e+00
2.600000000000000000e+01,3.600000000000000000e+01,8.248373985290527344e+00
2.600000000000000000e+01,3.700000000000000000e+01,8.466311931610107422e+00
2.600000000000000000e+01,3.800000000000000000e+01,8.220694541931152344e+00
2.600000000000000000e+01,3.900000000000000000e+01,7.937499523162841797e+00
2.600000000000000000e+01,4.000000000000000000e+01,7.399810314178466797e+00
2.600000000000000000e+01,4.100000000000000000e+01,7.638818740844726562e+00
2.600000000000000000e+01,4.200000000000000000e+01,7.674397468566894531e+00
2.600000000000000000e+01,4.300000000000000000e+01,7.802512168884277344e+00
2.600000000000000000e+01,4.400000000000000000e+01,7.833965778350830078e+00
2.600000000000000000e+01,4.500000000000000000e+01,5.342961549758911133e+00
2.600000000000000000e+01,4.600000000000000000e+01,5.161076307296752930e+00
2.600000000000000000e+01,4.700000000000000000e+01,6.665033340454101562e+00
2.600000000000000000e+01,4.800000000000000000e+01,6.309741020202636719e+00
2.600000000000000000e+01,4.900000000000000000e+01,5.879730939865112305e+00
2.700000000000000000e+01,0.000000000000000000e+00,6.981839656829833984e+00
2.700000000000000000e+01,1.000000000000000000e+00,6.650258541107177734e+00
2.700000000000000000e+01,2.000000000000000000e+00,6.906538009643554688e+00
2.700000000000000000e+01,3.000000000000000000e+00,6.904154777526855469e+00
2.700000000000000000e+01,4.000000000000000000e+00,6.471451282501220703e+00
2.700000000000000000e+01,5.000000000000000000e+00,6.763182163238525391e+00
2.700000000000000000e+01,6.000000000000000000e+00,8.079331874847412109e+00
2.700000000000000000e+01,7.000000000000000000e+00,7.926950931549072266e+00
2.700000000000000000e+01,8.000000000000000000e+00,7.281138420104980469e+00
2.700000000000000000e+01,9.000000000000000000e+00,7.955867290496826172e+00
2.700000000000000000e+01,1.000000000000000000e+01,7.398915290832519531e+00
2.700000000000000000e+01,1.100000000000000000e+01,7.439047336578369141e+00
2.700000000000000000e+01,1.200000000000000000e+01,7.680956840515136719e+00
2.700000000000000000e+01,1.300000000000000000e+01,7.320722579956054688e+00
2.700000000000000000e+01,1.400000000000000000e+01,7.606763839721679688e+00
2.700000000000000000e+01,1.500000000000000000e+01,6.439724445343017578e+00
2.700000000000000000e+01,1.600000000000000000e+01,6.886351108551025391e+00
2.700000000000000000e+01,1.700000000000000000e+01,6.675017356872558594e+00
2.700000000000000000e+01,1.800000000000000000e+01,7.065498352050781250e+00
2.700000000000000000e+01,1.900000000000000000e+01,6.422156333923339844e+00
2.700000000000000000e+01,2.000000000000000000e+01,1.276048719882965088e+00
2.700000000000000000e+01,2.100000000000000000e+01,6.578353881835937500e+00
2.700000000000000000e+01,2.200000000000000000e+01,6.829650878906250000e+00
2.700000000000000000e+01,2.300000000000000000e+01,6.165561199188232422e+00
2.700000000000000000e+01,2.400000000000000000e+01,5.697159051895141602e+00
2.700000000000000000e+01,2.500000000000000000e+01,2.259579181671142578e+00
2.700000000000000000e+01,2.600000000000000000e+01,1.376262903213500977e+00
2.700000000000000000e+01,2.700000000000000000e+01,-inf
2.700000000000000000e+01,2.800000000000000000e+01,1.316768169403076172e+00
2.700000000000000000e+01,2.900000000000000000e+01,9.326653480529785156e-01
2.700000000000000000e+01,3.000000000000000000e+01,7.529801368713378906e+00
2.700000000000000000e+01,3.100000000000000000e+01,7.141713142395019531e+00
2.700000000000000000e+01,3.200000000000000000e+01,7.888906955718994141e+00
2.700000000000000000e+01,3.300000000000000000e+01,6.871578216552734375e+00
2.700000000000000000e+01,3.400000000000000000e+01,7.811389446258544922e+00
2.700000000000000000e+01,3.500000000000000000e+01,6.863599300384521484e+00
2.700000000000000000e+01,3.600000000000000000e+01,8.150768756866455078e+00
2.700000000000000000e+01,3.700000000000000000e+01,8.359429836273193359e+00
2.700000000000000000e+01,3.800000000000000000e+01,8.110525131225585938e+00
2.700000000000000000e+01,3.900000000000000000e+01,7.869742870330810547e+00
2.700000000000000000e+01,4.000000000000000000e+01,7.388852119445800781e+00
2.700000000000000000e+01,4.100000000000000000e+01,7.604979991912841797e+00
2.700000000000000000e+01,4.200000000000000000e+01,7.614098072052001953e+00
2.700000000000000000e+01,4.300000000000000000e+01,7.664706230163574219e+00
2.700000000000000000e+01,4.400000000000000000e+01,7.805580139160156250e+00
2.700000000000000000e+01,4.500000000000000000e+01,6.073803424835205078e+00
2.700000000000000000e+01,4.600000000000000000e+01,5.813958406448364258e+00
2.700000000000000000e+01,4.700000000000000000e+01,6.626924037933349609e+00
2.700000000000000000e+01,4.800000000000000000e+01,6.705801486968994141e+00
2.700000000000000000e+01,4.900000000000000000e+01,6.454870223999023438e+00
2.800000000000000000e+01,0.000000000000000000e+00,6.077651977539062500e+00
2.800000000000000000e+01,1.000000000000000000e+00,5.316166877746582031e+00
2.800000000000000000e+01,2.000000000000000000e+00,5.809323549270629883e+00
2.800000000000000000e+01,3.000000000000000000e+00,6.020380020141601562e+00
2.800000000000000000e+01,4.000000000000000000e+00,4.828355550765991211e+00
2.800000000000000000e+01,5.000000000000000000e+00,6.942698478698730469e+00
2.800000000000000000e+01,6.000000000000000000e+00,8.038630962371826172e+00
2.800000000000000000e+01,7.000000000000000000e+00,7.878203392028808594e+00
2.800000000000000000e+01,8.000000000000000000e+00,7.167653083801269531e+00
2.800000000000000000e+01,9.000000000000000000e+00,7.902441024780273438e+00
2.800000000000000000e+01,1.000000000000000000e+01,7.223733425140380859e+00
2.800000000000000000e+01,1.100000000000000000e+01,7.211791992187500000e+00
2.800000000000000000e+01,1.200000000000000000e+01,7.458302497863769531e+00
2.800000000000000000e+01,1.300000000000000000e+01,7.085008621215820312e+00
2.800000000000000000e+01,1.400000000000000000e+01,7.337294578552246094e+00
2.800000000000000000e+01,1.500000000000000000e+01,5.396752357482910156e+00
2.800000000000000000e+01,1.600000000000000000e+01,5.864525794982910156e+00
2.800000000000000000e+01,1.700000000000000000e+01,5.704706668853759766e+00
2.800000000000000000e+01,1.800000000000000000e+01,6.114611625671386719e+00
2.800000000000000000e+01,1.900000000000000000e+01,5.542851924896240234e+00
2.800000000000000000e+01,2.000000000000000000e+01,4.496275663375854492e+00
2.800000000000000000e+01,2.100000000000000000e+01,6.558064460754394531e+00
2.800000000000000000e+01,2.200000000000000000e+01,6.486259937286376953e+00
2.800000000000000000e+01,2.300000000000000000e+01,5.458415985107421875e+00
2.800000000000000000e+01,2.400000000000000000e+01,3.415564894676208496e+00
2.800000000000000000e+01,2.500000000000000000e+01,1.233120918273925781e+00
2.800000000000000000e+01,2.600000000000000000e+01,-3.440304994583129883e+00
2.800000000000000000e+01,2.700000000000000000e+01,9.629685878753662109e-01
2.800000000000000000e+01,2.800000000000000000e+01,-inf
2.800000000000000000e+01,2.900000000000000000e+01,-2.812546789646148682e+00
2.800000000000000000e+01,3.000000000000000000e+01,7.525351047515869141e+00
2.800000000000000000e+01,3.100000000000000000e+01,7.085070133209228516e+00
2.800000000000000000e+01,3.200000000000000000e+01,7.769119262695312500e+00
2.800000000000000000e+01,3.300000000000000000e+01,6.568784236907958984e+00
2.800000000000000000e+01,3.400000000000000000e+01,7.623754024505615234e+00
2.800000000000000000e+01,3.500000000000000000e+01,6.708743572235107422e+00
2.800000000000000000e+01,3.600000000000000000e+01,8.109920978546142578e+00
2.800000000000000000e+01,3.700000000000000000e+01,8.332174301147460938e+00
2.800000000000000000e+01,3.800000000000000000e+01,8.077610492706298828e+00
2.800000000000000000e+01,3.900000000000000000e+01,7.792456150054931641e+00
2.800000000000000000e+01,4.000000000000000000e+01,7.251445293426513672e+00
2.800000000000000000e+01,4.100000000000000000e+01,7.476704120635986328e+00
2.800000000000000000e+01,4.200000000000000000e+01,7.524883747100830078e+00
2.800000000000000000e+01,4.300000000000000000e+01,7.667282104492187500e+00
2.800000000000000000e+01,4.400000000000000000e+01,7.688342571258544922e+00
2.800000000000000000e+01,4.500000000000000000e+01,5.063428163528442383e+00
2.800000000000000000e+01,4.600000000000000000e+01,4.819302320480346680e+00
2.800000000000000000e+01,4.700000000000000000e+01,6.478454113006591797e+00
2.800000000000000000e+01,4.800000000000000000e+01,6.114789009094238281e+00
2.800000000000000000e+01,4.900000000000000000e+01,5.663128614425659180e+00
2.900000000000000000e+01,0.000000000000000000e+00,6.203714370727539062e+00
2.900000000000000000e+01,1.000000000000000000e+00,5.523168087005615234e+00
2.900000000000000000e+01,2.000000000000000000e+00,5.977799415588378906e+00
2.900000000000000000e+01,3.000000000000000000e+00,6.146805286407470703e+00
2.900000000000000000e+01,4.000000000000000000e+00,5.126390933990478516e+00
2.900000000000000000e+01,5.000000000000000000e+00,6.878272056579589844e+00
2.900000000000000000e+01,6.000000000000000000e+00,8.006418704986572266e+00
2.900000000000000000e+01,7.000000000000000000e+00,7.844372749328613281e+00
2.900000000000000000e+01,8.000000000000000000e+00,7.138654232025146484e+00
2.900000000000000000e+01,9.000000000000000000e+00,7.875085353851318359e+00
2.900000000000000000e+01,1.000000000000000000e+01,7.207399368286132812e+00
2.900000000000000000e+01,1.100000000000000000e+01,7.197915077209472656e+00
2.900000000000000000e+01,1.200000000000000000e+01,7.447763442993164062e+00
2.900000000000000000e+01,1.300000000000000000e+01,7.068780899047851562e+00
2.900000000000000000e+01,1.400000000000000000e+01,7.333453178405761719e+00
2.900000000000000000e+01,1.500000000000000000e+01,5.551972150802612305e+00
2.900000000000000000e+01,1.600000000000000000e+01,6.021127700805664062e+00
2.900000000000000000e+01,1.700000000000000000e+01,5.846529960632324219e+00
2.900000000000000000e+01,1.800000000000000000e+01,6.256723880767822266e+00
2.900000000000000000e+01,1.900000000000000000e+01,5.664619922637939453e+00
2.900000000000000000e+01,2.000000000000000000e+01,4.156909704208374023e+00
2.900000000000000000e+01,2.100000000000000000e+01,6.485509395599365234e+00
2.900000000000000000e+01,2.200000000000000000e+01,6.457626342773437500e+00
2.900000000000000000e+01,2.300000000000000000e+01,5.450836896896362305e+00
2.900000000000000000e+01,2.400000000000000000e+01,3.827736973762512207e+00
2.900000000000000000e+01,2.500000000000000000e+01,1.381770133972167969e+00
2.900000000000000000e+01,2.600000000000000000e+01,-2.382145255804061890e+00
2.900000000000000000e+01,2.700000000000000000e+01,6.779525279998779297e-01
2.900000000000000000e+01,2.800000000000000000e+01,-2.715029478073120117e+00
2.900000000000000000e+01,2.900000000000000000e+01,-inf
2.900000000000000000e+01,3.000000000000000000e+01,7.478756427764892578e+00
2.900000000000000000e+01,3.100000000000000000e+01,7.042420387268066406e+00
2.900000000000000000e+01,3.200000000000000000e+01,7.744060039520263672e+00
2.900000000000000000e+01,3.300000000000000000e+01,6.551476478576660156e+00
2.900000000000000000e+01,3.400000000000000000e+01,7.607729911804199219e+00
2.900000000000000000e+01,3.500000000000000000e+01,6.669772624969482422e+00
2.900000000000000000e+01,3.600000000000000000e+01,8.081946372985839844e+00
2.900000000000000000e+01,3.700000000000000000e+01,8.303850650787353516e+00
2.900000000000000000e+01,3.800000000000000000e+01,8.046463489532470703e+00
2.900000000000000000e+01,3.900000000000000000e+01,7.767096996307373047e+00
2.900000000000000000e+01,4.000000000000000000e+01,7.232550621032714844e+00
2.900000000000000000e+01,4.100000000000000000e+01,7.451218605041503906e+00
2.900000000000000000e+01,4.200000000000000000e+01,7.499251365661621094e+00
2.900000000000000000e+01,4.300000000000000000e+01,7.633461952209472656e+00
2.900000000000000000e+01,4.400000000000000000e+01,7.668201446533203125e+00
2.900000000000000000e+01,4.500000000000000000e+01,5.122880458831787109e+00
2.900000000000000000e+01,4.600000000000000000e+01,4.764504194259643555e+00
2.900000000000000000e+01,4.700000000000000000e+01,6.440694808959960938e+00
2.900000000000000000e+01,4.800000000000000000e+01,6.144310951232910156e+00
2.900000000000000000e+01,4.900000000000000000e+01,5.717929124832153320e+00
3.000000000000000000e+01,0.000000000000000000e+00,7.132956027984619141e+00
3.000000000000000000e+01,1.000000000000000000e+00,6.934165477752685547e+00
3.000000000000000000e+01,2.000000000000000000e+00,7.159133911132812500e+00
3.000000000000000000e+01,3.000000000000000000e+00,7.108446598052978516e+00
3.000000000000000000e+01,4.000000000000000000e+00,6.942837715148925781e+00
3.000000000000000000e+01,5.000000000000000000e+00,4.578405857086181641e+00
3.000000000000000000e+01,6.000000000000000000e+00,4.752048015594482422e+00
3.000000000000000000e+01,7.000000000000000000e+00,4.172556638717651367e+00
3.000000000000000000e+01,8.000000000000000000e+00,4.426602840423583984e+00
3.000000000000000000e+01,9.000000000000000000e+00,5.371402978897094727e+00
3.000000000000000000e+01,1.000000000000000000e+01,5.548457384109497070e+00
3.000000000000000000e+01,1.100000000000000000e+01,5.647807359695434570e+00
3.000000000000000000e+01,1.200000000000000000e+01,6.039139270782470703e+00
3.000000000000000000e+01,1.300000000000000000e+01,5.457905054092407227e+00
3.000000000000000000e+01,1.400000000000000000e+01,6.251845836639404297e+00
3.000000000000000000e+01,1.500000000000000000e+01,6.729597568511962891e+00
3.000000000000000000e+01,1.600000000000000000e+01,7.157287120819091797e+00
3.000000000000000000e+01,1.700000000000000000e+01,6.914584159851074219e+00
3.000000000000000000e+01,1.800000000000000000e+01,7.296664237976074219e+00
3.000000000000000000e+01,1.900000000000000000e+01,6.658289432525634766e+00
3.000000000000000000e+01,2.000000000000000000e+01,5.797258615493774414e+00
3.000000000000000000e+01,2.100000000000000000e+01,4.598691463470458984e+00
3.000000000000000000e+01,2.200000000000000000e+01,5.506692886352539062e+00
3.000000000000000000e+01,2.300000000000000000e+01,5.835458755493164062e+00
3.000000000000000000e+01,2.400000000000000000e+01,6.345569133758544922e+00
3.000000000000000000e+01,2.500000000000000000e+01,6.554517269134521484e+00
3.000000000000000000e+01,2.600000000000000000e+01,6.598018646240234375e+00
3.000000000000000000e+01,2.700000000000000000e+01,6.004937171936035156e+00
3.000000000000000000e+01,2.800000000000000000e+01,6.476454257965087891e+00
3.000000000000000000e+01,2.900000000000000000e+01,6.308811664581298828e+00
3.000000000000000000e+01,3.000000000000000000e+01,-inf
3.000000000000000000e+01,3.100000000000000000e+01,-1.285950839519500732e+00
3.000000000000000000e+01,3.200000000000000000e+01,1.187395334243774414e+00
3.000000000000000000e+01,3.300000000000000000e+01,1.296535968780517578e+00
3.000000000000000000e+01,3.400000000000000000e+01,1.838725566864013672e+00
3.000000000000000000e+01,3.500000000000000000e+01,4.291530132293701172e+00
3.000000000000000000e+01,3.600000000000000000e+01,5.584068775177001953e+00
3.000000000000000000e+01,3.700000000000000000e+01,5.910373687744140625e+00
3.000000000000000000e+01,3.800000000000000000e+01,5.124931097030639648e+00
3.000000000000000000e+01,3.900000000000000000e+01,5.369698286056518555e+00
3.000000000000000000e+01,4.000000000000000000e+01,5.477533578872680664e+00
3.000000000000000000e+01,4.100000000000000000e+01,4.942052125930786133e+00
3.000000000000000000e+01,4.200000000000000000e+01,5.076261520385742188e+00
3.000000000000000000e+01,4.300000000000000000e+01,5.072730064392089844e+00
3.000000000000000000e+01,4.400000000000000000e+01,5.728808641433715820e+00
3.000000000000000000e+01,4.500000000000000000e+01,6.040498733520507812e+00
3.000000000000000000e+01,4.600000000000000000e+01,6.153067588806152344e+00
3.000000000000000000e+01,4.700000000000000000e+01,4.109365701675415039e+00
3.000000000000000000e+01,4.800000000000000000e+01,6.118410110473632812e+00
3.000000000000000000e+01,4.900000000000000000e+01,6.168931961059570312e+00
3.100000000000000000e+01,0.000000000000000000e+00,6.919486045837402344e+00
3.100000000000000000e+01,1.000000000000000000e+00,6.696437835693359375e+00
3.100000000000000000e+01,2.000000000000000000e+00,6.941985130310058594e+00
3.100000000000000000e+01,3.000000000000000000e+00,6.906892776489257812e+00
3.100000000000000000e+01,4.000000000000000000e+00,6.723910331726074219e+00
3.100000000000000000e+01,5.000000000000000000e+00,5.032204866409301758e+00
3.100000000000000000e+01,6.000000000000000000e+00,4.803662776947021484e+00
3.100000000000000000e+01,7.000000000000000000e+00,4.115650892257690430e+00
3.100000000000000000e+01,8.000000000000000000e+00,3.710152745246887207e+00
3.100000000000000000e+01,9.000000000000000000e+00,5.311274051666259766e+00
3.100000000000000000e+01,1.000000000000000000e+01,5.179041147232055664e+00
3.100000000000000000e+01,1.100000000000000000e+01,5.180564641952514648e+00
3.100000000000000000e+01,1.200000000000000000e+01,5.674943923950195312e+00
3.100000000000000000e+01,1.300000000000000000e+01,4.908968210220336914e+00
3.100000000000000000e+01,1.400000000000000000e+01,5.915633916854858398e+00
3.100000000000000000e+01,1.500000000000000000e+01,6.513869285583496094e+00
3.100000000000000000e+01,1.600000000000000000e+01,6.951624870300292969e+00
3.100000000000000000e+01,1.700000000000000000e+01,6.703467369079589844e+00
3.100000000000000000e+01,1.800000000000000000e+01,7.094877243041992188e+00
3.100000000000000000e+01,1.900000000000000000e+01,6.450349330902099609e+00
3.100000000000000000e+01,2.000000000000000000e+01,5.808283567428588867e+00
3.100000000000000000e+01,2.100000000000000000e+01,4.511026859283447266e+00
3.100000000000000000e+01,2.200000000000000000e+01,5.026287078857421875e+00
3.100000000000000000e+01,2.300000000000000000e+01,5.500726699829101562e+00
3.100000000000000000e+01,2.400000000000000000e+01,6.118807315826416016e+00
3.100000000000000000e+01,2.500000000000000000e+01,6.335309028625488281e+00
3.100000000000000000e+01,2.600000000000000000e+01,6.450210094451904297e+00
3.100000000000000000e+01,2.700000000000000000e+01,6.058083057403564453e+00
3.100000000000000000e+01,2.800000000000000000e+01,6.316218852996826172e+00
3.100000000000000000e+01,2.900000000000000000e+01,6.167163848876953125e+00
3.100000000000000000e+01,3.000000000000000000e+01,-9.597818851470947266e-01
3.100000000000000000e+01,3.100000000000000000e+01,-inf
3.100000000000000000e+01,3.200000000000000000e+01,7.233173847198486328e-01
3.100000000000000000e+01,3.300000000000000000e+01,7.140619754791259766e-01
3.100000000000000000e+01,3.400000000000000000e+01,1.426915407180786133e+00
3.100000000000000000e+01,3.500000000000000000e+01,3.293071508407592773e+00
3.100000000000000000e+01,3.600000000000000000e+01,5.596680879592895508e+00
3.100000000000000000e+01,3.700000000000000000e+01,5.981464624404907227e+00
3.100000000000000000e+01,3.800000000000000000e+01,5.203747987747192383e+00
3.100000000000000000e+01,3.900000000000000000e+01,5.200264453887939453e+00
3.100000000000000000e+01,4.000000000000000000e+01,5.183106422424316406e+00
3.100000000000000000e+01,4.100000000000000000e+01,4.376704692840576172e+00
3.100000000000000000e+01,4.200000000000000000e+01,4.804952144622802734e+00
3.100000000000000000e+01,4.300000000000000000e+01,5.218108415603637695e+00
3.100000000000000000e+01,4.400000000000000000e+01,5.489907741546630859e+00
3.100000000000000000e+01,4.500000000000000000e+01,5.728828191757202148e+00
3.100000000000000000e+01,4.600000000000000000e+01,5.936689138412475586e+00
3.100000000000000000e+01,4.700000000000000000e+01,3.038959503173828125e+00
3.100000000000000000e+01,4.800000000000000000e+01,5.764177322387695312e+00
3.100000000000000000e+01,4.900000000000000000e+01,5.839613199234008789e+00
3.200000000000000000e+01,0.000000000000000000e+00,6.738652706146240234e+00
3.200000000000000000e+01,1.000000000000000000e+00,6.627556800842285156e+00
3.200000000000000000e+01,2.000000000000000000e+00,6.802154541015625000e+00
3.200000000000000000e+01,3.000000000000000000e+00,6.739124298095703125e+00
3.200000000000000000e+01,4.000000000000000000e+00,6.727566719055175781e+00
3.200000000000000000e+01,5.000000000000000000e+00,6.068913459777832031e+00
3.200000000000000000e+01,6.000000000000000000e+00,4.548821449279785156e+00
3.200000000000000000e+01,7.000000000000000000e+00,4.314018964767456055e+00
3.200000000000000000e+01,8.000000000000000000e+00,2.229380145668983459e+00
3.200000000000000000e+01,9.000000000000000000e+00,4.418680191040039062e+00
3.200000000000000000e+01,1.000000000000000000e+01,3.928142428398132324e+00
3.200000000000000000e+01,1.100000000000000000e+01,4.047658443450927734e+00
3.200000000000000000e+01,1.200000000000000000e+01,4.614113569259643555e+00
3.200000000000000000e+01,1.300000000000000000e+01,4.011895179748535156e+00
3.200000000000000000e+01,1.400000000000000000e+01,5.135300874710083008e+00
3.200000000000000000e+01,1.500000000000000000e+01,6.384575843811035156e+00
3.200000000000000000e+01,1.600000000000000000e+01,6.806888103485107422e+00
3.200000000000000000e+01,1.700000000000000000e+01,6.550278663635253906e+00
3.200000000000000000e+01,1.800000000000000000e+01,6.933222770690917969e+00
3.200000000000000000e+01,1.900000000000000000e+01,6.299678802490234375e+00
3.200000000000000000e+01,2.000000000000000000e+01,6.485579967498779297e+00
3.200000000000000000e+01,2.100000000000000000e+01,5.968249797821044922e+00
3.200000000000000000e+01,2.200000000000000000e+01,5.573451280593872070e+00
3.200000000000000000e+01,2.300000000000000000e+01,5.871622800827026367e+00
3.200000000000000000e+01,2.400000000000000000e+01,6.296855926513671875e+00
3.200000000000000000e+01,2.500000000000000000e+01,6.212079048156738281e+00
3.200000000000000000e+01,2.600000000000000000e+01,6.825026035308837891e+00
3.200000000000000000e+01,2.700000000000000000e+01,6.746297836303710938e+00
3.200000000000000000e+01,2.800000000000000000e+01,6.685927391052246094e+00
3.200000000000000000e+01,2.900000000000000000e+01,6.605138301849365234e+00
3.200000000000000000e+01,3.000000000000000000e+01,1.456444978713989258e+00
3.200000000000000000e+01,3.100000000000000000e+01,6.002590656280517578e-01
3.200000000000000000e+01,3.200000000000000000e+01,-inf
3.200000000000000000e+01,3.300000000000000000e+01,6.264181137084960938e-01
3.200000000000000000e+01,3.400000000000000000e+01,-1.481037139892578125e-01
3.200000000000000000e+01,3.500000000000000000e+01,4.663394927978515625e+00
3.200000000000000000e+01,3.600000000000000000e+01,4.940022945404052734e+00
3.200000000000000000e+01,3.700000000000000000e+01,5.536402702331542969e+00
3.200000000000000000e+01,3.800000000000000000e+01,4.833353042602539062e+00
3.200000000000000000e+01,3.900000000000000000e+01,3.832884192466735840e+00
3.200000000000000000e+01,4.000000000000000000e+01,4.058658123016357422e+00
3.200000000000000000e+01,4.100000000000000000e+01,8.513553142547607422e-01
3.200000000000000000e+01,4.200000000000000000e+01,3.084345817565917969e+00
3.200000000000000000e+01,4.300000000000000000e+01,5.238978147506713867e+00
3.200000000000000000e+01,4.400000000000000000e+01,4.201423883438110352e+00
3.200000000000000000e+01,4.500000000000000000e+01,5.879754304885864258e+00
3.200000000000000000e+01,4.600000000000000000e+01,6.442973136901855469e+00
3.200000000000000000e+01,4.700000000000000000e+01,4.183930873870849609e+00
3.200000000000000000e+01,4.800000000000000000e+01,5.534057617187500000e+00
3.200000000000000000e+01,4.900000000000000000e+01,5.752934455871582031e+00
3.300000000000000000e+01,0.000000000000000000e+00,6.106406688690185547e+00
3.300000000000000000e+01,1.000000000000000000e+00,5.755603075027465820e+00
3.300000000000000000e+01,2.000000000000000000e+00,6.100148200988769531e+00
3.300000000000000000e+01,3.000000000000000000e+00,6.164290428161621094e+00
3.300000000000000000e+01,4.000000000000000000e+00,5.914387702941894531e+00
3.300000000000000000e+01,5.000000000000000000e+00,6.058462142944335938e+00
3.300000000000000000e+01,6.000000000000000000e+00,5.991043090820312500e+00
3.300000000000000000e+01,7.000000000000000000e+00,5.683806896209716797e+00
3.300000000000000000e+01,8.000000000000000000e+00,4.316732883453369141e+00
3.300000000000000000e+01,9.000000000000000000e+00,5.952723979949951172e+00
3.300000000000000000e+01,1.000000000000000000e+01,4.703070163726806641e+00
3.300000000000000000e+01,1.100000000000000000e+01,3.979308366775512695e+00
3.300000000000000000e+01,1.200000000000000000e+01,4.849421977996826172e+00
3.300000000000000000e+01,1.300000000000000000e+01,3.169420838356018066e+00
3.300000000000000000e+01,1.400000000000000000e+01,4.939264059066772461e+00
3.300000000000000000e+01,1.500000000000000000e+01,5.721588373184204102e+00
3.300000000000000000e+01,1.600000000000000000e+01,6.178233146667480469e+00
3.300000000000000000e+01,1.700000000000000000e+01,5.919298887252807617e+00
3.300000000000000000e+01,1.800000000000000000e+01,6.335555553436279297e+00
3.300000000000000000e+01,1.900000000000000000e+01,5.714407205581665039e+00
3.300000000000000000e+01,2.000000000000000000e+01,6.024327754974365234e+00
3.300000000000000000e+01,2.100000000000000000e+01,5.347867965698242188e+00
3.300000000000000000e+01,2.200000000000000000e+01,3.769484639167785645e+00
3.300000000000000000e+01,2.300000000000000000e+01,4.467670679092407227e+00
3.300000000000000000e+01,2.400000000000000000e+01,5.394216060638427734e+00
3.300000000000000000e+01,2.500000000000000000e+01,5.545444965362548828e+00
3.300000000000000000e+01,2.600000000000000000e+01,6.112682342529296875e+00
3.300000000000000000e+01,2.700000000000000000e+01,6.333745956420898438e+00
3.300000000000000000e+01,2.800000000000000000e+01,5.942020654678344727e+00
3.300000000000000000e+01,2.900000000000000000e+01,5.896761655807495117e+00
3.300000000000000000e+01,3.000000000000000000e+01,1.650037765502929688e+00
3.300000000000000000e+01,3.100000000000000000e+01,7.300980091094970703e-01
3.300000000000000000e+01,3.200000000000000000e+01,1.079398632049560547e+00
3.300000000000000000e+01,3.300000000000000000e+01,-inf
3.300000000000000000e+01,3.400000000000000000e+01,8.027596473693847656e-01
3.300000000000000000e+01,3.500000000000000000e+01,3.625727534294128418e+00
3.300000000000000000e+01,3.600000000000000000e+01,6.270313262939453125e+00
3.300000000000000000e+01,3.700000000000000000e+01,6.633465766906738281e+00
3.300000000000000000e+01,3.800000000000000000e+01,6.165070056915283203e+00
3.300000000000000000e+01,3.900000000000000000e+01,5.686399221420288086e+00
3.300000000000000000e+01,4.000000000000000000e+01,5.040120840072631836e+00
3.300000000000000000e+01,4.100000000000000000e+01,4.621860027313232422e+00
3.300000000000000000e+01,4.200000000000000000e+01,5.254872798919677734e+00
3.300000000000000000e+01,4.300000000000000000e+01,6.055767536163330078e+00
3.300000000000000000e+01,4.400000000000000000e+01,5.543735504150390625e+00
3.300000000000000000e+01,4.500000000000000000e+01,4.552953243255615234e+00
3.300000000000000000e+01,4.600000000000000000e+01,5.482156991958618164e+00
3.300000000000000000e+01,4.700000000000000000e+01,3.222361803054809570e+00
3.300000000000000000e+01,4.800000000000000000e+01,4.053323268890380859e+00
3.300000000000000000e+01,4.900000000000000000e+01,4.349387407302856445e+00
3.400000000000000000e+01,0.000000000000000000e+00,6.359980583190917969e+00
3.400000000000000000e+01,1.000000000000000000e+00,6.352128028869628906e+00
3.400000000000000000e+01,2.000000000000000000e+00,6.463947296142578125e+00
3.400000000000000000e+01,3.000000000000000000e+00,6.387741088867187500e+00
3.400000000000000000e+01,4.000000000000000000e+00,6.536867618560791016e+00
3.400000000000000000e+01,5.000000000000000000e+00,6.554661273956298828e+00
3.400000000000000000e+01,6.000000000000000000e+00,5.661395311355590820e+00
3.400000000000000000e+01,7.000000000000000000e+00,5.568941116333007812e+00
3.400000000000000000e+01,8.000000000000000000e+00,3.995692491531372070e+00
3.400000000000000000e+01,9.000000000000000000e+00,5.147607326507568359e+00
3.400000000000000000e+01,1.000000000000000000e+01,2.434523850679397583e+00
3.400000000000000000e+01,1.100000000000000000e+01,2.173968181014060974e+00
3.400000000000000000e+01,1.200000000000000000e+01,2.680769443511962891e+00
3.400000000000000000e+01,1.300000000000000000e+01,3.339924216270446777e+00
3.400000000000000000e+01,1.400000000000000000e+01,3.867503404617309570e+00
3.400000000000000000e+01,1.500000000000000000e+01,6.058591842651367188e+00
3.400000000000000000e+01,1.600000000000000000e+01,6.474289417266845703e+00
3.400000000000000000e+01,1.700000000000000000e+01,6.203098297119140625e+00
3.400000000000000000e+01,1.800000000000000000e+01,6.586800098419189453e+00
3.400000000000000000e+01,1.900000000000000000e+01,5.960416316986083984e+00
3.400000000000000000e+01,2.000000000000000000e+01,6.746285915374755859e+00
3.400000000000000000e+01,2.100000000000000000e+01,6.440620899200439453e+00
3.400000000000000000e+01,2.200000000000000000e+01,5.788814544677734375e+00
3.400000000000000000e+01,2.300000000000000000e+01,5.937901258468627930e+00
3.400000000000000000e+01,2.400000000000000000e+01,6.244186401367187500e+00
3.400000000000000000e+01,2.500000000000000000e+01,5.889522552490234375e+00
3.400000000000000000e+01,2.600000000000000000e+01,6.925258159637451172e+00
3.400000000000000000e+01,2.700000000000000000e+01,7.020079612731933594e+00
3.400000000000000000e+01,2.800000000000000000e+01,6.778689384460449219e+00
3.400000000000000000e+01,2.900000000000000000e+01,6.736743450164794922e+00
3.400000000000000000e+01,3.000000000000000000e+01,2.240260124206542969e+00
3.400000000000000000e+01,3.100000000000000000e+01,1.481446266174316406e+00
3.400000000000000000e+01,3.200000000000000000e+01,-5.487930774688720703e-02
3.400000000000000000e+01,3.300000000000000000e+01,5.505325794219970703e-01
3.400000000000000000e+01,3.400000000000000000e+01,-inf
3.400000000000000000e+01,3.500000000000000000e+01,5.248440742492675781e+00
3.400000000000000000e+01,3.600000000000000000e+01,5.594920635223388672e+00
3.400000000000000000e+01,3.700000000000000000e+01,6.076853275299072266e+00
3.400000000000000000e+01,3.800000000000000000e+01,5.727998495101928711e+00
3.400000000000000000e+01,3.900000000000000000e+01,4.572569608688354492e+00
3.400000000000000000e+01,4.000000000000000000e+01,3.518281936645507812e+00
3.400000000000000000e+01,4.100000000000000000e+01,3.682429432868957520e+00
3.400000000000000000e+01,4.200000000000000000e+01,4.046754837036132812e+00
3.400000000000000000e+01,4.300000000000000000e+01,5.822188377380371094e+00
3.400000000000000000e+01,4.400000000000000000e+01,3.998884439468383789e+00
3.400000000000000000e+01,4.500000000000000000e+01,5.784636974334716797e+00
3.400000000000000000e+01,4.600000000000000000e+01,6.594381809234619141e+00
3.400000000000000000e+01,4.700000000000000000e+01,4.771699428558349609e+00
3.400000000000000000e+01,4.800000000000000000e+01,5.032980203628540039e+00
3.400000000000000000e+01,4.900000000000000000e+01,5.425485849380493164e+00
3.500000000000000000e+01,0.000000000000000000e+00,6.563600063323974609e+00
3.500000000000000000e+01,1.000000000000000000e+00,6.249564647674560547e+00
3.500000000000000000e+01,2.000000000000000000e+00,6.561295509338378906e+00
3.500000000000000000e+01,3.000000000000000000e+00,6.576853752136230469e+00
3.500000000000000000e+01,4.000000000000000000e+00,6.301837921142578125e+00
3.500000000000000000e+01,5.000000000000000000e+00,5.466315984725952148e+00
3.500000000000000000e+01,6.000000000000000000e+00,5.573084115982055664e+00
3.500000000000000000e+01,7.000000000000000000e+00,5.122012615203857422e+00
3.500000000000000000e+01,8.000000000000000000e+00,4.006324291229248047e+00
3.500000000000000000e+01,9.000000000000000000e+00,5.762789726257324219e+00
3.500000000000000000e+01,1.000000000000000000e+01,5.046341419219970703e+00
3.500000000000000000e+01,1.100000000000000000e+01,4.758306503295898438e+00
3.500000000000000000e+01,1.200000000000000000e+01,5.397921323776245117e+00
3.500000000000000000e+01,1.300000000000000000e+01,4.281221628189086914e+00
3.500000000000000000e+01,1.400000000000000000e+01,5.577028989791870117e+00
3.500000000000000000e+01,1.500000000000000000e+01,6.153727054595947266e+00
3.500000000000000000e+01,1.600000000000000000e+01,6.601319313049316406e+00
3.500000000000000000e+01,1.700000000000000000e+01,6.352923870086669922e+00
3.500000000000000000e+01,1.800000000000000000e+01,6.755036354064941406e+00
3.500000000000000000e+01,1.900000000000000000e+01,6.121411800384521484e+00
3.500000000000000000e+01,2.000000000000000000e+01,5.690449237823486328e+00
3.500000000000000000e+01,2.100000000000000000e+01,4.257619380950927734e+00
3.500000000000000000e+01,2.200000000000000000e+01,3.742433905601501465e+00
3.500000000000000000e+01,2.300000000000000000e+01,4.723086118698120117e+00
3.500000000000000000e+01,2.400000000000000000e+01,5.655774116516113281e+00
3.500000000000000000e+01,2.500000000000000000e+01,5.975887060165405273e+00
3.500000000000000000e+01,2.600000000000000000e+01,6.090336322784423828e+00
3.500000000000000000e+01,2.700000000000000000e+01,5.982986688613891602e+00
3.500000000000000000e+01,2.800000000000000000e+01,5.936983585357666016e+00
3.500000000000000000e+01,2.900000000000000000e+01,5.815777301788330078e+00
3.500000000000000000e+01,3.000000000000000000e+01,4.600346088409423828e+00
3.500000000000000000e+01,3.100000000000000000e+01,3.291572570800781250e+00
3.500000000000000000e+01,3.200000000000000000e+01,4.958175897598266602e+00
3.500000000000000000e+01,3.300000000000000000e+01,3.557343840599060059e+00
3.500000000000000000e+01,3.400000000000000000e+01,5.220823764801025391e+00
3.500000000000000000e+01,3.500000000000000000e+01,-inf
3.500000000000000000e+01,3.600000000000000000e+01,2.060460090637207031e+00
3.500000000000000000e+01,3.700000000000000000e+01,2.421587944030761719e+00
3.500000000000000000e+01,3.800000000000000000e+01,1.833433866500854492e+00
3.500000000000000000e+01,3.900000000000000000e+01,1.565926313400268555e+00
3.500000000000000000e+01,4.000000000000000000e+01,5.204719781875610352e+00
3.500000000000000000e+01,4.100000000000000000e+01,4.520389795303344727e+00
3.500000000000000000e+01,4.200000000000000000e+01,5.146428346633911133e+00
3.500000000000000000e+01,4.300000000000000000e+01,5.741749525070190430e+00
3.500000000000000000e+01,4.400000000000000000e+01,5.614690065383911133e+00
3.500000000000000000e+01,4.500000000000000000e+01,5.076077222824096680e+00
3.500000000000000000e+01,4.600000000000000000e+01,5.395887851715087891e+00
3.500000000000000000e+01,4.700000000000000000e+01,1.212613224983215332e+00
3.500000000000000000e+01,4.800000000000000000e+01,5.134704589843750000e+00
3.500000000000000000e+01,4.900000000000000000e+01,5.212251186370849609e+00
3.600000000000000000e+01,0.000000000000000000e+00,7.428589344024658203e+00
3.600000000000000000e+01,1.000000000000000000e+00,7.390740394592285156e+00
3.600000000000000000e+01,2.000000000000000000e+00,7.508872509002685547e+00
3.600000000000000000e+01,3.000000000000000000e+00,7.385415554046630859e+00
3.600000000000000000e+01,4.000000000000000000e+00,7.438547611236572266e+00
3.600000000000000000e+01,5.000000000000000000e+00,6.091691970825195312e+00
3.600000000000000000e+01,6.000000000000000000e+00,4.207278490066528320e+00
3.600000000000000000e+01,7.000000000000000000e+00,4.847941637039184570e+00
3.600000000000000000e+01,8.000000000000000000e+00,4.884768724441528320e+00
3.600000000000000000e+01,9.000000000000000000e+00,1.942607514560222626e+00
3.600000000000000000e+01,1.000000000000000000e+01,5.441257238388061523e+00
3.600000000000000000e+01,1.100000000000000000e+01,5.929197788238525391e+00
3.600000000000000000e+01,1.200000000000000000e+01,6.117352008819580078e+00
3.600000000000000000e+01,1.300000000000000000e+01,5.954441785812377930e+00
3.600000000000000000e+01,1.400000000000000000e+01,6.389089584350585938e+00
3.600000000000000000e+01,1.500000000000000000e+01,7.054542541503906250e+00
3.600000000000000000e+01,1.600000000000000000e+01,7.473129272460937500e+00
3.600000000000000000e+01,1.700000000000000000e+01,7.217836856842041016e+00
3.600000000000000000e+01,1.800000000000000000e+01,7.592192649841308594e+00
3.600000000000000000e+01,1.900000000000000000e+01,6.932859420776367188e+00
3.600000000000000000e+01,2.000000000000000000e+01,6.827920436859130859e+00
3.600000000000000000e+01,2.100000000000000000e+01,6.596127510070800781e+00
3.600000000000000000e+01,2.200000000000000000e+01,6.663624763488769531e+00
3.600000000000000000e+01,2.300000000000000000e+01,6.762008190155029297e+00
3.600000000000000000e+01,2.400000000000000000e+01,6.998426437377929688e+00
3.600000000000000000e+01,2.500000000000000000e+01,6.876710891723632812e+00
3.600000000000000000e+01,2.600000000000000000e+01,7.403763771057128906e+00
3.600000000000000000e+01,2.700000000000000000e+01,7.050222396850585938e+00
3.600000000000000000e+01,2.800000000000000000e+01,7.281040191650390625e+00
3.600000000000000000e+01,2.900000000000000000e+01,7.166779518127441406e+00
3.600000000000000000e+01,3.000000000000000000e+01,5.946283340454101562e+00
3.600000000000000000e+01,3.100000000000000000e+01,5.516843795776367188e+00
3.600000000000000000e+01,3.200000000000000000e+01,5.234838962554931641e+00
3.600000000000000000e+01,3.300000000000000000e+01,6.098288059234619141e+00
3.600000000000000000e+01,3.400000000000000000e+01,5.917649030685424805e+00
3.600000000000000000e+01,3.500000000000000000e+01,1.894452810287475586e+00
3.600000000000000000e+01,3.600000000000000000e+01,-inf
3.600000000000000000e+01,3.700000000000000000e+01,-1.254423320293426514e+00
3.600000000000000000e+01,3.800000000000000000e+01,-7.127151489257812500e-01
3.600000000000000000e+01,3.900000000000000000e+01,-2.861441373825073242e-01
3.600000000000000000e+01,4.000000000000000000e+01,5.056684970855712891e+00
3.600000000000000000e+01,4.100000000000000000e+01,5.174369812011718750e+00
3.600000000000000000e+01,4.200000000000000000e+01,4.060578346252441406e+00
3.600000000000000000e+01,4.300000000000000000e+01,4.023150444030761719e+00
3.600000000000000000e+01,4.400000000000000000e+01,5.031589269638061523e+00
3.600000000000000000e+01,4.500000000000000000e+01,6.755934238433837891e+00
3.600000000000000000e+01,4.600000000000000000e+01,7.149942874908447266e+00
3.600000000000000000e+01,4.700000000000000000e+01,5.482185125350952148e+00
3.600000000000000000e+01,4.800000000000000000e+01,6.600752830505371094e+00
3.600000000000000000e+01,4.900000000000000000e+01,6.718958377838134766e+00
3.700000000000000000e+01,0.000000000000000000e+00,7.636691570281982422e+00
3.700000000000000000e+01,1.000000000000000000e+00,7.601831436157226562e+00
3.700000000000000000e+01,2.000000000000000000e+00,7.715444087982177734e+00
3.700000000000000000e+01,3.000000000000000000e+00,7.585282802581787109e+00
3.700000000000000000e+01,4.000000000000000000e+00,7.635405540466308594e+00
3.700000000000000000e+01,5.000000000000000000e+00,6.047250747680664062e+00
3.700000000000000000e+01,6.000000000000000000e+00,4.713330507278442383e+00
3.700000000000000000e+01,7.000000000000000000e+00,5.265748500823974609e+00
3.700000000000000000e+01,8.000000000000000000e+00,5.387079477310180664e+00
3.700000000000000000e+01,9.000000000000000000e+00,3.688756227493286133e+00
3.700000000000000000e+01,1.000000000000000000e+01,5.876464366912841797e+00
3.700000000000000000e+01,1.100000000000000000e+01,6.326651096343994141e+00
3.700000000000000000e+01,1.200000000000000000e+01,6.502706050872802734e+00
3.700000000000000000e+01,1.300000000000000000e+01,6.337600231170654297e+00
3.700000000000000000e+01,1.400000000000000000e+01,6.730501651763916016e+00
3.700000000000000000e+01,1.500000000000000000e+01,7.257348537445068359e+00
3.700000000000000000e+01,1.600000000000000000e+01,7.673573493957519531e+00
3.700000000000000000e+01,1.700000000000000000e+01,7.421033859252929688e+00
3.700000000000000000e+01,1.800000000000000000e+01,7.792331695556640625e+00
3.700000000000000000e+01,1.900000000000000000e+01,7.132565498352050781e+00
3.700000000000000000e+01,2.000000000000000000e+01,6.899079799652099609e+00
3.700000000000000000e+01,2.100000000000000000e+01,6.741383075714111328e+00
3.700000000000000000e+01,2.200000000000000000e+01,6.912033081054687500e+00
3.700000000000000000e+01,2.300000000000000000e+01,6.979411602020263672e+00
3.700000000000000000e+01,2.400000000000000000e+01,7.186212539672851562e+00
3.700000000000000000e+01,2.500000000000000000e+01,7.079857349395751953e+00
3.700000000000000000e+01,2.600000000000000000e+01,7.551612854003906250e+00
3.700000000000000000e+01,2.700000000000000000e+01,7.105173587799072266e+00
3.700000000000000000e+01,2.800000000000000000e+01,7.433794975280761719e+00
3.700000000000000000e+01,2.900000000000000000e+01,7.309065818786621094e+00
3.700000000000000000e+01,3.000000000000000000e+01,6.098736286163330078e+00
3.700000000000000000e+01,3.100000000000000000e+01,5.778611898422241211e+00
3.700000000000000000e+01,3.200000000000000000e+01,5.793786764144897461e+00
3.700000000000000000e+01,3.300000000000000000e+01,6.417519569396972656e+00
3.700000000000000000e+01,3.400000000000000000e+01,6.356070995330810547e+00
3.700000000000000000e+01,3.500000000000000000e+01,2.176754474639892578e+00
3.700000000000000000e+01,3.600000000000000000e+01,-1.296562373638153076e+00
3.700000000000000000e+01,3.700000000000000000e+01,-inf
3.700000000000000000e+01,3.800000000000000000e+01,-1.631538867950439453e-01
3.700000000000000000e+01,3.900000000000000000e+01,6.379432678222656250e-01
3.700000000000000000e+01,4.000000000000000000e+01,5.513483524322509766e+00
3.700000000000000000e+01,4.100000000000000000e+01,5.697683334350585938e+00
3.700000000000000000e+01,4.200000000000000000e+01,4.830819845199584961e+00
3.700000000000000000e+01,4.300000000000000000e+01,3.604259490966796875e+00
3.700000000000000000e+01,4.400000000000000000e+01,5.550230026245117188e+00
3.700000000000000000e+01,4.500000000000000000e+01,6.979079246520996094e+00
3.700000000000000000e+01,4.600000000000000000e+01,7.323103427886962891e+00
3.700000000000000000e+01,4.700000000000000000e+01,5.791632652282714844e+00
3.700000000000000000e+01,4.800000000000000000e+01,6.872856616973876953e+00
3.700000000000000000e+01,4.900000000000000000e+01,6.968055725097656250e+00
3.800000000000000000e+01,0.000000000000000000e+00,7.392392158508300781e+00
3.800000000000000000e+01,1.000000000000000000e+00,7.309911251068115234e+00
3.800000000000000000e+01,2.000000000000000000e+00,7.457209110260009766e+00
3.800000000000000000e+01,3.000000000000000000e+00,7.353128433227539062e+00
3.800000000000000000e+01,4.000000000000000000e+00,7.343889236450195312e+00
3.800000000000000000e+01,5.000000000000000000e+00,5.618311405181884766e+00
3.800000000000000000e+01,6.000000000000000000e+00,2.430706113576889038e+00
3.800000000000000000e+01,7.000000000000000000e+00,3.791668534278869629e+00
3.800000000000000000e+01,8.000000000000000000e+00,4.583195209503173828e+00
3.800000000000000000e+01,9.000000000000000000e+00,3.241014719009399414e+00
3.800000000000000000e+01,1.000000000000000000e+01,5.469388961791992188e+00
3.800000000000000000e+01,1.100000000000000000e+01,5.857592105865478516e+00
3.800000000000000000e+01,1.200000000000000000e+01,6.109874248504638672e+00
3.800000000000000000e+01,1.300000000000000000e+01,5.825431346893310547e+00
3.800000000000000000e+01,1.400000000000000000e+01,6.380462646484375000e+00
3.800000000000000000e+01,1.500000000000000000e+01,7.009421348571777344e+00
3.800000000000000000e+01,1.600000000000000000e+01,7.429957866668701172e+00
3.800000000000000000e+01,1.700000000000000000e+01,7.178921699523925781e+00
3.800000000000000000e+01,1.800000000000000000e+01,7.554682731628417969e+00
3.800000000000000000e+01,1.900000000000000000e+01,6.901516914367675781e+00
3.800000000000000000e+01,2.000000000000000000e+01,6.567157268524169922e+00
3.800000000000000000e+01,2.100000000000000000e+01,6.196911811828613281e+00
3.800000000000000000e+01,2.200000000000000000e+01,6.412394046783447266e+00
3.800000000000000000e+01,2.300000000000000000e+01,6.563117504119873047e+00
3.800000000000000000e+01,2.400000000000000000e+01,6.860471725463867188e+00
3.800000000000000000e+01,2.500000000000000000e+01,6.832489967346191406e+00
3.800000000000000000e+01,2.600000000000000000e+01,7.217695236206054688e+00
3.800000000000000000e+01,2.700000000000000000e+01,6.780597686767578125e+00
3.800000000000000000e+01,2.800000000000000000e+01,7.096800327301025391e+00
3.800000000000000000e+01,2.900000000000000000e+01,6.967290878295898438e+00
3.800000000000000000e+01,3.000000000000000000e+01,5.262792348861694336e+00
3.800000000000000000e+01,3.100000000000000000e+01,4.940430402755737305e+00
3.800000000000000000e+01,3.200000000000000000e+01,5.032655715942382812e+00
3.800000000000000000e+01,3.300000000000000000e+01,5.916422605514526367e+00
3.800000000000000000e+01,3.400000000000000000e+01,5.879097223281860352e+00
3.800000000000000000e+01,3.500000000000000000e+01,1.537118434906005859e+00
3.800000000000000000e+01,3.600000000000000000e+01,-9.503339529037475586e-01
3.800000000000000000e+01,3.700000000000000000e+01,-2.254593372344970703e-01
3.800000000000000000e+01,3.800000000000000000e+01,-inf
3.800000000000000000e+01,3.900000000000000000e+01,1.036434173583984375e-01
3.800000000000000000e+01,4.000000000000000000e+01,5.172693252563476562e+00
3.800000000000000000e+01,4.100000000000000000e+01,4.963150024414062500e+00
3.800000000000000000e+01,4.200000000000000000e+01,4.175579309463500977e+00
3.800000000000000000e+01,4.300000000000000000e+01,3.590685606002807617e+00
3.800000000000000000e+01,4.400000000000000000e+01,5.214107513427734375e+00
3.800000000000000000e+01,4.500000000000000000e+01,6.608619213104248047e+00
3.800000000000000000e+01,4.600000000000000000e+01,6.928386211395263672e+00
3.800000000000000000e+01,4.700000000000000000e+01,5.149333000183105469e+00
3.800000000000000000e+01,4.800000000000000000e+01,6.516199588775634766e+00
3.800000000000000000e+01,4.900000000000000000e+01,6.616723060607910156e+00
3.900000000000000000e+01,0.000000000000000000e+00,7.056291103363037109e+00
3.900000000000000000e+01,1.000000000000000000e+00,7.043585300445556641e+00
3.900000000000000000e+01,2.000000000000000000e+00,7.150501728057861328e+00
3.900000000000000000e+01,3.000000000000000000e+00,7.029909610748291016e+00
3.900000000000000000e+01,4.000000000000000000e+00,7.133558750152587891e+00
3.900000000000000000e+01,5.000000000000000000e+00,6.374911785125732422e+00
3.900000000000000000e+01,6.000000000000000000e+00,4.708183050155639648e+00
3.900000000000000000e+01,7.000000000000000000e+00,4.984750032424926758e+00
3.900000000000000000e+01,8.000000000000000000e+00,4.161449432373046875e+00
3.900000000000000000e+01,9.000000000000000000e+00,2.627721726894378662e+00
3.900000000000000000e+01,1.000000000000000000e+01,4.417461633682250977e+00
3.900000000000000000e+01,1.100000000000000000e+01,5.104480266571044922e+00
3.900000000000000000e+01,1.200000000000000000e+01,5.269775867462158203e+00
3.900000000000000000e+01,1.300000000000000000e+01,5.235786914825439453e+00
3.900000000000000000e+01,1.400000000000000000e+01,5.668909549713134766e+00
3.900000000000000000e+01,1.500000000000000000e+01,6.702146530151367188e+00
3.900000000000000000e+01,1.600000000000000000e+01,7.123200893402099609e+00
3.900000000000000000e+01,1.700000000000000000e+01,6.859461784362792969e+00
3.900000000000000000e+01,1.800000000000000000e+01,7.238788127899169922e+00
3.900000000000000000e+01,1.900000000000000000e+01,6.579030036926269531e+00
3.900000000000000000e+01,2.000000000000000000e+01,6.849869251251220703e+00
3.900000000000000000e+01,2.100000000000000000e+01,6.584909915924072266e+00
3.900000000000000000e+01,2.200000000000000000e+01,6.373135089874267578e+00
3.900000000000000000e+01,2.300000000000000000e+01,6.492330551147460938e+00
3.900000000000000000e+01,2.400000000000000000e+01,6.744874000549316406e+00
3.900000000000000000e+01,2.500000000000000000e+01,6.523918628692626953e+00
3.900000000000000000e+01,2.600000000000000000e+01,7.257476329803466797e+00
3.900000000000000000e+01,2.700000000000000000e+01,7.098732948303222656e+00
3.900000000000000000e+01,2.800000000000000000e+01,7.124933719635009766e+00
3.900000000000000000e+01,2.900000000000000000e+01,7.039200782775878906e+00
3.900000000000000000e+01,3.000000000000000000e+01,6.101984024047851562e+00
3.900000000000000000e+01,3.100000000000000000e+01,5.469506025314331055e+00
3.900000000000000000e+01,3.200000000000000000e+01,4.205129623413085938e+00
3.900000000000000000e+01,3.300000000000000000e+01,5.596701622009277344e+00
3.900000000000000000e+01,3.400000000000000000e+01,4.938180923461914062e+00
3.900000000000000000e+01,3.500000000000000000e+01,1.635797500610351562e+00
3.900000000000000000e+01,3.600000000000000000e+01,-2.140806913375854492e-01
3.900000000000000000e+01,3.700000000000000000e+01,7.477197647094726562e-01
3.900000000000000000e+01,3.800000000000000000e+01,5.046155452728271484e-01
3.900000000000000000e+01,3.900000000000000000e+01,-inf
3.900000000000000000e+01,4.000000000000000000e+01,3.951825022697448730e+00
3.900000000000000000e+01,4.100000000000000000e+01,4.233297348022460938e+00
3.900000000000000000e+01,4.200000000000000000e+01,1.575751990079879761e+00
3.900000000000000000e+01,4.300000000000000000e+01,4.971124649047851562e+00
3.900000000000000000e+01,4.400000000000000000e+01,3.692311525344848633e+00
3.900000000000000000e+01,4.500000000000000000e+01,6.435256481170654297e+00
3.900000000000000000e+01,4.600000000000000000e+01,6.979572296142578125e+00
3.900000000000000000e+01,4.700000000000000000e+01,5.164068460464477539e+00
3.900000000000000000e+01,4.800000000000000000e+01,6.115869045257568359e+00
3.900000000000000000e+01,4.900000000000000000e+01,6.303605556488037109e+00
4.000000000000000000e+01,0.000000000000000000e+00,6.594821929931640625e+00
4.000000000000000000e+01,1.000000000000000000e+00,6.808889389038085938e+00
4.000000000000000000e+01,2.000000000000000000e+00,6.780457019805908203e+00
4.000000000000000000e+01,3.000000000000000000e+00,6.581976413726806641e+00
4.000000000000000000e+01,4.000000000000000000e+00,6.998315811157226562e+00
4.000000000000000000e+01,5.000000000000000000e+00,7.058065414428710938e+00
4.000000000000000000e+01,6.000000000000000000e+00,6.215590953826904297e+00
4.000000000000000000e+01,7.000000000000000000e+00,6.293241024017333984e+00
4.000000000000000000e+01,8.000000000000000000e+00,5.122823238372802734e+00
4.000000000000000000e+01,9.000000000000000000e+00,5.131023406982421875e+00
4.000000000000000000e+01,1.000000000000000000e+01,2.595845103263854980e+00
4.000000000000000000e+01,1.100000000000000000e+01,4.628987312316894531e+00
4.000000000000000000e+01,1.200000000000000000e+01,4.003935098648071289e+00
4.000000000000000000e+01,1.300000000000000000e+01,5.165540218353271484e+00
4.000000000000000000e+01,1.400000000000000000e+01,4.470031261444091797e+00
4.000000000000000000e+01,1.500000000000000000e+01,6.315398693084716797e+00
4.000000000000000000e+01,1.600000000000000000e+01,6.731150150299072266e+00
4.000000000000000000e+01,1.700000000000000000e+01,6.434727668762207031e+00
4.000000000000000000e+01,1.800000000000000000e+01,6.816348552703857422e+00
4.000000000000000000e+01,1.900000000000000000e+01,6.131197452545166016e+00
4.000000000000000000e+01,2.000000000000000000e+01,7.251562118530273438e+00
4.000000000000000000e+01,2.100000000000000000e+01,7.162263870239257812e+00
4.000000000000000000e+01,2.200000000000000000e+01,6.696632385253906250e+00
4.000000000000000000e+01,2.300000000000000000e+01,6.683483600616455078e+00
4.000000000000000000e+01,2.400000000000000000e+01,6.785554409027099609e+00
4.000000000000000000e+01,2.500000000000000000e+01,6.133688926696777344e+00
4.000000000000000000e+01,2.600000000000000000e+01,7.473330497741699219e+00
4.000000000000000000e+01,2.700000000000000000e+01,7.518930912017822266e+00
4.000000000000000000e+01,2.800000000000000000e+01,7.332049369812011719e+00
4.000000000000000000e+01,2.900000000000000000e+01,7.289361953735351562e+00
4.000000000000000000e+01,3.000000000000000000e+01,6.968618392944335938e+00
4.000000000000000000e+01,3.100000000000000000e+01,6.319231033325195312e+00
4.000000000000000000e+01,3.200000000000000000e+01,5.262870550155639648e+00
4.000000000000000000e+01,3.300000000000000000e+01,5.717360973358154297e+00
4.000000000000000000e+01,3.400000000000000000e+01,4.361445903778076172e+00
4.000000000000000000e+01,3.500000000000000000e+01,6.209850311279296875e+00
4.000000000000000000e+01,3.600000000000000000e+01,5.607225418090820312e+00
4.000000000000000000e+01,3.700000000000000000e+01,6.078101158142089844e+00
4.000000000000000000e+01,3.800000000000000000e+01,6.089606285095214844e+00
4.000000000000000000e+01,3.900000000000000000e+01,4.458344936370849609e+00
4.000000000000000000e+01,4.000000000000000000e+01,-inf
4.000000000000000000e+01,4.100000000000000000e+01,1.098643541336059570e+00
4.000000000000000000e+01,4.200000000000000000e+01,2.234239578247070312e-01
4.000000000000000000e+01,4.300000000000000000e+01,2.046321868896484375e+00
4.000000000000000000e+01,4.400000000000000000e+01,-1.872179761528968811e+00
4.000000000000000000e+01,4.500000000000000000e+01,6.457702636718750000e+00
4.000000000000000000e+01,4.600000000000000000e+01,7.252878189086914062e+00
4.000000000000000000e+01,4.700000000000000000e+01,5.728976011276245117e+00
4.000000000000000000e+01,4.800000000000000000e+01,5.753118038177490234e+00
4.000000000000000000e+01,4.900000000000000000e+01,6.089527130126953125e+00
4.100000000000000000e+01,0.000000000000000000e+00,6.680699348449707031e+00
4.100000000000000000e+01,1.000000000000000000e+00,6.553629875183105469e+00
4.100000000000000000e+01,2.000000000000000000e+00,6.740312576293945312e+00
4.100000000000000000e+01,3.000000000000000000e+00,6.684679508209228516e+00
4.100000000000000000e+01,4.000000000000000000e+00,6.656836986541748047e+00
4.100000000000000000e+01,5.000000000000000000e+00,6.031883716583251953e+00
4.100000000000000000e+01,6.000000000000000000e+00,4.696231365203857422e+00
4.100000000000000000e+01,7.000000000000000000e+00,4.396330118179321289e+00
4.100000000000000000e+01,8.000000000000000000e+00,1.433131039142608643e+00
4.100000000000000000e+01,9.000000000000000000e+00,4.611357450485229492e+00
4.100000000000000000e+01,1.000000000000000000e+01,3.840523481369018555e+00
4.100000000000000000e+01,1.100000000000000000e+01,3.828154802322387695e+00
4.100000000000000000e+01,1.200000000000000000e+01,4.532259464263916016e+00
4.100000000000000000e+01,1.300000000000000000e+01,3.708554148674011230e+00
4.100000000000000000e+01,1.400000000000000000e+01,5.055216312408447266e+00
4.100000000000000000e+01,1.500000000000000000e+01,6.319820404052734375e+00
4.100000000000000000e+01,1.600000000000000000e+01,6.749550342559814453e+00
4.100000000000000000e+01,1.700000000000000000e+01,6.490019798278808594e+00
4.100000000000000000e+01,1.800000000000000000e+01,6.879141807556152344e+00
4.100000000000000000e+01,1.900000000000000000e+01,6.238604545593261719e+00
4.100000000000000000e+01,2.000000000000000000e+01,6.425122737884521484e+00
4.100000000000000000e+01,2.100000000000000000e+01,5.875831842422485352e+00
4.100000000000000000e+01,2.200000000000000000e+01,5.427005052566528320e+00
4.100000000000000000e+01,2.300000000000000000e+01,5.754421949386596680e+00
4.100000000000000000e+01,2.400000000000000000e+01,6.213300228118896484e+00
4.100000000000000000e+01,2.500000000000000000e+01,6.144191741943359375e+00
4.100000000000000000e+01,2.600000000000000000e+01,6.755705833435058594e+00
4.100000000000000000e+01,2.700000000000000000e+01,6.692329883575439453e+00
4.100000000000000000e+01,2.800000000000000000e+01,6.613449096679687500e+00
4.100000000000000000e+01,2.900000000000000000e+01,6.532917499542236328e+00
4.100000000000000000e+01,3.000000000000000000e+01,5.402531385421752930e+00
4.100000000000000000e+01,3.100000000000000000e+01,4.467216491699218750e+00
4.100000000000000000e+01,3.200000000000000000e+01,1.041243910789489746e+00
4.100000000000000000e+01,3.300000000000000000e+01,4.389394044876098633e+00
4.100000000000000000e+01,3.400000000000000000e+01,3.759726524353027344e+00
4.100000000000000000e+01,3.500000000000000000e+01,4.457346439361572266e+00
4.100000000000000000e+01,3.600000000000000000e+01,5.106703042984008789e+00
4.100000000000000000e+01,3.700000000000000000e+01,5.668832302093505859e+00
4.100000000000000000e+01,3.800000000000000000e+01,4.982043743133544922e+00
4.100000000000000000e+01,3.900000000000000000e+01,4.079512357711791992e+00
4.100000000000000000e+01,4.000000000000000000e+01,5.204844474792480469e-02
4.100000000000000000e+01,4.100000000000000000e+01,-inf
4.100000000000000000e+01,4.200000000000000000e+01,-6.880433559417724609e-01
4.100000000000000000e+01,4.300000000000000000e+01,1.295328378677368164e+00
4.100000000000000000e+01,4.400000000000000000e+01,3.140721321105957031e-01
4.100000000000000000e+01,4.500000000000000000e+01,5.769404411315917969e+00
4.100000000000000000e+01,4.600000000000000000e+01,6.353896141052246094e+00
4.100000000000000000e+01,4.700000000000000000e+01,3.912856578826904297e+00
4.100000000000000000e+01,4.800000000000000000e+01,5.410583972930908203e+00
4.100000000000000000e+01,4.900000000000000000e+01,5.639222383499145508e+00
4.200000000000000000e+01,0.000000000000000000e+00,6.937076568603515625e+00
4.200000000000000000e+01,1.000000000000000000e+00,6.903151512145996094e+00
4.200000000000000000e+01,2.000000000000000000e+00,7.025873661041259766e+00
4.200000000000000000e+01,3.000000000000000000e+00,6.918156623840332031e+00
4.200000000000000000e+01,4.000000000000000000e+00,6.999396800994873047e+00
4.200000000000000000e+01,5.000000000000000000e+00,6.289092063903808594e+00
4.200000000000000000e+01,6.000000000000000000e+00,4.641185760498046875e+00
4.200000000000000000e+01,7.000000000000000000e+00,4.792650699615478516e+00
4.200000000000000000e+01,8.000000000000000000e+00,3.591864943504333496e+00
4.200000000000000000e+01,9.000000000000000000e+00,3.367781043052673340e+00
4.200000000000000000e+01,1.000000000000000000e+01,4.058338642120361328e+00
4.200000000000000000e+01,1.100000000000000000e+01,4.740754127502441406e+00
4.200000000000000000e+01,1.200000000000000000e+01,4.988072395324707031e+00
4.200000000000000000e+01,1.300000000000000000e+01,4.871946096420288086e+00
4.200000000000000000e+01,1.400000000000000000e+01,5.444214582443237305e+00
4.200000000000000000e+01,1.500000000000000000e+01,6.579535484313964844e+00
4.200000000000000000e+01,1.600000000000000000e+01,7.006546974182128906e+00
4.200000000000000000e+01,1.700000000000000000e+01,6.740807056427001953e+00
4.200000000000000000e+01,1.800000000000000000e+01,7.125662326812744141e+00
4.200000000000000000e+01,1.900000000000000000e+01,6.463734626770019531e+00
4.200000000000000000e+01,2.000000000000000000e+01,6.742486476898193359e+00
4.200000000000000000e+01,2.100000000000000000e+01,6.422262668609619141e+00
4.200000000000000000e+01,2.200000000000000000e+01,6.155422687530517578e+00
4.200000000000000000e+01,2.300000000000000000e+01,6.308092594146728516e+00
4.200000000000000000e+01,2.400000000000000000e+01,6.600231647491455078e+00
4.200000000000000000e+01,2.500000000000000000e+01,6.399567604064941406e+00
4.200000000000000000e+01,2.600000000000000000e+01,7.129594802856445312e+00
4.200000000000000000e+01,2.700000000000000000e+01,6.998426437377929688e+00
4.200000000000000000e+01,2.800000000000000000e+01,6.993712902069091797e+00
4.200000000000000000e+01,2.900000000000000000e+01,6.909938335418701172e+00
4.200000000000000000e+01,3.000000000000000000e+01,5.940070152282714844e+00
4.200000000000000000e+01,3.100000000000000000e+01,5.233820438385009766e+00
4.200000000000000000e+01,3.200000000000000000e+01,3.569738030433654785e+00
4.200000000000000000e+01,3.300000000000000000e+01,5.307870626449584961e+00
4.200000000000000000e+01,3.400000000000000000e+01,4.546186923980712891e+00
4.200000000000000000e+01,3.500000000000000000e+01,5.372582197189331055e+00
4.200000000000000000e+01,3.600000000000000000e+01,4.250494480133056641e+00
4.200000000000000000e+01,3.700000000000000000e+01,5.064234018325805664e+00
4.200000000000000000e+01,3.800000000000000000e+01,4.600433826446533203e+00
4.200000000000000000e+01,3.900000000000000000e+01,1.713969588279724121e+00
4.200000000000000000e+01,4.000000000000000000e+01,-3.037180900573730469e-01
4.200000000000000000e+01,4.100000000000000000e+01,-3.945027589797973633e-01
4.200000000000000000e+01,4.200000000000000000e+01,-inf
4.200000000000000000e+01,4.300000000000000000e+01,1.040340900421142578e+00
4.200000000000000000e+01,4.400000000000000000e+01,-4.207329750061035156e-01
4.200000000000000000e+01,4.500000000000000000e+01,6.258119106292724609e+00
4.200000000000000000e+01,4.600000000000000000e+01,6.825970172882080078e+00
4.200000000000000000e+01,4.700000000000000000e+01,4.864492416381835938e+00
4.200000000000000000e+01,4.800000000000000000e+01,5.912693262100219727e+00
4.200000000000000000e+01,4.900000000000000000e+01,6.117076873779296875e+00
4.300000000000000000e+01,0.000000000000000000e+00,7.786315917968750000e+00
4.300000000000000000e+01,1.000000000000000000e+00,7.722889900207519531e+00
4.300000000000000000e+01,2.000000000000000000e+00,7.853830814361572266e+00
4.300000000000000000e+01,3.000000000000000000e+00,7.729514122009277344e+00
4.300000000000000000e+01,4.000000000000000000e+00,7.734139442443847656e+00
4.300000000000000000e+01,5.000000000000000000e+00,5.366140604019165039e+00
4.300000000000000000e+01,6.000000000000000000e+00,4.893957853317260742e+00
4.300000000000000000e+01,7.000000000000000000e+00,5.319545984268188477e+00
4.300000000000000000e+01,8.000000000000000000e+00,5.606427192687988281e+00
4.300000000000000000e+01,9.000000000000000000e+00,4.732982635498046875e+00
4.300000000000000000e+01,1.000000000000000000e+01,6.205317974090576172e+00
4.300000000000000000e+01,1.100000000000000000e+01,6.594298839569091797e+00
4.300000000000000000e+01,1.200000000000000000e+01,6.803980350494384766e+00
4.300000000000000000e+01,1.300000000000000000e+01,6.564743518829345703e+00
4.300000000000000000e+01,1.400000000000000000e+01,7.000645160675048828e+00
4.300000000000000000e+01,1.500000000000000000e+01,7.388178348541259766e+00
4.300000000000000000e+01,1.600000000000000000e+01,7.811755180358886719e+00
4.300000000000000000e+01,1.700000000000000000e+01,7.560268402099609375e+00
4.300000000000000000e+01,1.800000000000000000e+01,7.936099052429199219e+00
4.300000000000000000e+01,1.900000000000000000e+01,7.267547130584716797e+00
4.300000000000000000e+01,2.000000000000000000e+01,6.699430465698242188e+00
4.300000000000000000e+01,2.100000000000000000e+01,6.565433979034423828e+00
4.300000000000000000e+01,2.200000000000000000e+01,6.960963249206542969e+00
4.300000000000000000e+01,2.300000000000000000e+01,7.020137786865234375e+00
4.300000000000000000e+01,2.400000000000000000e+01,7.237152576446533203e+00
4.300000000000000000e+01,2.500000000000000000e+01,7.207031250000000000e+00
4.300000000000000000e+01,2.600000000000000000e+01,7.533729553222656250e+00
4.300000000000000000e+01,2.700000000000000000e+01,6.880853176116943359e+00
4.300000000000000000e+01,2.800000000000000000e+01,7.420430183410644531e+00
4.300000000000000000e+01,2.900000000000000000e+01,7.269337654113769531e+00
4.300000000000000000e+01,3.000000000000000000e+01,5.795655727386474609e+00
4.300000000000000000e+01,3.100000000000000000e+01,5.658779382705688477e+00
4.300000000000000000e+01,3.200000000000000000e+01,6.144625663757324219e+00
4.300000000000000000e+01,3.300000000000000000e+01,6.557533264160156250e+00
4.300000000000000000e+01,3.400000000000000000e+01,6.682012557983398438e+00
4.300000000000000000e+01,3.500000000000000000e+01,6.186805248260498047e+00
4.300000000000000000e+01,3.600000000000000000e+01,4.415760278701782227e+00
4.300000000000000000e+01,3.700000000000000000e+01,4.014403820037841797e+00
4.300000000000000000e+01,3.800000000000000000e+01,4.261065721511840820e+00
4.300000000000000000e+01,3.900000000000000000e+01,5.326566934585571289e+00
4.300000000000000000e+01,4.000000000000000000e+01,1.887726545333862305e+00
4.300000000000000000e+01,4.100000000000000000e+01,1.997542381286621094e+00
4.300000000000000000e+01,4.200000000000000000e+01,1.344932317733764648e+00
4.300000000000000000e+01,4.300000000000000000e+01,-inf
4.300000000000000000e+01,4.400000000000000000e+01,2.021311759948730469e+00
4.300000000000000000e+01,4.500000000000000000e+01,7.055831432342529297e+00
4.300000000000000000e+01,4.600000000000000000e+01,7.307546615600585938e+00
4.300000000000000000e+01,4.700000000000000000e+01,5.812273502349853516e+00
4.300000000000000000e+01,4.800000000000000000e+01,7.033195972442626953e+00
4.300000000000000000e+01,4.900000000000000000e+01,7.098096847534179688e+00
4.400000000000000000e+01,0.000000000000000000e+00,6.750010013580322266e+00
4.400000000000000000e+01,1.000000000000000000e+00,6.906836986541748047e+00
4.400000000000000000e+01,2.000000000000000000e+00,6.910383701324462891e+00
4.400000000000000000e+01,3.000000000000000000e+00,6.732069015502929688e+00
4.400000000000000000e+01,4.000000000000000000e+00,7.070114612579345703e+00
4.400000000000000000e+01,5.000000000000000000e+00,6.973446369171142578e+00
4.400000000000000000e+01,6.000000000000000000e+00,5.999049901962280273e+00
4.400000000000000000e+01,7.000000000000000000e+00,6.112959384918212891e+00
4.400000000000000000e+01,8.000000000000000000e+00,5.004637002944946289e+00
4.400000000000000000e+01,9.000000000000000000e+00,4.750289916992187500e+00
4.400000000000000000e+01,1.000000000000000000e+01,3.260924577713012695e+00
4.400000000000000000e+01,1.100000000000000000e+01,4.781064748764038086e+00
4.400000000000000000e+01,1.200000000000000000e+01,4.399970054626464844e+00
4.400000000000000000e+01,1.300000000000000000e+01,5.226216554641723633e+00
4.400000000000000000e+01,1.400000000000000000e+01,4.876601219177246094e+00
4.400000000000000000e+01,1.500000000000000000e+01,6.455931663513183594e+00
4.400000000000000000e+01,1.600000000000000000e+01,6.865841388702392578e+00
4.400000000000000000e+01,1.700000000000000000e+01,6.582486152648925781e+00
4.400000000000000000e+01,1.800000000000000000e+01,6.957293987274169922e+00
4.400000000000000000e+01,1.900000000000000000e+01,6.289649486541748047e+00
4.400000000000000000e+01,2.000000000000000000e+01,7.215618133544921875e+00
4.400000000000000000e+01,2.100000000000000000e+01,7.101120471954345703e+00
4.400000000000000000e+01,2.200000000000000000e+01,6.681319713592529297e+00
4.400000000000000000e+01,2.300000000000000000e+01,6.694781303405761719e+00
4.400000000000000000e+01,2.400000000000000000e+01,6.823225021362304688e+00
4.400000000000000000e+01,2.500000000000000000e+01,6.278927803039550781e+00
4.400000000000000000e+01,2.600000000000000000e+01,7.469446659088134766e+00
4.400000000000000000e+01,2.700000000000000000e+01,7.477372169494628906e+00
4.400000000000000000e+01,2.800000000000000000e+01,7.331109046936035156e+00
4.400000000000000000e+01,2.900000000000000000e+01,7.280873298645019531e+00
4.400000000000000000e+01,3.000000000000000000e+01,6.858794689178466797e+00
4.400000000000000000e+01,3.100000000000000000e+01,6.221183300018310547e+00
4.400000000000000000e+01,3.200000000000000000e+01,5.060724735260009766e+00
4.400000000000000000e+01,3.300000000000000000e+01,5.751953125000000000e+00
4.400000000000000000e+01,3.400000000000000000e+01,4.446852207183837891e+00
4.400000000000000000e+01,3.500000000000000000e+01,6.157669067382812500e+00
4.400000000000000000e+01,3.600000000000000000e+01,5.278070688247680664e+00
4.400000000000000000e+01,3.700000000000000000e+01,5.799927473068237305e+00
4.400000000000000000e+01,3.800000000000000000e+01,5.848093986511230469e+00
4.400000000000000000e+01,3.900000000000000000e+01,3.925047278404235840e+00
4.400000000000000000e+01,4.000000000000000000e+01,-2.163019001483917236e+00
4.400000000000000000e+01,4.100000000000000000e+01,9.543538093566894531e-01
4.400000000000000000e+01,4.200000000000000000e+01,-1.786535978317260742e-01
4.400000000000000000e+01,4.300000000000000000e+01,1.872694969177246094e+00
4.400000000000000000e+01,4.400000000000000000e+01,-inf
4.400000000000000000e+01,4.500000000000000000e+01,6.505724906921386719e+00
4.400000000000000000e+01,4.600000000000000000e+01,7.242410182952880859e+00
4.400000000000000000e+01,4.700000000000000000e+01,5.689298868179321289e+00
4.400000000000000000e+01,4.800000000000000000e+01,5.903645038604736328e+00
4.400000000000000000e+01,4.900000000000000000e+01,6.196671962738037109e+00
4.500000000000000000e+01,0.000000000000000000e+00,5.536991119384765625e+00
4.500000000000000000e+01,1.000000000000000000e+00,4.481385469436645508e+00
4.500000000000000000e+01,2.000000000000000000e+00,5.317308664321899414e+00
4.500000000000000000e+01,3.000000000000000000e+00,5.639599800109863281e+00
4.500000000000000000e+01,4.000000000000000000e+00,4.650775671005249023e+00
4.500000000000000000e+01,5.000000000000000000e+00,6.404490470886230469e+00
4.500000000000000000e+01,6.000000000000000000e+00,7.086319923400878906e+00
4.500000000000000000e+01,7.000000000000000000e+00,6.876177787780761719e+00
4.500000000000000000e+01,8.000000000000000000e+00,5.996996164321899414e+00
4.500000000000000000e+01,9.000000000000000000e+00,6.982079505920410156e+00
4.500000000000000000e+01,1.000000000000000000e+01,6.075226783752441406e+00
4.500000000000000000e+01,1.100000000000000000e+01,5.886679172515869141e+00
4.500000000000000000e+01,1.200000000000000000e+01,6.245121955871582031e+00
4.500000000000000000e+01,1.300000000000000000e+01,5.669731855392456055e+00
4.500000000000000000e+01,1.400000000000000000e+01,6.108561515808105469e+00
4.500000000000000000e+01,1.500000000000000000e+01,5.012543678283691406e+00
4.500000000000000000e+01,1.600000000000000000e+01,5.519938230514526367e+00
4.500000000000000000e+01,1.700000000000000000e+01,5.292270421981811523e+00
4.500000000000000000e+01,1.800000000000000000e+01,5.750813722610473633e+00
4.500000000000000000e+01,1.900000000000000000e+01,5.176921129226684570e+00
4.500000000000000000e+01,2.000000000000000000e+01,5.562238454818725586e+00
4.500000000000000000e+01,2.100000000000000000e+01,5.642917633056640625e+00
4.500000000000000000e+01,2.200000000000000000e+01,4.680288553237915039e+00
4.500000000000000000e+01,2.300000000000000000e+01,2.808545291423797607e+00
4.500000000000000000e+01,2.400000000000000000e+01,3.698853731155395508e+00
4.500000000000000000e+01,2.500000000000000000e+01,4.840557098388671875e+00
4.500000000000000000e+01,2.600000000000000000e+01,5.090094327926635742e+00
4.500000000000000000e+01,2.700000000000000000e+01,5.930566310882568359e+00
4.500000000000000000e+01,2.800000000000000000e+01,4.838760375976562500e+00
4.500000000000000000e+01,2.900000000000000000e+01,4.914061307907104492e+00
4.500000000000000000e+01,3.000000000000000000e+01,6.570731163024902344e+00
4.500000000000000000e+01,3.100000000000000000e+01,5.981096506118774414e+00
4.500000000000000000e+01,3.200000000000000000e+01,6.636778354644775391e+00
4.500000000000000000e+01,3.300000000000000000e+01,4.865943431854248047e+00
4.500000000000000000e+01,3.400000000000000000e+01,6.413137435913085938e+00
4.500000000000000000e+01,3.500000000000000000e+01,5.338708162307739258e+00
4.500000000000000000e+01,3.600000000000000000e+01,7.227028369903564453e+00
4.500000000000000000e+01,3.700000000000000000e+01,7.498161792755126953e+00
4.500000000000000000e+01,3.800000000000000000e+01,7.170361995697021484e+00
4.500000000000000000e+01,3.900000000000000000e+01,6.818907260894775391e+00
4.500000000000000000e+01,4.000000000000000000e+01,6.204739093780517578e+00
4.500000000000000000e+01,4.100000000000000000e+01,6.305549621582031250e+00
4.500000000000000000e+01,4.200000000000000000e+01,6.501425743103027344e+00
4.500000000000000000e+01,4.300000000000000000e+01,6.860814094543457031e+00
4.500000000000000000e+01,4.400000000000000000e+01,6.679640293121337891e+00
4.500000000000000000e+01,4.500000000000000000e+01,-inf
4.500000000000000000e+01,4.600000000000000000e+01,1.777031421661376953e-01
4.500000000000000000e+01,4.700000000000000000e+01,1.116947650909423828e+00
4.500000000000000000e+01,4.800000000000000000e+01,1.322255134582519531e-01
4.500000000000000000e+01,4.900000000000000000e+01,-9.112286567687988281e-01
4.600000000000000000e+01,0.000000000000000000e+00,6.100022315979003906e+00
4.600000000000000000e+01,1.000000000000000000e+00,5.370876789093017578e+00
4.600000000000000000e+01,2.000000000000000000e+00,5.945024013519287109e+00
4.600000000000000000e+01,3.000000000000000000e+00,6.127919673919677734e+00
4.600000000000000000e+01,4.000000000000000000e+00,5.274583816528320312e+00
4.600000000000000000e+01,5.000000000000000000e+00,6.190968990325927734e+00
4.600000000000000000e+01,6.000000000000000000e+00,7.175119876861572266e+00
4.600000000000000000e+01,7.000000000000000000e+00,6.960297584533691406e+00
4.600000000000000000e+01,8.000000000000000000e+00,6.192593097686767578e+00
4.600000000000000000e+01,9.000000000000000000e+00,7.112073421478271484e+00
4.600000000000000000e+01,1.000000000000000000e+01,6.366499423980712891e+00
4.600000000000000000e+01,1.100000000000000000e+01,6.247026443481445312e+00
4.600000000000000000e+01,1.200000000000000000e+01,6.583020687103271484e+00
4.600000000000000000e+01,1.300000000000000000e+01,6.041940689086914062e+00
4.600000000000000000e+01,1.400000000000000000e+01,6.497308254241943359e+00
4.600000000000000000e+01,1.500000000000000000e+01,5.592697381973266602e+00
4.600000000000000000e+01,1.600000000000000000e+01,6.051430225372314453e+00
4.600000000000000000e+01,1.700000000000000000e+01,5.843578815460205078e+00
4.600000000000000000e+01,1.800000000000000000e+01,6.255520343780517578e+00
4.600000000000000000e+01,1.900000000000000000e+01,5.680280685424804688e+00
4.600000000000000000e+01,2.000000000000000000e+01,4.755588769912719727e+00
4.600000000000000000e+01,2.100000000000000000e+01,5.187374114990234375e+00
4.600000000000000000e+01,2.200000000000000000e+01,4.871482610702514648e+00
4.600000000000000000e+01,2.300000000000000000e+01,3.283873319625854492e+00
4.600000000000000000e+01,2.400000000000000000e+01,4.049417972564697266e+00
4.600000000000000000e+01,2.500000000000000000e+01,5.428498029708862305e+00
4.600000000000000000e+01,2.600000000000000000e+01,4.289442777633666992e+00
4.600000000000000000e+01,2.700000000000000000e+01,5.164657115936279297e+00
4.600000000000000000e+01,2.800000000000000000e+01,4.020469665527343750e+00
4.600000000000000000e+01,2.900000000000000000e+01,3.910318732261657715e+00
4.600000000000000000e+01,3.000000000000000000e+01,6.510587215423583984e+00
4.600000000000000000e+01,3.100000000000000000e+01,6.007273674011230469e+00
4.600000000000000000e+01,3.200000000000000000e+01,6.832261085510253906e+00
4.600000000000000000e+01,3.300000000000000000e+01,5.342331409454345703e+00
4.600000000000000000e+01,3.400000000000000000e+01,6.705932140350341797e+00
4.600000000000000000e+01,3.500000000000000000e+01,5.444827795028686523e+00
4.600000000000000000e+01,3.600000000000000000e+01,7.338754177093505859e+00
4.600000000000000000e+01,3.700000000000000000e+01,7.591892719268798828e+00
4.600000000000000000e+01,3.800000000000000000e+01,7.260571479797363281e+00
4.600000000000000000e+01,3.900000000000000000e+01,6.979377746582031250e+00
4.600000000000000000e+01,4.000000000000000000e+01,6.448236942291259766e+00
4.600000000000000000e+01,4.100000000000000000e+01,6.517127513885498047e+00
4.600000000000000000e+01,4.200000000000000000e+01,6.680338859558105469e+00
4.600000000000000000e+01,4.300000000000000000e+01,6.919931888580322266e+00
4.600000000000000000e+01,4.400000000000000000e+01,6.888292789459228516e+00
4.600000000000000000e+01,4.500000000000000000e+01,-2.777440547943115234e-01
4.600000000000000000e+01,4.600000000000000000e+01,-inf
4.600000000000000000e+01,4.700000000000000000e+01,1.291787385940551758e+00
4.600000000000000000e+01,4.800000000000000000e+01,1.175653934478759766e+00
4.600000000000000000e+01,4.900000000000000000e+01,7.282307147979736328e-01
4.700000000000000000e+01,0.000000000000000000e+00,6.569344997406005859e+00
4.700000000000000000e+01,1.000000000000000000e+00,6.284172058105468750e+00
4.700000000000000000e+01,2.000000000000000000e+00,6.577856063842773438e+00
4.700000000000000000e+01,3.000000000000000000e+00,6.579932212829589844e+00
4.700000000000000000e+01,4.000000000000000000e+00,6.346177101135253906e+00
4.700000000000000000e+01,5.000000000000000000e+00,5.529594898223876953e+00
4.700000000000000000e+01,6.000000000000000000e+00,5.486615419387817383e+00
4.700000000000000000e+01,7.000000000000000000e+00,5.039562702178955078e+00
4.700000000000000000e+01,8.000000000000000000e+00,3.695708155632019043e+00
4.700000000000000000e+01,9.000000000000000000e+00,5.648313760757446289e+00
4.700000000000000000e+01,1.000000000000000000e+01,4.887766122817993164e+00
4.700000000000000000e+01,1.100000000000000000e+01,4.614829540252685547e+00
4.700000000000000000e+01,1.200000000000000000e+01,5.292911052703857422e+00
4.700000000000000000e+01,1.300000000000000000e+01,4.125748395919799805e+00
4.700000000000000000e+01,1.400000000000000000e+01,5.499571561813354492e+00
4.700000000000000000e+01,1.500000000000000000e+01,6.155714988708496094e+00
4.700000000000000000e+01,1.600000000000000000e+01,6.612053871154785156e+00
4.700000000000000000e+01,1.700000000000000000e+01,6.355914592742919922e+00
4.700000000000000000e+01,1.800000000000000000e+01,6.764589786529541016e+00
4.700000000000000000e+01,1.900000000000000000e+01,6.112994670867919922e+00
4.700000000000000000e+01,2.000000000000000000e+01,5.795752286911010742e+00
4.700000000000000000e+01,2.100000000000000000e+01,4.645501852035522461e+00
4.700000000000000000e+01,2.200000000000000000e+01,4.137098073959350586e+00
4.700000000000000000e+01,2.300000000000000000e+01,4.886510133743286133e+00
4.700000000000000000e+01,2.400000000000000000e+01,5.722292900085449219e+00
4.700000000000000000e+01,2.500000000000000000e+01,5.971627712249755859e+00
4.700000000000000000e+01,2.600000000000000000e+01,6.198309421539306641e+00
4.700000000000000000e+01,2.700000000000000000e+01,6.092648506164550781e+00
4.700000000000000000e+01,2.800000000000000000e+01,6.043228626251220703e+00
4.700000000000000000e+01,2.900000000000000000e+01,5.927430152893066406e+00
4.700000000000000000e+01,3.000000000000000000e+01,4.733517646789550781e+00
4.700000000000000000e+01,3.100000000000000000e+01,3.345636367797851562e+00
4.700000000000000000e+01,3.200000000000000000e+01,4.797240018844604492e+00
4.700000000000000000e+01,3.300000000000000000e+01,3.510380506515502930e+00
4.700000000000000000e+01,3.400000000000000000e+01,5.092361211776733398e+00
4.700000000000000000e+01,3.500000000000000000e+01,1.470704436302185059e+00
4.700000000000000000e+01,3.600000000000000000e+01,5.965702056884765625e+00
4.700000000000000000e+01,3.700000000000000000e+01,6.345579624176025391e+00
4.700000000000000000e+01,3.800000000000000000e+01,5.746398448944091797e+00
4.700000000000000000e+01,3.900000000000000000e+01,5.431928873062133789e+00
4.700000000000000000e+01,4.000000000000000000e+01,5.051487207412719727e+00
4.700000000000000000e+01,4.100000000000000000e+01,4.307869672775268555e+00
4.700000000000000000e+01,4.200000000000000000e+01,4.977473020553588867e+00
4.700000000000000000e+01,4.300000000000000000e+01,5.665565490722656250e+00
4.700000000000000000e+01,4.400000000000000000e+01,5.486701965332031250e+00
4.700000000000000000e+01,4.500000000000000000e+01,1.153162002563476562e+00
4.700000000000000000e+01,4.600000000000000000e+01,1.571490287780761719e+00
4.700000000000000000e+01,4.700000000000000000e+01,-inf
4.700000000000000000e+01,4.800000000000000000e+01,1.127049446105957031e+00
4.700000000000000000e+01,4.900000000000000000e+01,1.235921382904052734e+00
4.800000000000000000e+01,0.000000000000000000e+00,5.241328716278076172e+00
4.800000000000000000e+01,1.000000000000000000e+00,4.849198818206787109e+00
4.800000000000000000e+01,2.000000000000000000e+00,5.213757276535034180e+00
4.800000000000000000e+01,3.000000000000000000e+00,5.419809341430664062e+00
4.800000000000000000e+01,4.000000000000000000e+00,5.319536685943603516e+00
4.800000000000000000e+01,5.000000000000000000e+00,6.619700431823730469e+00
4.800000000000000000e+01,6.000000000000000000e+00,6.755497932434082031e+00
4.800000000000000000e+01,7.000000000000000000e+00,6.567800045013427734e+00
4.800000000000000000e+01,8.000000000000000000e+00,5.485489845275878906e+00
4.800000000000000000e+01,9.000000000000000000e+00,6.557662010192871094e+00
4.800000000000000000e+01,1.000000000000000000e+01,5.292121648788452148e+00
4.800000000000000000e+01,1.100000000000000000e+01,4.922475337982177734e+00
4.800000000000000000e+01,1.200000000000000000e+01,5.326819181442260742e+00
4.800000000000000000e+01,1.300000000000000000e+01,4.745546340942382812e+00
4.800000000000000000e+01,1.400000000000000000e+01,5.087201595306396484e+00
4.800000000000000000e+01,1.500000000000000000e+01,4.914602994918823242e+00
4.800000000000000000e+01,1.600000000000000000e+01,5.396092176437377930e+00
4.800000000000000000e+01,1.700000000000000000e+01,5.108105659484863281e+00
4.800000000000000000e+01,1.800000000000000000e+01,5.566168308258056641e+00
4.800000000000000000e+01,1.900000000000000000e+01,4.981924057006835938e+00
4.800000000000000000e+01,2.000000000000000000e+01,6.343011379241943359e+00
4.800000000000000000e+01,2.100000000000000000e+01,6.189530372619628906e+00
4.800000000000000000e+01,2.200000000000000000e+01,5.110052108764648438e+00
4.800000000000000000e+01,2.300000000000000000e+01,4.825441122055053711e+00
4.800000000000000000e+01,2.400000000000000000e+01,5.153189897537231445e+00
4.800000000000000000e+01,2.500000000000000000e+01,4.744988679885864258e+00
4.800000000000000000e+01,2.600000000000000000e+01,6.212670326232910156e+00
4.800000000000000000e+01,2.700000000000000000e+01,6.658020019531250000e+00
4.800000000000000000e+01,2.800000000000000000e+01,6.032073497772216797e+00
4.800000000000000000e+01,2.900000000000000000e+01,6.056697368621826172e+00
4.800000000000000000e+01,3.000000000000000000e+01,6.568051815032958984e+00
4.800000000000000000e+01,3.100000000000000000e+01,5.879959106445312500e+00
4.800000000000000000e+01,3.200000000000000000e+01,6.070672035217285156e+00
4.800000000000000000e+01,3.300000000000000000e+01,4.156944990158081055e+00
4.800000000000000000e+01,3.400000000000000000e+01,5.598808050155639648e+00
4.800000000000000000e+01,3.500000000000000000e+01,5.284363746643066406e+00
4.800000000000000000e+01,3.600000000000000000e+01,6.841586112976074219e+00
4.800000000000000000e+01,3.700000000000000000e+01,7.153641223907470703e+00
4.800000000000000000e+01,3.800000000000000000e+01,6.833648681640625000e+00
4.800000000000000000e+01,3.900000000000000000e+01,6.324479579925537109e+00
4.800000000000000000e+01,4.000000000000000000e+01,5.549488782882690430e+00
4.800000000000000000e+01,4.100000000000000000e+01,5.721482276916503906e+00
4.800000000000000000e+01,4.200000000000000000e+01,5.973488092422485352e+00
4.800000000000000000e+01,4.300000000000000000e+01,6.610723495483398438e+00
4.800000000000000000e+01,4.400000000000000000e+01,6.081744194030761719e+00
4.800000000000000000e+01,4.500000000000000000e+01,2.326891422271728516e-01
4.800000000000000000e+01,4.600000000000000000e+01,1.790089368820190430e+00
4.800000000000000000e+01,4.700000000000000000e+01,9.284169673919677734e-01
4.800000000000000000e+01,4.800000000000000000e+01,-inf
4.800000000000000000e+01,4.900000000000000000e+01,-1.466376304626464844e+00
4.900000000000000000e+01,0.000000000000000000e+00,5.170721292495727539e+00
4.900000000000000000e+01,1.000000000000000000e+00,4.297749280929565430e+00
4.900000000000000000e+01,2.000000000000000000e+00,4.999808311462402344e+00
4.900000000000000000e+01,3.000000000000000000e+00,5.352114200592041016e+00
4.900000000000000000e+01,4.000000000000000000e+00,4.826343059539794922e+00
4.900000000000000000e+01,5.000000000000000000e+00,6.571698665618896484e+00
4.900000000000000000e+01,6.000000000000000000e+00,6.964633941650390625e+00
4.900000000000000000e+01,7.000000000000000000e+00,6.767848968505859375e+00
4.900000000000000000e+01,8.000000000000000000e+00,5.794901847839355469e+00
4.900000000000000000e+01,9.000000000000000000e+00,6.811285972595214844e+00
4.900000000000000000e+01,1.000000000000000000e+01,5.742406845092773438e+00
4.900000000000000000e+01,1.100000000000000000e+01,5.485038280487060547e+00
4.900000000000000000e+01,1.200000000000000000e+01,5.852235317230224609e+00
4.900000000000000000e+01,1.300000000000000000e+01,5.284806251525878906e+00
4.900000000000000000e+01,1.400000000000000000e+01,5.660010337829589844e+00
4.900000000000000000e+01,1.500000000000000000e+01,4.740306377410888672e+00
4.900000000000000000e+01,1.600000000000000000e+01,5.250703811645507812e+00
4.900000000000000000e+01,1.700000000000000000e+01,4.988804817199707031e+00
4.900000000000000000e+01,1.800000000000000000e+01,5.465785264968872070e+00
4.900000000000000000e+01,1.900000000000000000e+01,4.903432369232177734e+00
4.900000000000000000e+01,2.000000000000000000e+01,6.080275535583496094e+00
4.900000000000000000e+01,2.100000000000000000e+01,6.025611400604248047e+00
4.900000000000000000e+01,2.200000000000000000e+01,4.945921897888183594e+00
4.900000000000000000e+01,2.300000000000000000e+01,4.225893735885620117e+00
4.900000000000000000e+01,2.400000000000000000e+01,4.568011999130249023e+00
4.900000000000000000e+01,2.500000000000000000e+01,4.572001457214355469e+00
4.900000000000000000e+01,2.600000000000000000e+01,5.813840866088867188e+00
4.900000000000000000e+01,2.700000000000000000e+01,6.412876129150390625e+00
4.900000000000000000e+01,2.800000000000000000e+01,5.612902641296386719e+00
4.900000000000000000e+01,2.900000000000000000e+01,5.665295600891113281e+00
4.900000000000000000e+01,3.000000000000000000e+01,6.622516632080078125e+00
4.900000000000000000e+01,3.100000000000000000e+01,5.981734275817871094e+00
4.900000000000000000e+01,3.200000000000000000e+01,6.408175945281982422e+00
4.900000000000000000e+01,3.300000000000000000e+01,4.535501241683959961e+00
4.900000000000000000e+01,3.400000000000000000e+01,6.071999549865722656e+00
4.900000000000000000e+01,3.500000000000000000e+01,5.359645843505859375e+00
4.900000000000000000e+01,3.600000000000000000e+01,7.073485374450683594e+00
4.900000000000000000e+01,3.700000000000000000e+01,7.362184047698974609e+00
4.900000000000000000e+01,3.800000000000000000e+01,7.043322086334228516e+00
4.900000000000000000e+01,3.900000000000000000e+01,6.616513252258300781e+00
4.900000000000000000e+01,4.000000000000000000e+01,5.924234151840209961e+00
4.900000000000000000e+01,4.100000000000000000e+01,6.069926261901855469e+00
4.900000000000000000e+01,4.200000000000000000e+01,6.285793304443359375e+00
4.900000000000000000e+01,4.300000000000000000e+01,6.772315502166748047e+00
4.900000000000000000e+01,4.400000000000000000e+01,6.426226615905761719e+00
4.900000000000000000e+01,4.500000000000000000e+01,-8.001794815063476562e-01
4.900000000000000000e+01,4.600000000000000000e+01,1.310966014862060547e+00
4.900000000000000000e+01,4.700000000000000000e+01,1.067135572433471680e+00
4.900000000000000000e+01,4.800000000000000000e+01,-1.436942100524902344e+00
4.900000000000000000e+01,4.900000000000000000e+01,-inf

